HAMCOR: inferring X-ray coronal geometry from reverberation lags with a Hamiltonian formulation and exact photon transfer in Schwarzschild and Kerr spacetimes

X-ray reverberation lags probe the geometry of the corona around accreting black holes, but are usually interpreted with parametric geometries such as a lamppost. We present HAMCOR, a geometry-agnostic method that infers the coronal emissivity distribution from reverberation lags. The corona is a non-negative emissivity field on a grid; the solution minimises a Hamiltonian combining a smoothness prior with lag likelihoods and the measured illumination fraction. Photon transfer is computed by exact null-geodesic integration in Schwarzschild and Kerr spacetimes, including the energy shifts of the reflected spectrum, and the model passes through the same cross-spectral estimator as the data, with dilution and an intrinsic continuum lag. Lag-frequency spectra constrain about four combinations of the emissivity; centroids are recovered within 2-6 r_g, maps only partially. In eight XMM-Newton observations of Mrk 335, 1H 0707-495, IRAS 13224-3809 and MCG-6-30-15, six reflection fractions exceed the maximum reachable around a non-spinning hole; at a=0.998 seven become reachable and require compact coronae (R_c ~ 2-3 r_g), in tension with the lags in three epochs of Mrk 335. Lag-energy spectra fitted with the energy-resolved transfer quadruple the number of constrained parameters. A lamppost allowed down to the horizon is preferred by the Akaike criterion in all cases but one, Mrk 335 in 2006 at maximal spin, where it is disfavoured only if the reflection fraction is known to better than 0.03, whereas alternative spectral models spread it by 0.1. Current data are consistent with, but do not require, an extended corona; excluding a lamppost requires a reflection fraction measured to a few per cent independently of the spectral model together with a high-coherence lag-energy spectrum. The code is publicly available.

==> figures/data/1h0707/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 2.800512e+01 7.707118e+00
4.500000e-01 5.000000e-02 1.359405e+01 7.936874e+00
5.500000e-01 5.000000e-02 4.114774e+00 7.154548e+00
7.000000e-01 1.000000e-01 -4.656489e+00 5.283284e+00
9.000000e-01 1.000000e-01 -6.809191e+00 5.630332e+00
1.150000e+00 1.500000e-01 9.656810e-01 5.971871e+00
1.450000e+00 1.500000e-01 -1.411183e+01 6.106685e+00
1.800000e+00 2.000000e-01 -1.385823e+01 6.893731e+00
2.250000e+00 2.500000e-01 -3.778796e+01 1.145240e+01
2.750000e+00 2.500000e-01 3.307904e+00 1.795094e+01
3.500000e+00 5.000000e-01 3.392531e+00 1.300353e+01
4.500000e+00 5.000000e-01 -2.920561e+01 2.983900e+01
5.500000e+00 5.000000e-01 -2.353036e+01 1.635086e+01
6.500000e+00 5.000000e-01 6.178257e+01 9.817828e+01
7.500000e+00 5.000000e-01 1.052047e+00 2.044432e+01
9.000000e+00 1.000000e+00 -1.200331e+02 5.566509e+01


==> figures/data/1h0707/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 4.494756e+00 8.205252e+00
4.500000e-01 4.453395e+00 8.147570e+00
5.500000e-01 7.609197e+00 1.251183e+01
7.000000e-01 1.266856e+01 1.949072e+01
9.000000e-01 6.512702e+00 1.100355e+01
1.150000e+00 -1.262959e+01 -1.668837e+01
1.450000e+00 -2.037015e+01 -2.842009e+01
1.800000e+00 -2.366499e+01 -3.342547e+01
2.250000e+00 -2.232668e+01 -3.142351e+01
2.750000e+00 -1.759452e+01 -2.426959e+01
3.500000e+00 -9.690631e+00 -1.235888e+01
4.500000e+00 1.144901e+00 3.485412e+00
5.500000e+00 8.159358e+00 1.324911e+01
6.500000e+00 1.221270e+01 1.867084e+01
7.500000e+00 1.148010e+01 1.770260e+01
9.000000e+00 9.261524e-01 3.173272e+00


==> figures/data/1h0707/lagfit.dat <==
f tau sig model
6.250000e-04 -1.449557e+01 4.747541e+01 1.427405e+00
7.812500e-04 -2.993263e+01 4.515635e+01 -1.621453e+01
1.015625e-03 -1.153205e+01 1.707197e+01 -2.687606e+01
1.406250e-03 -6.464762e+01 2.689464e+01 -3.208587e+01
1.875000e-03 -3.493591e+01 1.202008e+01 -3.285354e+01
2.421875e-03 -1.729494e+00 2.377622e+01 -3.290753e+01
2.890625e-03 -5.124725e+01 2.235968e+01 -3.077185e+01


==> figures/data/1h0707/lagfull.dat <==
f tau sig
1.562500e-04 2.402241e+02 9.541289e+01
nan nan nan
3.125000e-04 3.089261e+01 4.970676e+01
4.687500e-04 2.658902e+01 3.730426e+01
6.250000e-04 -1.449557e+01 4.747541e+01
7.812500e-04 -2.993263e+01 4.515635e+01
1.015625e-03 -1.153205e+01 1.707197e+01
1.406250e-03 -6.464762e+01 2.689464e+01
1.875000e-03 -3.493591e+01 1.202008e+01
2.421875e-03 -1.729494e+00 2.377622e+01
3.203125e-03 -2.125418e+01 1.150348e+01
4.296875e-03 7.734695e+01 4.444456e+01


==> figures/data/1h0707/lagmodel.dat <==
f tau rev cont
2.000000e-04 4.860671e+02 -6.755418e+01 5.536212e+02
2.098731e-04 4.354617e+02 -6.729661e+01 5.027583e+02
2.202335e-04 3.895515e+02 -6.701686e+01 4.565683e+02
2.311055e-04 3.479084e+02 -6.671351e+01 4.146220e+02
2.425141e-04 3.101441e+02 -6.638522e+01 3.765293e+02
2.544859e-04 2.759057e+02 -6.603068e+01 3.419364e+02
2.670487e-04 2.448729e+02 -6.564873e+01 3.105216e+02
2.802316e-04 2.167547e+02 -6.523835e+01 2.819930e+02
2.940654e-04 1.912866e+02 -6.479880e+01 2.560854e+02
3.085821e-04 1.682284e+02 -6.432963e+01 2.325581e+02
3.238153e-04 1.473615e+02 -6.383077e+01 2.111922e+02
3.398006e-04 1.284867e+02 -6.330266e+01 1.917893e+02
3.565750e-04 1.114228e+02 -6.274628e+01 1.741690e+02
3.741775e-04 9.600434e+01 -6.216324e+01 1.581676e+02
3.926489e-04 8.208035e+01 -6.155588e+01 1.436362e+02
4.120322e-04 6.951267e+01 -6.092724e+01 1.304399e+02
4.323723e-04 5.817489e+01 -6.028110e+01 1.184560e+02
4.537165e-04 4.795121e+01 -5.962186e+01 1.075731e+02
4.761144e-04 3.873555e+01 -5.895444e+01 9.768999e+01
4.996180e-04 3.043087e+01 -5.828404e+01 8.871491e+01
5.242818e-04 2.294856e+01 -5.761583e+01 8.056439e+01
5.501632e-04 1.620811e+01 -5.695458e+01 7.316268e+01
5.773222e-04 1.013678e+01 -5.630422e+01 6.644100e+01
6.058220e-04 4.669406e+00 -5.566745e+01 6.033685e+01
6.357286e-04 -2.518105e-01 -5.504533e+01 5.479352e+01
6.671116e-04 -4.677599e+00 -5.443706e+01 4.975947e+01
7.000439e-04 -8.652061e+00 -5.383997e+01 4.518791e+01
7.346018e-04 -1.221334e+01 -5.324969e+01 4.103635e+01
7.708657e-04 -1.539453e+01 -5.266075e+01 3.726621e+01
8.089198e-04 -1.822490e+01 -5.206735e+01 3.384245e+01
8.488525e-04 -2.073113e+01 -5.146437e+01 3.073324e+01
8.907564e-04 -2.293870e+01 -5.084837e+01 2.790968e+01
9.347290e-04 -2.487279e+01 -5.021832e+01 2.534553e+01
9.808722e-04 -2.655885e+01 -4.957581e+01 2.301695e+01
1.029293e-03 -2.802227e+01 -4.892459e+01 2.090231e+01
1.080105e-03 -2.928742e+01 -4.826937e+01 1.898195e+01
1.133425e-03 -3.037622e+01 -4.761425e+01 1.723802e+01
1.189377e-03 -3.130687e+01 -4.696118e+01 1.565431e+01
1.248091e-03 -3.209315e+01 -4.630925e+01 1.421610e+01
1.309703e-03 -3.274493e+01 -4.565496e+01 1.291002e+01
1.374357e-03 -3.326964e+01 -4.499358e+01 1.172394e+01
1.442203e-03 -3.367435e+01 -4.432117e+01 1.064682e+01
1.513398e-03 -3.396759e+01 -4.363625e+01 9.668665e+00
1.588107e-03 -3.415991e+01 -4.294028e+01 8.780375e+00
1.666505e-03 -3.426250e+01 -4.223619e+01 7.973694e+00
1.748773e-03 -3.428408e+01 -4.152520e+01 7.241126e+00
1.835101e-03 -3.422803e+01 -4.080389e+01 6.575861e+00
1.925692e-03 -3.409338e+01 -4.006510e+01 5.971716e+00
2.020754e-03 -3.388164e+01 -3.930472e+01 5.423075e+00
2.120510e-03 -3.360442e+01 -3.852926e+01 4.924840e+00
2.225190e-03 -3.328094e+01 -3.775332e+01 4.472380e+00
2.335037e-03 -3.292375e+01 -3.698524e+01 4.061488e+00
2.450307e-03 -3.253175e+01 -3.622010e+01 3.688346e+00
2.571267e-03 -3.210548e+01 -3.545497e+01 3.349486e+00
2.698199e-03 -3.166009e+01 -3.470185e+01 3.041759e+00
2.831397e-03 -3.120671e+01 -3.396901e+01 2.762303e+00
2.971170e-03 -3.073801e+01 -3.324653e+01 2.508521e+00
3.117843e-03 -3.025194e+01 -3.252999e+01 2.278056e+00
3.271756e-03 -2.975425e+01 -3.182301e+01 2.068763e+00
3.433268e-03 -2.922918e+01 -3.110788e+01 1.878700e+00
3.602753e-03 -2.865727e+01 -3.036337e+01 1.706098e+00
3.780604e-03 -2.804134e+01 -2.959069e+01 1.549353e+00
3.967235e-03 -2.739247e+01 -2.879948e+01 1.407009e+00
4.163079e-03 -2.669641e+01 -2.797415e+01 1.277743e+00
4.368591e-03 -2.591774e+01 -2.707809e+01 1.160352e+00
4.584248e-03 -2.507407e+01 -2.612782e+01 1.053747e+00
4.810552e-03 -2.416268e+01 -2.511962e+01 9.569362e-01
5.048026e-03 -2.316360e+01 -2.403262e+01 8.690194e-01
5.297224e-03 -2.214971e+01 -2.293889e+01 7.891799e-01
5.558724e-03 -2.110475e+01 -2.182143e+01 7.166754e-01
5.833133e-03 -2.003948e+01 -2.069032e+01 6.508322e-01
6.121087e-03 -1.899242e+01 -1.958346e+01 5.910382e-01
6.423257e-03 -1.795893e+01 -1.849566e+01 5.367377e-01
6.740344e-03 -1.691155e+01 -1.739898e+01 4.874259e-01
7.073084e-03 -1.593068e+01 -1.637333e+01 4.426445e-01
7.422249e-03 -1.490689e+01 -1.530886e+01 4.019774e-01
7.788652e-03 -1.394570e+01 -1.431074e+01 3.650465e-01
8.173142e-03 -1.299300e+01 -1.332451e+01 3.315085e-01
8.576612e-03 -1.202802e+01 -1.232907e+01 3.010518e-01
9.000000e-03 -1.106650e+01 -1.133989e+01 2.733932e-01


==> figures/data/1h0707/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 5.198611e+00 5.198611e+00 0.000000e+00
2.558932e+00 5.214475e+00 5.214475e+00 0.000000e+00
2.619252e+00 5.231777e+00 5.231777e+00 0.000000e+00
2.680995e+00 5.250637e+00 5.250637e+00 0.000000e+00
2.744193e+00 5.271185e+00 5.271185e+00 0.000000e+00
2.808881e+00 5.293563e+00 5.293563e+00 0.000000e+00
2.875093e+00 5.317924e+00 5.317924e+00 0.000000e+00
2.942867e+00 5.336087e+00 5.336087e+00 0.000000e+00
3.012238e+00 5.332182e+00 5.332182e+00 0.000000e+00
3.083244e+00 5.328675e+00 5.328675e+00 0.000000e+00
3.155924e+00 5.325623e+00 5.325623e+00 0.000000e+00
3.230318e+00 5.323094e+00 5.323094e+00 0.000000e+00
3.306465e+00 5.321158e+00 5.321158e+00 0.000000e+00
3.384407e+00 5.319897e+00 5.319897e+00 0.000000e+00
3.464186e+00 5.319399e+00 5.319399e+00 0.000000e+00
3.545846e+00 5.319764e+00 5.319764e+00 0.000000e+00
3.629431e+00 5.321102e+00 5.321102e+00 0.000000e+00
3.714986e+00 5.323535e+00 5.323535e+00 0.000000e+00
3.802558e+00 5.327199e+00 5.327199e+00 0.000000e+00
3.892194e+00 5.332246e+00 5.332246e+00 0.000000e+00
3.983943e+00 5.338842e+00 5.338842e+00 0.000000e+00
4.077855e+00 5.347174e+00 5.347174e+00 0.000000e+00
4.173981e+00 5.357450e+00 5.357450e+00 0.000000e+00
4.272372e+00 5.369900e+00 5.369900e+00 0.000000e+00
4.373083e+00 5.384781e+00 5.384781e+00 0.000000e+00
4.476168e+00 5.402379e+00 5.402379e+00 0.000000e+00
4.581683e+00 5.423012e+00 5.423012e+00 0.000000e+00
4.689685e+00 5.447037e+00 5.447037e+00 0.000000e+00
4.800233e+00 5.474848e+00 5.474848e+00 0.000000e+00
4.913387e+00 5.506890e+00 5.506890e+00 0.000000e+00
5.029209e+00 5.543656e+00 5.543656e+00 0.000000e+00
5.147760e+00 5.585701e+00 5.585701e+00 0.000000e+00
5.269107e+00 5.633645e+00 5.633645e+00 0.000000e+00
5.393313e+00 5.688185e+00 5.688185e+00 0.000000e+00
5.520448e+00 5.750102e+00 5.750102e+00 0.000000e+00
5.650579e+00 5.820279e+00 5.820279e+00 0.000000e+00
5.783778e+00 5.899709e+00 5.899709e+00 0.000000e+00
5.920117e+00 5.989516e+00 5.989516e+00 0.000000e+00
6.059669e+00 6.090974e+00 6.090974e+00 0.000000e+00
6.202511e+00 6.205534e+00 6.205534e+00 0.000000e+00
6.348721e+00 6.274283e+00 6.274283e+00 0.000000e+00
6.498377e+00 6.271045e+00 6.271045e+00 0.000000e+00
6.651560e+00 6.269522e+00 6.269522e+00 0.000000e+00
6.808355e+00 6.270173e+00 6.270173e+00 0.000000e+00
6.968846e+00 6.273568e+00 6.273568e+00 0.000000e+00
7.133119e+00 6.280422e+00 6.280422e+00 0.000000e+00
7.301266e+00 6.291636e+00 6.291636e+00 0.000000e+00
7.473376e+00 6.308362e+00 6.308362e+00 0.000000e+00
7.649543e+00 6.332080e+00 6.332080e+00 0.000000e+00
7.829862e+00 6.364718e+00 6.364718e+00 0.000000e+00
8.014432e+00 6.408814e+00 6.408814e+00 0.000000e+00
8.203354e+00 6.467738e+00 6.467738e+00 0.000000e+00
8.396728e+00 6.546010e+00 6.546010e+00 0.000000e+00
8.594661e+00 6.649732e+00 6.649732e+00 0.000000e+00
8.797259e+00 6.787173e+00 6.787173e+00 0.000000e+00
9.004634e+00 6.969516e+00 6.969516e+00 0.000000e+00
9.216896e+00 7.211752e+00 7.211752e+00 0.000000e+00
9.434163e+00 7.533572e+00 7.533572e+00 0.000000e+00
9.656551e+00 7.959910e+00 7.959910e+00 0.000000e+00
9.884181e+00 8.520473e+00 8.520473e+00 0.000000e+00
1.011718e+01 9.247292e+00 9.247292e+00 0.000000e+00
1.035566e+01 1.629558e+02 1.629558e+02 0.000000e+00
1.059977e+01 1.584957e+02 1.584957e+02 0.000000e+00
1.084964e+01 1.545517e+02 1.545517e+02 0.000000e+00
1.110539e+01 1.514147e+02 1.514147e+02 0.000000e+00
1.136718e+01 1.493368e+02 1.493368e+02 0.000000e+00
1.163513e+01 1.473790e+02 1.473790e+02 0.000000e+00
1.190940e+01 1.459549e+02 1.459549e+02 0.000000e+00
1.219014e+01 2.092935e+02 2.092935e+02 0.000000e+00
1.247749e+01 2.030434e+02 2.030434e+02 0.000000e+00
1.277162e+01 1.979433e+02 1.979433e+02 0.000000e+00
1.307268e+01 1.935590e+02 1.935590e+02 0.000000e+00
1.338083e+01 1.890833e+02 1.890833e+02 0.000000e+00
1.369626e+01 1.859732e+02 1.859732e+02 0.000000e+00
1.401911e+01 1.843221e+02 1.843221e+02 0.000000e+00
1.434958e+01 1.841967e+02 1.841967e+02 0.000000e+00
1.468784e+01 1.856464e+02 1.856464e+02 0.000000e+00
1.503407e+01 1.887156e+02 1.887156e+02 0.000000e+00
1.538846e+01 1.934521e+02 1.934521e+02 0.000000e+00
1.575120e+01 1.999099e+02 1.999099e+02 0.000000e+00
1.612250e+01 2.081442e+02 2.081442e+02 0.000000e+00
1.650255e+01 2.181997e+02 2.181997e+02 0.000000e+00
1.689156e+01 7.957066e+02 7.957066e+02 0.000000e+00
1.728974e+01 7.536188e+02 7.536188e+02 0.000000e+00
1.769730e+01 7.121383e+02 7.121383e+02 0.000000e+00
1.811447e+01 6.719304e+02 6.719304e+02 0.000000e+00
1.854148e+01 6.336962e+02 6.336962e+02 0.000000e+00
1.897855e+01 5.980995e+02 5.980995e+02 0.000000e+00
1.942592e+01 5.656982e+02 5.656982e+02 0.000000e+00
1.988384e+01 5.368987e+02 5.368987e+02 0.000000e+00
2.035256e+01 5.119435e+02 5.119435e+02 0.000000e+00
2.083232e+01 4.909266e+02 4.909266e+02 0.000000e+00
2.132339e+01 4.738261e+02 4.738261e+02 0.000000e+00
2.182604e+01 4.605400e+02 4.605400e+02 0.000000e+00
2.234054e+01 4.509157e+02 4.509157e+02 0.000000e+00
2.286716e+01 6.750578e+02 6.750578e+02 0.000000e+00
2.340620e+01 6.510665e+02 6.510665e+02 0.000000e+00
2.395795e+01 6.296135e+02 6.296135e+02 0.000000e+00
2.452270e+01 6.108236e+02 6.108236e+02 0.000000e+00
2.510076e+01 5.948555e+02 5.948555e+02 0.000000e+00
2.569245e+01 5.818756e+02 5.818756e+02 0.000000e+00
2.629809e+01 5.720335e+02 5.720335e+02 0.000000e+00
2.691800e+01 5.654443e+02 5.654443e+02 0.000000e+00
2.755253e+01 5.621792e+02 5.621792e+02 0.000000e+00
2.820202e+01 5.622627e+02 5.622627e+02 0.000000e+00
2.886681e+01 5.656716e+02 5.656716e+02 0.000000e+00
2.954728e+01 5.723319e+02 5.723319e+02 0.000000e+00
3.024378e+01 5.821113e+02 5.821113e+02 0.000000e+00
3.095671e+01 1.083751e+03 1.083751e+03 0.000000e+00
3.168644e+01 1.013898e+03 1.013898e+03 0.000000e+00
3.243337e+01 9.478856e+02 9.478856e+02 0.000000e+00
3.319791e+01 8.864837e+02 8.864837e+02 0.000000e+00
3.398047e+01 8.304257e+02 8.304257e+02 0.000000e+00
3.478148e+01 7.803477e+02 7.803477e+02 0.000000e+00
3.560137e+01 7.367391e+02 7.367391e+02 0.000000e+00
3.644059e+01 6.999168e+02 6.999168e+02 0.000000e+00
3.729959e+01 6.700240e+02 6.700240e+02 0.000000e+00
3.817884e+01 6.470499e+02 6.470499e+02 0.000000e+00
3.907881e+01 6.308651e+02 6.308651e+02 0.000000e+00
4.000000e+01 6.311176e+02 6.311176e+02 0.000000e+00


==> figures/data/1h0707/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 5.859326e+00 5.859326e+00 0.000000e+00
2.558932e+00 5.884381e+00 5.884381e+00 0.000000e+00
2.619252e+00 5.853851e+00 5.853851e+00 0.000000e+00
2.680995e+00 5.907107e+00 5.907107e+00 0.000000e+00
2.744193e+00 6.044202e+00 6.044202e+00 0.000000e+00
2.808881e+00 5.944972e+00 5.944972e+00 0.000000e+00
2.875093e+00 5.956797e+00 5.956797e+00 0.000000e+00
2.942867e+00 5.943196e+00 5.943196e+00 0.000000e+00
3.012238e+00 1.770550e+01 1.770550e+01 0.000000e+00
3.083244e+00 6.071345e+00 6.071345e+00 0.000000e+00
3.155924e+00 5.992917e+00 5.992917e+00 0.000000e+00
3.230318e+00 6.024807e+00 6.024807e+00 0.000000e+00
3.306465e+00 6.089663e+00 6.089663e+00 0.000000e+00
3.384407e+00 6.064812e+00 6.064812e+00 0.000000e+00
3.464186e+00 6.134408e+00 6.134408e+00 0.000000e+00
3.545846e+00 6.061797e+00 6.061797e+00 0.000000e+00
3.629431e+00 6.113045e+00 6.113045e+00 0.000000e+00
3.714986e+00 6.098918e+00 6.098918e+00 0.000000e+00
3.802558e+00 6.112315e+00 6.112315e+00 0.000000e+00
3.892194e+00 6.041907e+00 6.041907e+00 0.000000e+00
3.983943e+00 6.104380e+00 6.104380e+00 0.000000e+00
4.077855e+00 6.146765e+00 6.146765e+00 0.000000e+00
4.173981e+00 6.109803e+00 6.109803e+00 0.000000e+00
4.272372e+00 6.158367e+00 6.158367e+00 0.000000e+00
4.373083e+00 6.167535e+00 6.167535e+00 0.000000e+00
4.476168e+00 6.204063e+00 6.204063e+00 0.000000e+00
4.581683e+00 6.233657e+00 6.233657e+00 0.000000e+00
4.689685e+00 6.252057e+00 6.252057e+00 0.000000e+00
4.800233e+00 6.306335e+00 6.306335e+00 0.000000e+00
4.913387e+00 6.346937e+00 6.346937e+00 0.000000e+00
5.029209e+00 6.406776e+00 6.406776e+00 0.000000e+00
5.147760e+00 6.425497e+00 6.425497e+00 0.000000e+00
5.269107e+00 6.539028e+00 6.539028e+00 0.000000e+00
5.393313e+00 6.615230e+00 6.615230e+00 0.000000e+00
5.520448e+00 6.623350e+00 6.623350e+00 0.000000e+00
5.650579e+00 6.729723e+00 6.729723e+00 0.000000e+00
5.783778e+00 6.907985e+00 6.907985e+00 0.000000e+00
5.920117e+00 6.951496e+00 6.951496e+00 0.000000e+00
6.059669e+00 7.191880e+00 7.191880e+00 0.000000e+00
6.202511e+00 7.288503e+00 7.288503e+00 0.000000e+00
6.348721e+00 7.423982e+00 7.423982e+00 0.000000e+00
6.498377e+00 7.659355e+00 7.659355e+00 0.000000e+00
6.651560e+00 7.912165e+00 7.912165e+00 0.000000e+00
6.808355e+00 8.089172e+00 8.089172e+00 0.000000e+00
6.968846e+00 8.536916e+00 8.536916e+00 0.000000e+00
7.133119e+00 8.795150e+00 8.795150e+00 0.000000e+00
7.301266e+00 9.316021e+00 9.316021e+00 0.000000e+00
7.473376e+00 9.793135e+00 9.793135e+00 0.000000e+00
7.649543e+00 1.044523e+01 1.044523e+01 0.000000e+00
7.829862e+00 1.107655e+01 1.107655e+01 0.000000e+00
8.014432e+00 1.641238e+02 1.641238e+02 0.000000e+00
8.203354e+00 1.610843e+02 1.610843e+02 0.000000e+00
8.396728e+00 1.594956e+02 1.594956e+02 0.000000e+00
8.594661e+00 1.568389e+02 1.568389e+02 0.000000e+00
8.797259e+00 1.551348e+02 1.551348e+02 0.000000e+00
9.004634e+00 1.517022e+02 1.517022e+02 0.000000e+00
9.216896e+00 1.495841e+02 1.495841e+02 0.000000e+00
9.434163e+00 1.487219e+02 1.487219e+02 0.000000e+00
9.656551e+00 2.096649e+02 2.096649e+02 0.000000e+00
9.884181e+00 2.071443e+02 2.071443e+02 0.000000e+00
1.011718e+01 2.011016e+02 2.011016e+02 0.000000e+00
1.035566e+01 1.975067e+02 1.975067e+02 0.000000e+00
1.059977e+01 1.931074e+02 1.931074e+02 0.000000e+00
1.084964e+01 1.892399e+02 1.892399e+02 0.000000e+00
1.110539e+01 1.887979e+02 1.887979e+02 0.000000e+00
1.136718e+01 1.865340e+02 1.865340e+02 0.000000e+00
1.163513e+01 1.860784e+02 1.860784e+02 0.000000e+00
1.190940e+01 1.853197e+02 1.853197e+02 0.000000e+00
1.219014e+01 1.879404e+02 1.879404e+02 0.000000e+00
1.247749e+01 1.901408e+02 1.901408e+02 0.000000e+00
1.277162e+01 1.940565e+02 1.940565e+02 0.000000e+00
1.307268e+01 2.005221e+02 2.005221e+02 0.000000e+00
1.338083e+01 2.068756e+02 2.068756e+02 0.000000e+00
1.369626e+01 2.142127e+02 2.142127e+02 0.000000e+00
1.401911e+01 2.215955e+02 2.215955e+02 0.000000e+00
1.434958e+01 7.672873e+02 7.672873e+02 0.000000e+00
1.468784e+01 7.318432e+02 7.318432e+02 0.000000e+00
1.503407e+01 6.952977e+02 6.952977e+02 0.000000e+00
1.538846e+01 6.614981e+02 6.614981e+02 0.000000e+00
1.575120e+01 6.314197e+02 6.314197e+02 0.000000e+00
1.612250e+01 5.988452e+02 5.988452e+02 0.000000e+00
1.650255e+01 5.702023e+02 5.702023e+02 0.000000e+00
1.689156e+01 5.425932e+02 5.425932e+02 0.000000e+00
1.728974e+01 5.155052e+02 5.155052e+02 0.000000e+00
1.769730e+01 4.984244e+02 4.984244e+02 0.000000e+00
1.811447e+01 4.784089e+02 4.784089e+02 0.000000e+00
1.854148e+01 4.632045e+02 4.632045e+02 0.000000e+00
1.897855e+01 4.502219e+02 4.502219e+02 0.000000e+00
1.942592e+01 4.441278e+02 4.441278e+02 0.000000e+00
1.988384e+01 6.680607e+02 6.680607e+02 0.000000e+00
2.035256e+01 6.447439e+02 6.447439e+02 0.000000e+00
2.083232e+01 6.260949e+02 6.260949e+02 0.000000e+00
2.132339e+01 6.066809e+02 6.066809e+02 0.000000e+00
2.182604e+01 5.927589e+02 5.927589e+02 0.000000e+00
2.234054e+01 5.782502e+02 5.782502e+02 0.000000e+00
2.286716e+01 5.687742e+02 5.687742e+02 0.000000e+00
2.340620e+01 5.609331e+02 5.609331e+02 0.000000e+00
2.395795e+01 5.550281e+02 5.550281e+02 0.000000e+00
2.452270e+01 5.528435e+02 5.528435e+02 0.000000e+00
2.510076e+01 5.521730e+02 5.521730e+02 0.000000e+00
2.569245e+01 5.561847e+02 5.561847e+02 0.000000e+00
2.629809e+01 5.613418e+02 5.613418e+02 0.000000e+00
2.691800e+01 5.705173e+02 5.705173e+02 0.000000e+00
2.755253e+01 5.813770e+02 5.813770e+02 0.000000e+00
2.820202e+01 1.057465e+03 1.057465e+03 0.000000e+00
2.886681e+01 9.946588e+02 9.946588e+02 0.000000e+00
2.954728e+01 9.325262e+02 9.325262e+02 0.000000e+00
3.024378e+01 8.764920e+02 8.764920e+02 0.000000e+00
3.095671e+01 8.240336e+02 8.240336e+02 0.000000e+00
3.168644e+01 7.766386e+02 7.766386e+02 0.000000e+00
3.243337e+01 7.343364e+02 7.343364e+02 0.000000e+00
3.319791e+01 6.986011e+02 6.986011e+02 0.000000e+00
3.398047e+01 6.688764e+02 6.688764e+02 0.000000e+00
3.478148e+01 6.457094e+02 6.457094e+02 0.000000e+00
3.560137e+01 6.276726e+02 6.276726e+02 0.000000e+00
3.644059e+01 6.422703e+02 6.422703e+02 0.000000e+00
3.729959e+01 6.055901e+02 6.055901e+02 0.000000e+00
3.817884e+01 5.718027e+02 5.718027e+02 0.000000e+00
3.907881e+01 5.442810e+02 5.442810e+02 0.000000e+00
4.000000e+01 5.215850e+02 5.215850e+02 0.000000e+00


==> figures/data/1h0707/le_eres_kerr.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.499999999999999778e-01 2.800512000000000157e+01 7.707118000000000357e+00 4.833471000000000295e+00 7.179496732142019333e+00 3.000087999999999866e+00 7.509680000000000355e+00 4.478893000000000235e+00 7.083232999999999890e+00 5.420778000000000318e+00 8.824740999999999502e+00
4.500000000000000111e-01 1.359404999999999930e+01 7.936874000000000429e+00 2.368205999999999811e+00 6.260825346514420353e+00 2.968771999999999966e+00 7.458533000000000079e+00 4.440641000000000282e+00 7.035789000000000293e+00 3.207911000000000179e+00 7.499551000000000300e+00
5.500000000000000444e-01 4.114773999999999710e+00 7.154548000000000130e+00 9.624070000000000125e-01 6.852435636668043450e+00 5.354593000000000380e+00 1.131996000000000002e+01 7.346860000000000390e+00 1.061041999999999952e+01 -2.238131999999999788e+00 6.974948000000000370e+00
6.999999999999999556e-01 -4.656488999999999656e+00 5.283284000000000091e+00 4.544820999999999778e+00 1.199324087336397326e+01 9.178962999999999539e+00 1.749453000000000102e+01 1.200150000000000006e+01 1.632385000000000019e+01 9.589475000000000193e+00 1.359234999999999971e+01
9.000000000000000222e-01 -6.809191000000000216e+00 5.630332000000000114e+00 4.032703999999999844e+00 7.971557743130936124e+00 4.526353000000000293e+00 9.987197000000000102e+00 6.339737999999999651e+00 9.378187999999999747e+00 1.231115999999999921e+01 1.107357000000000014e+01
1.149999999999999911e+00 9.656810000000000116e-01 5.971871000000000151e+00 -3.467957000000000178e+00 -1.113736843101392004e+01 -1.015253000000000050e+01 -1.500622000000000078e+01 -1.181636999999999915e+01 -1.414858000000000082e+01 -4.661602000000000245e+00 -1.078275000000000006e+01
1.449999999999999956e+00 -1.411182999999999943e+01 6.106684999999999697e+00 -1.505631999999999948e+01 -2.151426054453961356e+01 -1.631041000000000096e+01 -2.609188999999999936e+01 -1.956926999999999950e+01 -2.495861000000000018e+01 -1.994745999999999952e+01 -2.467933000000000021e+01
1.800000000000000044e+00 -1.385823000000000071e+01 6.893730999999999831e+00 -1.666353000000000151e+01 -2.557482479350316495e+01 -1.899456999999999951e+01 -3.095078000000000173e+01 -2.295825999999999922e+01 -2.979275000000000162e+01 -2.376914999999999978e+01 -2.933318999999999832e+01
2.250000000000000000e+00 -3.778795999999999822e+01 1.145240000000000080e+01 -1.657667999999999964e+01 -2.426710927791628336e+01 -1.791957000000000022e+01 -2.903506000000000142e+01 -2.160836000000000112e+01 -2.791022999999999854e+01 -2.351107999999999976e+01 -2.816353000000000151e+01
2.750000000000000000e+00 3.307904000000000178e+00 1.795093999999999923e+01 -1.419363000000000063e+01 -1.853970585648695391e+01 -1.411088999999999949e+01 -2.218279000000000067e+01 -1.681145000000000067e+01 -2.116139000000000081e+01 -2.095138000000000034e+01 -2.208982999999999919e+01
3.500000000000000000e+00 3.392530999999999963e+00 1.300352999999999959e+01 -7.699862000000000428e+00 -8.547665338132221180e+00 -7.875855999999999746e+00 -1.104325000000000045e+01 -8.981635000000000701e+00 -1.037968000000000046e+01 -1.278354999999999997e+01 -1.112988000000000000e+01
4.500000000000000000e+00 -2.920561000000000007e+01 2.983899999999999864e+01 -1.105782999999999960e+00 3.504190689095873612e+00 4.580974999999999908e-01 3.311017000000000099e+00 1.363296000000000063e+00 3.177251000000000047e+00 -4.293690999999999924e+00 2.853737000000000190e+00
5.500000000000000000e+00 -2.353036000000000172e+01 1.635086000000000084e+01 1.365812000000000026e+00 6.677211900807592748e+00 5.768542000000000058e+00 1.196740999999999921e+01 7.845926000000000400e+00 1.120551999999999992e+01 -2.491725000000000190e+00 6.857033000000000378e+00
6.500000000000000000e+00 nan 9.817828000000000088e+01 3.561573000000000100e+00 1.078941334974963695e+01 8.820385999999999171e+00 1.673276999999999859e+01 1.152286999999999928e+01 1.558769999999999989e+01 7.169997999999999649e+00 1.159421999999999997e+01
7.500000000000000000e+00 1.052046999999999954e+00 2.044432000000000116e+01 1.227808999999999928e+00 9.745436034042603168e+00 8.269301999999999708e+00 1.588321999999999967e+01 1.086153000000000013e+01 1.480799999999999983e+01 1.522968999999999973e+01 1.190661000000000058e+01
9.000000000000000000e+00 nan 5.566508999999999929e+01 1.001640000000000086e+01 4.479953751656223560e+00 2.915790999999999800e-01 3.032124000000000041e+00 1.158339999999999925e+00 2.916802000000000117e+00 6.745376000000000261e+00 7.818122999999999934e+00


==> figures/data/1h0707/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 2.800512e+01 7.707118e+00 1.558520e-03 -2.042862e+00 4.649233e+00 8.366087e+00 4.861903e+00 9.816035e+00 4.438835e+00 8.814941e+00
4.500000e-01 1.359405e+01 7.936874e+00 8.907971e+00 -2.431631e+00 4.607871e+00 8.308405e+00 4.818917e+00 9.752972e+00 4.960634e+00 9.861810e+00
5.500000e-01 4.114774e+00 7.154548e+00 7.094040e+00 -1.179193e+00 7.763674e+00 1.267266e+01 8.100995e+00 1.450651e+01 7.961734e+00 1.209579e+01
7.000000e-01 -4.656489e+00 5.283284e+00 1.734389e+00 -3.792942e-01 1.282304e+01 1.965155e+01 1.336379e+01 2.210167e+01 1.349391e+01 2.259883e+01
9.000000e-01 -6.809191e+00 5.630332e+00 -3.967064e-01 -2.005915e+00 6.667179e+00 1.116438e+01 6.960128e+00 1.286760e+01 7.074538e+00 1.361706e+01
1.150000e+00 9.656810e-01 5.971871e+00 -5.193778e+00 -5.017680e+00 -1.247511e+01 -1.652753e+01 -1.284137e+01 -1.794205e+01 -1.259639e+01 -1.616882e+01
1.450000e+00 -1.411183e+01 6.106685e+00 -1.397779e+01 -4.751108e+00 -2.021567e+01 -2.825925e+01 -2.075798e+01 -3.128362e+01 -2.083095e+01 -3.119747e+01
1.800000e+00 -1.385823e+01 6.893731e+00 -1.603521e+01 -5.204846e+00 -2.351052e+01 -3.326463e+01 -2.410659e+01 -3.697887e+01 -2.438135e+01 -3.784660e+01
2.250000e+00 -3.778796e+01 1.145240e+01 -1.302455e+01 -5.186858e+00 -2.217220e+01 -3.126267e+01 -2.273984e+01 -3.471464e+01 -2.272811e+01 -3.504775e+01
2.750000e+00 3.307904e+00 1.795094e+01 -1.082404e+01 -4.448437e+00 -1.744004e+01 -2.410876e+01 -1.791380e+01 -2.658913e+01 -1.807818e+01 -2.732490e+01
3.500000e+00 3.392531e+00 1.300353e+01 -4.707937e+00 -3.659851e+00 -9.536154e+00 -1.219804e+01 -9.810866e+00 -1.308049e+01 -1.027364e+01 -1.478845e+01
4.500000e+00 -2.920561e+01 2.983900e+01 5.132619e+00 -2.899100e+00 1.299378e+00 3.646247e+00 1.383895e+00 4.631582e+00 1.094449e+00 3.364006e+00
5.500000e+00 -2.353036e+01 1.635086e+01 4.791836e+00 4.303642e-01 8.313835e+00 1.340994e+01 8.674558e+00 1.529818e+01 9.327043e+00 1.491851e+01
6.500000e+00 nan 9.817828e+01 -3.290135e+00 2.344055e-01 1.236717e+01 1.883167e+01 1.290001e+01 2.111815e+01 1.226195e+01 1.916186e+01
7.500000e+00 1.052047e+00 2.044432e+01 1.349423e+01 -2.438083e+00 1.163458e+01 1.786343e+01 1.213577e+01 2.008408e+01 1.265154e+01 2.207509e+01
9.000000e+00 nan 5.566509e+01 4.006291e+00 -3.587359e+00 1.080629e+00 3.334107e+00 1.157076e+00 4.286719e+00 6.313726e-01 3.115706e+00


==> figures/data/1h0707/map.dat <==
x y c
3.366055e+00 1.303321e-01 8.320319e-01
4.237613e+00 1.303321e-01 7.225457e-01
5.334838e+00 1.303321e-01 5.016980e-01
6.716163e+00 1.303321e-01 1.643746e-01
8.455149e+00 1.303321e-01 4.674935e-03
1.064440e+01 1.303321e-01 3.718867e-10
1.340051e+01 1.303321e-01 3.718867e-10
1.687024e+01 1.303321e-01 3.718867e-10
2.123837e+01 1.303321e-01 3.718867e-10
2.673753e+01 1.303321e-01 7.381397e-03
3.366055e+00 2.213882e-01 8.612753e-01
4.237613e+00 2.213882e-01 7.581888e-01
5.334838e+00 2.213882e-01 5.460797e-01
6.716163e+00 2.213882e-01 2.228954e-01
8.455149e+00 2.213882e-01 4.337424e-02
1.064440e+01 2.213882e-01 3.718867e-10
1.340051e+01 2.213882e-01 3.718867e-10
1.687024e+01 2.213882e-01 3.718867e-10
2.123837e+01 2.213882e-01 3.486194e-04
2.673753e+01 2.213882e-01 1.346541e-02
3.366055e+00 3.760603e-01 9.084429e-01
4.237613e+00 3.760603e-01 8.173501e-01
5.334838e+00 3.760603e-01 6.284526e-01
6.716163e+00 3.760603e-01 3.425936e-01
8.455149e+00 3.760603e-01 1.589673e-01
1.064440e+01 3.760603e-01 5.938743e-02
1.340051e+01 3.760603e-01 1.492624e-02
1.687024e+01 3.760603e-01 1.500939e-03
2.123837e+01 3.760603e-01 1.734701e-02
2.673753e+01 3.760603e-01 4.488170e-02
3.366055e+00 6.387935e-01 9.606666e-01
4.237613e+00 6.387935e-01 8.909333e-01
5.334838e+00 6.387935e-01 7.398426e-01
6.716163e+00 6.387935e-01 5.157888e-01
8.455149e+00 6.387935e-01 3.545056e-01
1.064440e+01 6.387935e-01 2.476280e-01
1.340051e+01 6.387935e-01 1.834729e-01
1.687024e+01 6.387935e-01 1.606587e-01
2.123837e+01 6.387935e-01 1.775003e-01
2.673753e+01 6.387935e-01 2.070734e-01
3.366055e+00 1.085084e+00 1.000000e+00
4.237613e+00 1.085084e+00 9.510033e-01
5.334838e+00 1.085084e+00 8.504318e-01
6.716163e+00 1.085084e+00 7.073560e-01
8.455149e+00 1.085084e+00 5.914265e-01
1.064440e+01 1.085084e+00 5.014004e-01
1.340051e+01 1.085084e+00 4.412094e-01
1.687024e+01 1.085084e+00 4.187943e-01
2.123837e+01 1.085084e+00 4.365542e-01
2.673753e+01 1.085084e+00 4.672078e-01
3.366055e+00 1.843175e+00 9.908939e-01
4.237613e+00 1.843175e+00 9.678042e-01
5.334838e+00 1.843175e+00 9.228962e-01
6.716163e+00 1.843175e+00 8.572388e-01
8.455149e+00 1.843175e+00 7.954853e-01
1.064440e+01 1.843175e+00 7.371672e-01
1.340051e+01 1.843175e+00 6.910309e-01
1.687024e+01 1.843175e+00 6.785842e-01
2.123837e+01 1.843175e+00 7.046361e-01
2.673753e+01 1.843175e+00 7.396364e-01
3.366055e+00 3.130902e+00 8.963989e-01
4.237613e+00 3.130902e+00 8.972422e-01
5.334838e+00 3.130902e+00 8.951010e-01
6.716163e+00 3.130902e+00 8.841083e-01
8.455149e+00 3.130902e+00 8.655651e-01
1.064440e+01 3.130902e+00 8.363576e-01
1.340051e+01 3.130902e+00 8.105836e-01
1.687024e+01 3.130902e+00 8.131158e-01
2.123837e+01 3.130902e+00 8.553691e-01
2.673753e+01 3.130902e+00 9.010395e-01
3.366055e+00 5.318296e+00 6.733740e-01
4.237613e+00 5.318296e+00 6.818920e-01
5.334838e+00 5.318296e+00 6.948756e-01
6.716163e+00 5.318296e+00 7.002786e-01
8.455149e+00 5.318296e+00 6.981006e-01
1.064440e+01 5.318296e+00 6.863623e-01
1.340051e+01 5.318296e+00 6.811413e-01
1.687024e+01 5.318296e+00 7.068538e-01
2.123837e+01 5.318296e+00 7.724509e-01
2.673753e+01 5.318296e+00 8.334991e-01
3.366055e+00 9.033905e+00 3.255151e-01
4.237613e+00 9.033905e+00 3.256606e-01
5.334838e+00 9.033905e+00 3.282841e-01
6.716163e+00 9.033905e+00 3.257904e-01
8.455149e+00 9.033905e+00 3.170856e-01
1.064440e+01 9.033905e+00 3.085258e-01
1.340051e+01 9.033905e+00 3.165973e-01
1.687024e+01 9.033905e+00 3.653934e-01
2.123837e+01 9.033905e+00 4.562133e-01
2.673753e+01 9.033905e+00 5.306842e-01
3.366055e+00 1.534541e+01 2.276699e-02
4.237613e+00 1.534541e+01 2.142855e-02
5.334838e+00 1.534541e+01 1.467339e-02
6.716163e+00 1.534541e+01 9.877376e-03
8.455149e+00 1.534541e+01 5.895432e-03
1.064440e+01 1.534541e+01 4.497781e-03
1.340051e+01 1.534541e+01 6.727898e-03
1.687024e+01 1.534541e+01 6.179878e-02
2.123837e+01 1.534541e+01 1.603238e-01
2.673753e+01 1.534541e+01 2.333825e-01


==> figures/data/1h0707/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 5.880171e-01
4.237613e+00 1.303321e-01 5.908365e-01
5.334838e+00 1.303321e-01 6.057272e-01
6.716163e+00 1.303321e-01 1.350669e+00
8.455149e+00 1.303321e-01 1.776405e+00
1.064440e+01 1.303321e-01 2.000000e+00
1.340051e+01 1.303321e-01 2.000000e+00
1.687024e+01 1.303321e-01 2.000000e+00
2.123837e+01 1.303321e-01 2.000000e+00
2.673753e+01 1.303321e-01 2.000000e+00
3.366055e+00 2.213882e-01 5.511852e-01
4.237613e+00 2.213882e-01 5.499062e-01
5.334838e+00 2.213882e-01 5.600272e-01
6.716163e+00 2.213882e-01 1.226519e+00
8.455149e+00 2.213882e-01 1.624296e+00
1.064440e+01 2.213882e-01 2.000000e+00
1.340051e+01 2.213882e-01 2.000000e+00
1.687024e+01 2.213882e-01 2.000000e+00
2.123837e+01 2.213882e-01 2.000000e+00
2.673753e+01 2.213882e-01 2.000000e+00
3.366055e+00 3.760603e-01 4.899434e-01
4.237613e+00 3.760603e-01 4.846767e-01
5.334838e+00 3.760603e-01 4.875171e-01
6.716163e+00 3.760603e-01 1.041883e+00
8.455149e+00 3.760603e-01 1.381052e+00
1.064440e+01 3.760603e-01 1.797273e+00
1.340051e+01 3.760603e-01 2.000000e+00
1.687024e+01 3.760603e-01 2.000000e+00
2.123837e+01 3.760603e-01 2.000000e+00
2.673753e+01 3.760603e-01 2.000000e+00
3.366055e+00 6.387935e-01 4.226323e-01
4.237613e+00 6.387935e-01 4.154997e-01
5.334838e+00 6.387935e-01 4.376750e-01
6.716163e+00 6.387935e-01 8.273837e-01
8.455149e+00 6.387935e-01 1.188759e+00
1.064440e+01 6.387935e-01 1.449400e+00
1.340051e+01 6.387935e-01 1.729415e+00
1.687024e+01 6.387935e-01 1.958635e+00
2.123837e+01 6.387935e-01 2.000000e+00
2.673753e+01 6.387935e-01 1.979811e+00
3.366055e+00 1.085084e+00 3.945092e-01
4.237613e+00 1.085084e+00 3.980129e-01
5.334838e+00 1.085084e+00 4.546970e-01
6.716163e+00 1.085084e+00 6.776689e-01
8.455149e+00 1.085084e+00 9.576202e-01
1.064440e+01 1.085084e+00 1.233582e+00
1.340051e+01 1.085084e+00 1.422225e+00
1.687024e+01 1.085084e+00 1.591503e+00
2.123837e+01 1.085084e+00 1.657569e+00
2.673753e+01 1.085084e+00 1.594439e+00
3.366055e+00 1.843175e+00 4.417113e-01
4.237613e+00 1.843175e+00 4.512940e-01
5.334838e+00 1.843175e+00 4.917341e-01
6.716163e+00 1.843175e+00 6.039043e-01
8.455149e+00 1.843175e+00 7.240205e-01
1.064440e+01 1.843175e+00 8.512858e-01
1.340051e+01 1.843175e+00 9.835583e-01
1.687024e+01 1.843175e+00 1.141327e+00
2.123837e+01 1.843175e+00 1.190008e+00
2.673753e+01 1.843175e+00 1.138339e+00
3.366055e+00 3.130902e+00 5.419506e-01
4.237613e+00 3.130902e+00 5.361293e-01
5.334838e+00 3.130902e+00 5.382326e-01
6.716163e+00 3.130902e+00 5.859864e-01
8.455149e+00 3.130902e+00 6.517881e-01
1.064440e+01 3.130902e+00 7.344662e-01
1.340051e+01 3.130902e+00 8.361483e-01
1.687024e+01 3.130902e+00 9.288806e-01
2.123837e+01 3.130902e+00 9.251646e-01
2.673753e+01 3.130902e+00 8.761618e-01
3.366055e+00 5.318296e+00 6.206398e-01
4.237613e+00 5.318296e+00 6.095261e-01
5.334838e+00 5.318296e+00 5.938734e-01
6.716163e+00 5.318296e+00 6.143182e-01
8.455149e+00 5.318296e+00 6.893866e-01
1.064440e+01 5.318296e+00 8.123875e-01
1.340051e+01 5.318296e+00 9.261414e-01
1.687024e+01 5.318296e+00 9.566179e-01
2.123837e+01 5.318296e+00 9.017678e-01
2.673753e+01 5.318296e+00 8.443722e-01
3.366055e+00 9.033905e+00 7.510071e-01
4.237613e+00 9.033905e+00 7.342990e-01
5.334838e+00 9.033905e+00 7.071944e-01
6.716163e+00 9.033905e+00 6.912135e-01
8.455149e+00 9.033905e+00 7.451020e-01
1.064440e+01 9.033905e+00 9.196786e-01
1.340051e+01 9.033905e+00 1.013452e+00
1.687024e+01 9.033905e+00 1.006811e+00
2.123837e+01 9.033905e+00 9.396676e-01
2.673753e+01 9.033905e+00 8.786122e-01
3.366055e+00 1.534541e+01 9.551451e-01
4.237613e+00 1.534541e+01 9.668849e-01
5.334838e+00 1.534541e+01 9.963529e-01
6.716163e+00 1.534541e+01 1.040227e+00
8.455149e+00 1.534541e+01 1.094227e+00
1.064440e+01 1.534541e+01 1.144545e+00
1.340051e+01 1.534541e+01 1.195990e+00
1.687024e+01 1.534541e+01 1.205826e+00
2.123837e+01 1.534541e+01 1.123011e+00
2.673753e+01 1.534541e+01 1.071876e+00


==> figures/data/1h0707/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.689956e-01
5.334838e+00 1.303321e-01 6.028652e-01
6.716163e+00 1.303321e-01 1.966067e-01
8.455149e+00 1.303321e-01 1.110775e-01
1.064440e+01 1.303321e-01 7.371362e-02
1.340051e+01 1.303321e-01 5.900101e-02
1.687024e+01 1.303321e-01 5.673615e-02
2.123837e+01 1.303321e-01 6.339176e-02
2.673753e+01 1.303321e-01 7.241324e-02
3.366055e+00 2.213882e-01 9.864091e-01
4.237613e+00 2.213882e-01 8.589860e-01
5.334838e+00 2.213882e-01 5.969687e-01
6.716163e+00 2.213882e-01 2.098202e-01
8.455149e+00 2.213882e-01 1.182793e-01
1.064440e+01 2.213882e-01 7.729184e-02
1.340051e+01 2.213882e-01 6.177763e-02
1.687024e+01 2.213882e-01 5.950496e-02
2.123837e+01 2.213882e-01 6.698072e-02
2.673753e+01 2.213882e-01 7.687392e-02
3.366055e+00 3.760603e-01 9.571204e-01
4.237613e+00 3.760603e-01 8.372309e-01
5.334838e+00 3.760603e-01 5.875730e-01
6.716163e+00 3.760603e-01 2.373600e-01
8.455149e+00 3.760603e-01 1.381823e-01
1.064440e+01 3.760603e-01 9.313945e-02
1.340051e+01 3.760603e-01 7.474069e-02
1.687024e+01 3.760603e-01 7.310401e-02
2.123837e+01 3.760603e-01 8.154791e-02
2.673753e+01 3.760603e-01 9.267428e-02
3.366055e+00 6.387935e-01 9.146660e-01
4.237613e+00 6.387935e-01 8.094888e-01
5.334838e+00 6.387935e-01 5.850795e-01
6.716163e+00 6.387935e-01 2.907102e-01
8.455149e+00 6.387935e-01 1.763901e-01
1.064440e+01 6.387935e-01 1.296596e-01
1.340051e+01 6.387935e-01 1.089530e-01
1.687024e+01 6.387935e-01 1.060876e-01
2.123837e+01 6.387935e-01 1.150895e-01
2.673753e+01 6.387935e-01 1.270586e-01
3.366055e+00 1.085084e+00 8.622371e-01
4.237613e+00 1.085084e+00 7.713250e-01
5.334838e+00 1.085084e+00 5.917773e-01
6.716163e+00 1.085084e+00 3.744053e-01
8.455149e+00 1.085084e+00 2.526496e-01
1.064440e+01 1.085084e+00 1.883455e-01
1.340051e+01 1.085084e+00 1.605840e-01
1.687024e+01 1.085084e+00 1.541947e-01
2.123837e+01 1.085084e+00 1.635794e-01
2.673753e+01 1.085084e+00 1.795452e-01
3.366055e+00 1.843175e+00 7.934416e-01
4.237613e+00 1.843175e+00 7.305407e-01
5.334838e+00 1.843175e+00 6.164198e-01
6.716163e+00 1.843175e+00 4.781945e-01
8.455149e+00 1.843175e+00 3.752514e-01
1.064440e+01 1.843175e+00 3.066791e-01
1.340051e+01 1.843175e+00 2.632608e-01
1.687024e+01 1.843175e+00 2.460543e-01
2.123837e+01 1.843175e+00 2.568309e-01
2.673753e+01 1.843175e+00 2.788538e-01
3.366055e+00 3.130902e+00 7.154688e-01
4.237613e+00 3.130902e+00 6.851222e-01
5.334838e+00 3.130902e+00 6.291117e-01
6.716163e+00 3.130902e+00 5.532206e-01
8.455149e+00 3.130902e+00 4.814974e-01
1.064440e+01 3.130902e+00 4.195948e-01
1.340051e+01 3.130902e+00 3.755653e-01
1.687024e+01 3.130902e+00 3.591362e-01
2.123837e+01 3.130902e+00 3.782044e-01
2.673753e+01 3.130902e+00 4.075561e-01
3.366055e+00 5.318296e+00 6.288454e-01
4.237613e+00 5.318296e+00 6.083217e-01
5.334838e+00 5.318296e+00 5.711269e-01
6.716163e+00 5.318296e+00 5.150198e-01
8.455149e+00 5.318296e+00 4.559005e-01
1.064440e+01 5.318296e+00 4.019566e-01
1.340051e+01 5.318296e+00 3.732833e-01
1.687024e+01 5.318296e+00 3.756174e-01
2.123837e+01 5.318296e+00 4.101618e-01
2.673753e+01 5.318296e+00 4.480337e-01
3.366055e+00 9.033905e+00 5.463086e-01
4.237613e+00 9.033905e+00 5.118876e-01
5.334838e+00 9.033905e+00 4.533635e-01
6.716163e+00 9.033905e+00 3.759479e-01
8.455149e+00 9.033905e+00 2.974956e-01
1.064440e+01 9.033905e+00 2.425878e-01
1.340051e+01 9.033905e+00 2.308904e-01
1.687024e+01 9.033905e+00 2.496601e-01
2.123837e+01 9.033905e+00 2.956015e-01
2.673753e+01 9.033905e+00 3.391224e-01
3.366055e+00 1.534541e+01 6.547120e-01
4.237613e+00 1.534541e+01 6.093362e-01
5.334838e+00 1.534541e+01 5.198900e-01
6.716163e+00 1.534541e+01 4.135517e-01
8.455149e+00 1.534541e+01 3.072059e-01
1.064440e+01 1.534541e+01 2.273373e-01
1.340051e+01 1.534541e+01 1.889418e-01
1.687024e+01 1.534541e+01 1.928793e-01
2.123837e+01 1.534541e+01 2.292233e-01
2.673753e+01 1.534541e+01 2.598519e-01


==> figures/data/1h0707/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 6.958312e-01
4.237613e+00 1.303321e-01 6.053709e-01
5.334838e+00 1.303321e-01 4.268235e-01
6.716163e+00 1.303321e-01 1.775198e-01
8.455149e+00 1.303321e-01 6.121398e-02
1.064440e+01 1.303321e-01 4.525095e-02
1.340051e+01 1.303321e-01 4.774840e-02
1.687024e+01 1.303321e-01 9.209071e-02
2.123837e+01 1.303321e-01 1.287920e-01
2.673753e+01 1.303321e-01 1.764551e-01
3.366055e+00 2.213882e-01 7.138932e-01
4.237613e+00 2.213882e-01 6.226614e-01
5.334838e+00 2.213882e-01 4.390554e-01
6.716163e+00 2.213882e-01 1.749068e-01
8.455149e+00 2.213882e-01 6.319260e-02
1.064440e+01 2.213882e-01 4.822710e-02
1.340051e+01 2.213882e-01 5.187722e-02
1.687024e+01 2.213882e-01 8.913081e-02
2.123837e+01 2.213882e-01 1.246065e-01
2.673753e+01 2.213882e-01 1.814159e-01
3.366055e+00 3.760603e-01 7.505501e-01
4.237613e+00 3.760603e-01 6.623046e-01
5.334838e+00 3.760603e-01 4.816621e-01
6.716163e+00 3.760603e-01 2.184520e-01
8.455149e+00 3.760603e-01 8.285047e-02
1.064440e+01 3.760603e-01 6.469082e-02
1.340051e+01 3.760603e-01 7.007299e-02
1.687024e+01 3.760603e-01 1.148518e-01
2.123837e+01 3.760603e-01 1.525967e-01
2.673753e+01 3.760603e-01 2.190758e-01
3.366055e+00 6.387935e-01 8.021730e-01
4.237613e+00 6.387935e-01 7.251454e-01
5.334838e+00 6.387935e-01 5.674917e-01
6.716163e+00 6.387935e-01 3.460792e-01
8.455149e+00 6.387935e-01 2.150746e-01
1.064440e+01 6.387935e-01 1.737628e-01
1.340051e+01 6.387935e-01 1.759054e-01
1.687024e+01 6.387935e-01 2.220955e-01
2.123837e+01 6.387935e-01 2.605608e-01
2.673753e+01 6.387935e-01 3.251514e-01
3.366055e+00 1.085084e+00 8.557465e-01
4.237613e+00 1.085084e+00 7.992098e-01
5.334838e+00 1.085084e+00 6.853903e-01
6.716163e+00 1.085084e+00 5.355174e-01
8.455149e+00 1.085084e+00 4.393149e-01
1.064440e+01 1.085084e+00 4.052255e-01
1.340051e+01 1.085084e+00 4.098984e-01
1.687024e+01 1.085084e+00 4.418867e-01
2.123837e+01 1.085084e+00 4.760859e-01
2.673753e+01 1.085084e+00 5.224368e-01
3.366055e+00 1.843175e+00 8.857667e-01
4.237613e+00 1.843175e+00 8.561079e-01
5.334838e+00 1.843175e+00 7.977601e-01
6.716163e+00 1.843175e+00 7.269649e-01
8.455149e+00 1.843175e+00 6.842296e-01
1.064440e+01 1.843175e+00 6.773740e-01
1.340051e+01 1.843175e+00 6.933881e-01
1.687024e+01 1.843175e+00 7.215633e-01
2.123837e+01 1.843175e+00 7.520452e-01
2.673753e+01 1.843175e+00 7.812150e-01
3.366055e+00 3.130902e+00 8.528568e-01
4.237613e+00 3.130902e+00 8.492043e-01
5.334838e+00 3.130902e+00 8.410208e-01
6.716163e+00 3.130902e+00 8.353420e-01
8.455149e+00 3.130902e+00 8.445194e-01
1.064440e+01 3.130902e+00 8.690445e-01
1.340051e+01 3.130902e+00 9.006568e-01
1.687024e+01 3.130902e+00 9.334444e-01
2.123837e+01 3.130902e+00 9.649202e-01
2.673753e+01 3.130902e+00 9.901890e-01
3.366055e+00 5.318296e+00 7.105549e-01
4.237613e+00 5.318296e+00 7.224675e-01
5.334838e+00 5.318296e+00 7.428302e-01
6.716163e+00 5.318296e+00 7.721335e-01
8.455149e+00 5.318296e+00 8.107213e-01
1.064440e+01 5.318296e+00 8.539587e-01
1.340051e+01 5.318296e+00 8.955032e-01
1.687024e+01 5.318296e+00 9.336432e-01
2.123837e+01 5.318296e+00 9.702549e-01
2.673753e+01 5.318296e+00 1.000000e+00
3.366055e+00 9.033905e+00 4.489772e-01
4.237613e+00 9.033905e+00 4.620947e-01
5.334838e+00 9.033905e+00 4.854003e-01
6.716163e+00 9.033905e+00 5.171786e-01
8.455149e+00 9.033905e+00 5.550426e-01
1.064440e+01 9.033905e+00 5.950644e-01
1.340051e+01 9.033905e+00 6.345014e-01
1.687024e+01 9.033905e+00 6.750544e-01
2.123837e+01 9.033905e+00 7.190278e-01
2.673753e+01 9.033905e+00 7.561020e-01
3.366055e+00 1.534541e+01 1.891200e-01
4.237613e+00 1.534541e+01 1.972974e-01
5.334838e+00 1.534541e+01 2.128686e-01
6.716163e+00 1.534541e+01 2.342829e-01
8.455149e+00 1.534541e+01 2.599783e-01
1.064440e+01 1.534541e+01 2.893214e-01
1.340051e+01 1.534541e+01 3.243395e-01
1.687024e+01 1.534541e+01 3.691432e-01
2.123837e+01 1.534541e+01 4.221912e-01
2.673753e+01 1.534541e+01 4.646868e-01


==> figures/data/1h0707/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 3.900456e-11
1.665590e+00 1.303321e-01 3.900456e-11
2.340347e+00 1.303321e-01 1.000000e+00
3.288459e+00 1.303321e-01 5.816784e-03
4.620666e+00 1.303321e-01 3.900456e-11
6.492571e+00 1.303321e-01 3.900456e-11
9.122814e+00 1.303321e-01 3.900456e-11
1.281861e+01 1.303321e-01 3.900456e-11
1.801163e+01 1.303321e-01 3.900456e-11
2.530843e+01 1.303321e-01 3.900456e-11
1.185376e+00 2.213882e-01 3.900456e-11
1.665590e+00 2.213882e-01 3.900456e-11
2.340347e+00 2.213882e-01 9.812354e-01
3.288459e+00 2.213882e-01 5.004531e-03
4.620666e+00 2.213882e-01 3.900456e-11
6.492571e+00 2.213882e-01 3.900456e-11
9.122814e+00 2.213882e-01 3.900456e-11
1.281861e+01 2.213882e-01 3.900456e-11
1.801163e+01 2.213882e-01 3.900456e-11
2.530843e+01 2.213882e-01 3.900456e-11
1.185376e+00 3.760603e-01 3.900456e-11
1.665590e+00 3.760603e-01 3.900456e-11
2.340347e+00 3.760603e-01 9.050674e-01
3.288459e+00 3.760603e-01 1.982229e-03
4.620666e+00 3.760603e-01 3.900456e-11
6.492571e+00 3.760603e-01 3.900456e-11
9.122814e+00 3.760603e-01 3.900456e-11
1.281861e+01 3.760603e-01 3.900456e-11
1.801163e+01 3.760603e-01 3.900456e-11
2.530843e+01 3.760603e-01 3.900456e-11
1.185376e+00 6.387935e-01 3.900456e-11
1.665590e+00 6.387935e-01 3.900456e-11
2.340347e+00 6.387935e-01 7.243999e-01
3.288459e+00 6.387935e-01 3.900456e-11
4.620666e+00 6.387935e-01 3.900456e-11
6.492571e+00 6.387935e-01 3.900456e-11
9.122814e+00 6.387935e-01 3.900456e-11
1.281861e+01 6.387935e-01 3.900456e-11
1.801163e+01 6.387935e-01 3.900456e-11
2.530843e+01 6.387935e-01 3.900456e-11
1.185376e+00 1.085084e+00 3.900456e-11
1.665590e+00 1.085084e+00 3.900456e-11
2.340347e+00 1.085084e+00 4.045355e-01
3.288459e+00 1.085084e+00 3.900456e-11
4.620666e+00 1.085084e+00 3.900456e-11
6.492571e+00 1.085084e+00 3.900456e-11
9.122814e+00 1.085084e+00 3.900456e-11
1.281861e+01 1.085084e+00 3.900456e-11
1.801163e+01 1.085084e+00 3.900456e-11
2.530843e+01 1.085084e+00 3.900456e-11
1.185376e+00 1.843175e+00 4.654903e-01
1.665590e+00 1.843175e+00 2.773370e-01
2.340347e+00 1.843175e+00 8.428543e-02
3.288459e+00 1.843175e+00 3.900456e-11
4.620666e+00 1.843175e+00 3.900456e-11
6.492571e+00 1.843175e+00 3.900456e-11
9.122814e+00 1.843175e+00 3.900456e-11
1.281861e+01 1.843175e+00 3.900456e-11
1.801163e+01 1.843175e+00 3.900456e-11
2.530843e+01 1.843175e+00 3.900456e-11
1.185376e+00 3.130902e+00 1.572041e-02
1.665590e+00 3.130902e+00 4.695755e-03
2.340347e+00 3.130902e+00 3.900456e-11
3.288459e+00 3.130902e+00 3.900456e-11
4.620666e+00 3.130902e+00 3.900456e-11
6.492571e+00 3.130902e+00 3.900456e-11
9.122814e+00 3.130902e+00 3.900456e-11
1.281861e+01 3.130902e+00 3.900456e-11
1.801163e+01 3.130902e+00 3.900456e-11
2.530843e+01 3.130902e+00 3.900456e-11
1.185376e+00 5.318296e+00 3.900456e-11
1.665590e+00 5.318296e+00 3.900456e-11
2.340347e+00 5.318296e+00 3.900456e-11
3.288459e+00 5.318296e+00 3.900456e-11
4.620666e+00 5.318296e+00 3.900456e-11
6.492571e+00 5.318296e+00 3.900456e-11
9.122814e+00 5.318296e+00 3.900456e-11
1.281861e+01 5.318296e+00 3.900456e-11
1.801163e+01 5.318296e+00 3.900456e-11
2.530843e+01 5.318296e+00 3.900456e-11
1.185376e+00 9.033905e+00 3.900456e-11
1.665590e+00 9.033905e+00 3.900456e-11
2.340347e+00 9.033905e+00 3.900456e-11
3.288459e+00 9.033905e+00 3.900456e-11
4.620666e+00 9.033905e+00 3.900456e-11
6.492571e+00 9.033905e+00 3.900456e-11
9.122814e+00 9.033905e+00 3.900456e-11
1.281861e+01 9.033905e+00 3.900456e-11
1.801163e+01 9.033905e+00 3.900456e-11
2.530843e+01 9.033905e+00 3.900456e-11
1.185376e+00 1.534541e+01 3.900456e-11
1.665590e+00 1.534541e+01 3.900456e-11
2.340347e+00 1.534541e+01 3.900456e-11
3.288459e+00 1.534541e+01 3.900456e-11
4.620666e+00 1.534541e+01 3.900456e-11
6.492571e+00 1.534541e+01 3.900456e-11
9.122814e+00 1.534541e+01 3.900456e-11
1.281861e+01 1.534541e+01 3.900456e-11
1.801163e+01 1.534541e+01 3.900456e-11
2.530843e+01 1.534541e+01 3.900456e-11


==> figures/data/1h0707/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 -2.678437e-01
4.237613e+00 1.303321e-01 -2.754518e-01
5.334838e+00 1.303321e-01 -2.412005e-01
6.716163e+00 1.303321e-01 9.494549e-01
8.455149e+00 1.303321e-01 9.787652e-01
1.064440e+01 1.303321e-01 9.961005e-01
1.340051e+01 1.303321e-01 9.907455e-01
1.687024e+01 1.303321e-01 1.000000e+00
2.123837e+01 1.303321e-01 9.938732e-01
2.673753e+01 1.303321e-01 9.665379e-01
3.366055e+00 2.213882e-01 -2.689162e-01
4.237613e+00 2.213882e-01 -2.729448e-01
5.334838e+00 2.213882e-01 -2.127868e-01
6.716163e+00 2.213882e-01 8.665510e-01
8.455149e+00 2.213882e-01 9.196740e-01
1.064440e+01 2.213882e-01 9.381490e-01
1.340051e+01 2.213882e-01 9.416698e-01
1.687024e+01 2.213882e-01 9.500155e-01
2.123837e+01 2.213882e-01 9.480881e-01
2.673753e+01 2.213882e-01 9.288084e-01
3.366055e+00 3.760603e-01 -2.707919e-01
4.237613e+00 3.760603e-01 -2.665416e-01
5.334838e+00 3.760603e-01 -1.714466e-01
6.716163e+00 3.760603e-01 7.405247e-01
8.455149e+00 3.760603e-01 8.313234e-01
1.064440e+01 3.760603e-01 8.497546e-01
1.340051e+01 3.760603e-01 8.569923e-01
1.687024e+01 3.760603e-01 8.674746e-01
2.123837e+01 3.760603e-01 8.715010e-01
2.673753e+01 3.760603e-01 8.613035e-01
3.366055e+00 6.387935e-01 -2.682824e-01
4.237613e+00 6.387935e-01 -2.543575e-01
5.334838e+00 6.387935e-01 -1.253162e-01
6.716163e+00 6.387935e-01 5.607759e-01
8.455149e+00 6.387935e-01 6.843731e-01
1.064440e+01 6.387935e-01 7.091248e-01
1.340051e+01 6.387935e-01 7.245975e-01
1.687024e+01 6.387935e-01 7.343097e-01
2.123837e+01 6.387935e-01 7.447374e-01
2.673753e+01 6.387935e-01 7.441506e-01
3.366055e+00 1.085084e+00 -2.744414e-01
4.237613e+00 1.085084e+00 -2.466643e-01
5.334838e+00 1.085084e+00 -1.000127e-01
6.716163e+00 1.085084e+00 3.238753e-01
8.455149e+00 1.085084e+00 4.698647e-01
1.064440e+01 1.085084e+00 4.991970e-01
1.340051e+01 1.085084e+00 5.192448e-01
1.687024e+01 1.085084e+00 5.307289e-01
2.123837e+01 1.085084e+00 5.451408e-01
2.673753e+01 1.085084e+00 5.550744e-01
3.366055e+00 1.843175e+00 -2.955368e-01
4.237613e+00 1.843175e+00 -2.660174e-01
5.334838e+00 1.843175e+00 -1.534909e-01
6.716163e+00 1.843175e+00 4.761621e-02
8.455149e+00 1.843175e+00 1.679645e-01
1.064440e+01 1.843175e+00 2.023670e-01
1.340051e+01 1.843175e+00 2.204485e-01
1.687024e+01 1.843175e+00 2.390192e-01
2.123837e+01 1.843175e+00 2.543520e-01
2.673753e+01 1.843175e+00 2.695793e-01
3.366055e+00 3.130902e+00 -3.875950e-01
4.237613e+00 3.130902e+00 -3.729999e-01
5.334838e+00 3.130902e+00 -3.305343e-01
6.716163e+00 3.130902e+00 -2.727285e-01
8.455149e+00 3.130902e+00 -2.194000e-01
1.064440e+01 3.130902e+00 -1.897190e-01
1.340051e+01 3.130902e+00 -1.725837e-01
1.687024e+01 3.130902e+00 -1.514989e-01
2.123837e+01 3.130902e+00 -1.336016e-01
2.673753e+01 3.130902e+00 -1.152512e-01
3.366055e+00 5.318296e+00 -6.241018e-01
4.237613e+00 5.318296e+00 -6.262409e-01
5.334838e+00 5.318296e+00 -6.280624e-01
6.716163e+00 5.318296e+00 -6.310149e-01
8.455149e+00 5.318296e+00 -6.275318e-01
1.064440e+01 5.318296e+00 -6.165648e-01
1.340051e+01 5.318296e+00 -6.062445e-01
1.687024e+01 5.318296e+00 -5.871021e-01
2.123837e+01 5.318296e+00 -5.694681e-01
2.673753e+01 5.318296e+00 -5.500068e-01
3.366055e+00 9.033905e+00 -8.544578e-01
4.237613e+00 9.033905e+00 -8.604507e-01
5.334838e+00 9.033905e+00 -8.663069e-01
6.716163e+00 9.033905e+00 -8.767330e-01
8.455149e+00 9.033905e+00 -8.850577e-01
1.064440e+01 9.033905e+00 -8.900362e-01
1.340051e+01 9.033905e+00 -8.896944e-01
1.687024e+01 9.033905e+00 -8.827868e-01
2.123837e+01 9.033905e+00 -8.719101e-01
2.673753e+01 9.033905e+00 -8.578594e-01
3.366055e+00 1.534541e+01 -7.445039e-01
4.237613e+00 1.534541e+01 -7.465517e-01
5.334838e+00 1.534541e+01 -7.497758e-01
6.716163e+00 1.534541e+01 -7.536101e-01
8.455149e+00 1.534541e+01 -7.588496e-01
1.064440e+01 1.534541e+01 -7.650163e-01
1.340051e+01 1.534541e+01 -7.700139e-01
1.687024e+01 1.534541e+01 -7.740769e-01
2.123837e+01 1.534541e+01 -7.763367e-01
2.673753e+01 1.534541e+01 -7.755268e-01


==> figures/data/1h0707/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 -1.549204e-01
4.237613e+00 1.303321e-01 -1.303942e-01
5.334838e+00 1.303321e-01 -1.043305e-01
6.716163e+00 1.303321e-01 2.621141e-01
8.455149e+00 1.303321e-01 2.554126e-01
1.064440e+01 1.303321e-01 2.479436e-01
1.340051e+01 1.303321e-01 2.262494e-01
1.687024e+01 1.303321e-01 2.189743e-01
2.123837e+01 1.303321e-01 2.042834e-01
2.673753e+01 1.303321e-01 1.655556e-01
3.366055e+00 2.213882e-01 -1.622230e-01
4.237613e+00 2.213882e-01 -1.416306e-01
5.334838e+00 2.213882e-01 -1.072492e-01
6.716163e+00 2.213882e-01 2.202510e-01
8.455149e+00 2.213882e-01 2.153796e-01
1.064440e+01 2.213882e-01 2.091744e-01
1.340051e+01 2.213882e-01 1.934913e-01
1.687024e+01 2.213882e-01 1.844647e-01
2.123837e+01 2.213882e-01 1.696164e-01
2.673753e+01 2.213882e-01 1.404658e-01
3.366055e+00 3.760603e-01 -1.722733e-01
4.237613e+00 3.760603e-01 -1.467122e-01
5.334838e+00 3.760603e-01 -1.047033e-01
6.716163e+00 3.760603e-01 1.547026e-01
8.455149e+00 3.760603e-01 1.604373e-01
1.064440e+01 3.760603e-01 1.482536e-01
1.340051e+01 3.760603e-01 1.346254e-01
1.687024e+01 3.760603e-01 1.272841e-01
2.123837e+01 3.760603e-01 1.188993e-01
2.673753e+01 3.760603e-01 9.465741e-02
3.366055e+00 6.387935e-01 -1.818305e-01
4.237613e+00 6.387935e-01 -1.525767e-01
5.334838e+00 6.387935e-01 -1.065808e-01
6.716163e+00 6.387935e-01 6.477468e-02
8.455149e+00 6.387935e-01 6.472630e-02
1.064440e+01 6.387935e-01 5.033767e-02
1.340051e+01 6.387935e-01 4.276920e-02
1.687024e+01 6.387935e-01 3.273573e-02
2.123837e+01 6.387935e-01 2.859278e-02
2.673753e+01 6.387935e-01 1.420038e-02
3.366055e+00 1.085084e+00 -1.971817e-01
4.237613e+00 1.085084e+00 -1.709432e-01
5.334838e+00 1.085084e+00 -1.315882e-01
6.716163e+00 1.085084e+00 -6.175432e-02
8.455149e+00 1.085084e+00 -7.683482e-02
1.064440e+01 1.085084e+00 -9.710851e-02
1.340051e+01 1.085084e+00 -1.063226e-01
1.687024e+01 1.085084e+00 -1.129235e-01
2.123837e+01 1.085084e+00 -1.110829e-01
2.673753e+01 1.085084e+00 -1.144479e-01
3.366055e+00 1.843175e+00 -2.217335e-01
4.237613e+00 1.843175e+00 -2.107395e-01
5.334838e+00 1.843175e+00 -2.055119e-01
6.716163e+00 1.843175e+00 -2.034497e-01
8.455149e+00 1.843175e+00 -2.617353e-01
1.064440e+01 1.843175e+00 -2.934358e-01
1.340051e+01 1.843175e+00 -3.085332e-01
1.687024e+01 1.843175e+00 -3.077360e-01
2.123837e+01 1.843175e+00 -3.042974e-01
2.673753e+01 1.843175e+00 -3.033156e-01
3.366055e+00 3.130902e+00 -2.731814e-01
4.237613e+00 3.130902e+00 -2.866426e-01
5.334838e+00 3.130902e+00 -3.116576e-01
6.716163e+00 3.130902e+00 -3.673379e-01
8.455149e+00 3.130902e+00 -4.430179e-01
1.064440e+01 3.130902e+00 -4.901101e-01
1.340051e+01 3.130902e+00 -5.107527e-01
1.687024e+01 3.130902e+00 -5.135217e-01
2.123837e+01 3.130902e+00 -5.109424e-01
2.673753e+01 3.130902e+00 -5.054644e-01
3.366055e+00 5.318296e+00 -2.480596e-01
4.237613e+00 5.318296e+00 -2.705279e-01
5.334838e+00 5.318296e+00 -3.100641e-01
6.716163e+00 5.318296e+00 -3.689449e-01
8.455149e+00 5.318296e+00 -4.342270e-01
1.064440e+01 5.318296e+00 -5.023948e-01
1.340051e+01 5.318296e+00 -5.395527e-01
1.687024e+01 5.318296e+00 -5.493671e-01
2.123837e+01 5.318296e+00 -5.514738e-01
2.673753e+01 5.318296e+00 -5.531151e-01
3.366055e+00 9.033905e+00 2.218605e-01
4.237613e+00 9.033905e+00 2.035715e-01
5.334838e+00 9.033905e+00 1.685722e-01
6.716163e+00 9.033905e+00 1.253458e-01
8.455149e+00 9.033905e+00 7.039119e-02
1.064440e+01 9.033905e+00 1.005298e-02
1.340051e+01 9.033905e+00 -3.969530e-02
1.687024e+01 9.033905e+00 -7.246499e-02
2.123837e+01 9.033905e+00 -9.382854e-02
2.673753e+01 9.033905e+00 -1.164394e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.974777e-01
5.334838e+00 1.534541e+01 9.866693e-01
6.716163e+00 1.534541e+01 9.773633e-01
8.455149e+00 1.534541e+01 9.654540e-01
1.064440e+01 1.534541e+01 9.486587e-01
1.340051e+01 1.534541e+01 9.235282e-01
1.687024e+01 1.534541e+01 8.968114e-01
2.123837e+01 1.534541e+01 8.604511e-01
2.673753e+01 1.534541e+01 8.223035e-01


==> figures/data/1h0707/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 -7.673904e-02
4.237613e+00 1.303321e-01 -5.019857e-02
5.334838e+00 1.303321e-01 4.531126e-02
6.716163e+00 1.303321e-01 -3.395201e-01
8.455149e+00 1.303321e-01 -2.590611e-01
1.064440e+01 1.303321e-01 -2.139492e-01
1.340051e+01 1.303321e-01 -2.029462e-01
1.687024e+01 1.303321e-01 -2.748082e-01
2.123837e+01 1.303321e-01 -3.500071e-01
2.673753e+01 1.303321e-01 -3.433651e-01
3.366055e+00 2.213882e-01 -7.055780e-02
4.237613e+00 2.213882e-01 -4.968399e-02
5.334838e+00 2.213882e-01 5.198578e-02
6.716163e+00 2.213882e-01 -2.718626e-01
8.455149e+00 2.213882e-01 -1.916494e-01
1.064440e+01 2.213882e-01 -1.433283e-01
1.340051e+01 2.213882e-01 -1.394869e-01
1.687024e+01 2.213882e-01 -2.311038e-01
2.123837e+01 2.213882e-01 -3.010070e-01
2.673753e+01 2.213882e-01 -3.108717e-01
3.366055e+00 3.760603e-01 -7.861142e-02
4.237613e+00 3.760603e-01 -2.670415e-02
5.334838e+00 3.760603e-01 5.272307e-02
6.716163e+00 3.760603e-01 -1.768273e-01
8.455149e+00 3.760603e-01 -1.070833e-01
1.064440e+01 3.760603e-01 -5.560868e-02
1.340051e+01 3.760603e-01 -6.407799e-02
1.687024e+01 3.760603e-01 -1.396157e-01
2.123837e+01 3.760603e-01 -2.355531e-01
2.673753e+01 3.760603e-01 -2.563879e-01
3.366055e+00 6.387935e-01 -7.115039e-02
4.237613e+00 6.387935e-01 -4.276228e-02
5.334838e+00 6.387935e-01 3.918001e-02
6.716163e+00 6.387935e-01 -4.352816e-02
8.455149e+00 6.387935e-01 2.661347e-02
1.064440e+01 6.387935e-01 9.421104e-02
1.340051e+01 6.387935e-01 7.083269e-02
1.687024e+01 6.387935e-01 -1.412201e-02
2.123837e+01 6.387935e-01 -1.180164e-01
2.673753e+01 6.387935e-01 -1.503727e-01
3.366055e+00 1.085084e+00 -9.140614e-02
4.237613e+00 1.085084e+00 -4.474466e-02
5.334838e+00 1.085084e+00 6.237121e-02
6.716163e+00 1.085084e+00 1.242037e-01
8.455149e+00 1.085084e+00 2.227706e-01
1.064440e+01 1.085084e+00 2.920037e-01
1.340051e+01 1.085084e+00 2.761704e-01
1.687024e+01 1.085084e+00 1.770309e-01
2.123837e+01 1.085084e+00 5.933453e-02
2.673753e+01 1.085084e+00 5.390445e-03
3.366055e+00 1.843175e+00 -1.112581e-01
4.237613e+00 1.843175e+00 -6.397153e-02
5.334838e+00 1.843175e+00 8.841422e-02
6.716163e+00 1.843175e+00 3.132274e-01
8.455149e+00 1.843175e+00 4.312086e-01
1.064440e+01 1.843175e+00 5.347617e-01
1.340051e+01 1.843175e+00 5.147799e-01
1.687024e+01 1.843175e+00 3.968445e-01
2.123837e+01 1.843175e+00 2.660653e-01
2.673753e+01 1.843175e+00 2.049977e-01
3.366055e+00 3.130902e+00 -2.138218e-01
4.237613e+00 3.130902e+00 -8.423579e-02
5.334838e+00 3.130902e+00 1.012616e-01
6.716163e+00 3.130902e+00 3.614925e-01
8.455149e+00 3.130902e+00 5.612930e-01
1.064440e+01 3.130902e+00 6.759694e-01
1.340051e+01 3.130902e+00 6.532074e-01
1.687024e+01 3.130902e+00 5.333769e-01
2.123837e+01 3.130902e+00 3.834118e-01
2.673753e+01 3.130902e+00 3.183607e-01
3.366055e+00 5.318296e+00 -5.111113e-01
4.237613e+00 5.318296e+00 -3.749095e-01
5.334838e+00 5.318296e+00 -2.032408e-01
6.716163e+00 5.318296e+00 3.331416e-02
8.455149e+00 5.318296e+00 2.874215e-01
1.064440e+01 5.318296e+00 3.850634e-01
1.340051e+01 5.318296e+00 3.717263e-01
1.687024e+01 5.318296e+00 2.480214e-01
2.123837e+01 5.318296e+00 9.899853e-02
2.673753e+01 5.318296e+00 5.727159e-02
3.366055e+00 9.033905e+00 -9.048942e-01
4.237613e+00 9.033905e+00 -8.203375e-01
5.334838e+00 9.033905e+00 -6.862882e-01
6.716163e+00 9.033905e+00 -5.754939e-01
8.455149e+00 9.033905e+00 -4.591549e-01
1.064440e+01 9.033905e+00 -4.175954e-01
1.340051e+01 9.033905e+00 -4.776275e-01
1.687024e+01 9.033905e+00 -6.215148e-01
2.123837e+01 9.033905e+00 -7.247250e-01
2.673753e+01 9.033905e+00 -7.090702e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.573237e-01
5.334838e+00 1.534541e+01 8.816585e-01
6.716163e+00 1.534541e+01 7.695715e-01
8.455149e+00 1.534541e+01 6.079797e-01
1.064440e+01 1.534541e+01 3.804445e-01
1.340051e+01 1.534541e+01 1.161321e-01
1.687024e+01 1.534541e+01 -1.240666e-01
2.123837e+01 1.534541e+01 -2.419264e-01
2.673753e+01 1.534541e+01 -2.717705e-01


==> figures/data/1h0707/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 -2.100863e-01
4.237613e+00 1.303321e-01 -2.502946e-01
5.334838e+00 1.303321e-01 -2.801084e-01
6.716163e+00 1.303321e-01 -8.501408e-02
8.455149e+00 1.303321e-01 -4.281034e-02
1.064440e+01 1.303321e-01 8.048302e-02
1.340051e+01 1.303321e-01 2.226551e-01
1.687024e+01 1.303321e-01 3.810971e-01
2.123837e+01 1.303321e-01 3.724213e-01
2.673753e+01 1.303321e-01 1.944638e-01
3.366055e+00 2.213882e-01 -2.193511e-01
4.237613e+00 2.213882e-01 -2.610643e-01
5.334838e+00 2.213882e-01 -2.930516e-01
6.716163e+00 2.213882e-01 -1.202392e-01
8.455149e+00 2.213882e-01 -8.225825e-02
1.064440e+01 2.213882e-01 2.212624e-02
1.340051e+01 2.213882e-01 1.818791e-01
1.687024e+01 2.213882e-01 3.653413e-01
2.123837e+01 2.213882e-01 3.538313e-01
2.673753e+01 2.213882e-01 1.971175e-01
3.366055e+00 3.760603e-01 -1.977368e-01
4.237613e+00 3.760603e-01 -2.726566e-01
5.334838e+00 3.760603e-01 -3.115639e-01
6.716163e+00 3.760603e-01 -1.859759e-01
8.455149e+00 3.760603e-01 -1.287257e-01
1.064440e+01 3.760603e-01 -4.209701e-03
1.340051e+01 3.760603e-01 1.634586e-01
1.687024e+01 3.760603e-01 3.238116e-01
2.123837e+01 3.760603e-01 3.386805e-01
2.673753e+01 3.760603e-01 1.708048e-01
3.366055e+00 6.387935e-01 -1.892100e-01
4.237613e+00 6.387935e-01 -2.894863e-01
5.334838e+00 6.387935e-01 -3.250999e-01
6.716163e+00 6.387935e-01 -2.930995e-01
8.455149e+00 6.387935e-01 -2.081979e-01
1.064440e+01 6.387935e-01 -9.547948e-02
1.340051e+01 6.387935e-01 1.025422e-01
1.687024e+01 6.387935e-01 2.785965e-01
2.123837e+01 6.387935e-01 2.897204e-01
2.673753e+01 6.387935e-01 1.339758e-01
3.366055e+00 1.085084e+00 -2.060028e-01
4.237613e+00 1.085084e+00 -2.918246e-01
5.334838e+00 1.085084e+00 -3.579679e-01
6.716163e+00 1.085084e+00 -4.064173e-01
8.455149e+00 1.085084e+00 -3.400736e-01
1.064440e+01 1.085084e+00 -1.706751e-01
1.340051e+01 1.085084e+00 2.844017e-02
1.687024e+01 1.085084e+00 2.172970e-01
2.123837e+01 1.085084e+00 2.499166e-01
2.673753e+01 1.085084e+00 8.498329e-02
3.366055e+00 1.843175e+00 -2.070591e-01
4.237613e+00 1.843175e+00 -2.924204e-01
5.334838e+00 1.843175e+00 -3.968965e-01
6.716163e+00 1.843175e+00 -4.895863e-01
8.455149e+00 1.843175e+00 -4.263766e-01
1.064440e+01 1.843175e+00 -2.904616e-01
1.340051e+01 1.843175e+00 -3.850729e-02
1.687024e+01 1.843175e+00 1.679475e-01
2.123837e+01 1.843175e+00 1.944964e-01
2.673753e+01 1.843175e+00 2.507152e-02
3.366055e+00 3.130902e+00 -2.479365e-01
4.237613e+00 3.130902e+00 -3.348735e-01
5.334838e+00 3.130902e+00 -4.432141e-01
6.716163e+00 3.130902e+00 -5.132884e-01
8.455149e+00 3.130902e+00 -5.057808e-01
1.064440e+01 3.130902e+00 -3.275110e-01
1.340051e+01 3.130902e+00 -5.077908e-02
1.687024e+01 3.130902e+00 2.082948e-01
2.123837e+01 3.130902e+00 2.462138e-01
2.673753e+01 3.130902e+00 5.622985e-02
3.366055e+00 5.318296e+00 -3.008138e-01
4.237613e+00 5.318296e+00 -3.406683e-01
5.334838e+00 5.318296e+00 -3.891319e-01
6.716163e+00 5.318296e+00 -3.769997e-01
8.455149e+00 5.318296e+00 -3.538018e-01
1.064440e+01 5.318296e+00 -1.023151e-01
1.340051e+01 5.318296e+00 2.133531e-01
1.687024e+01 5.318296e+00 4.916140e-01
2.123837e+01 5.318296e+00 5.091756e-01
2.673753e+01 5.318296e+00 2.767173e-01
3.366055e+00 9.033905e+00 -5.217120e-01
4.237613e+00 9.033905e+00 -4.712906e-01
5.334838e+00 9.033905e+00 -4.113023e-01
6.716163e+00 9.033905e+00 -2.381669e-01
8.455149e+00 9.033905e+00 4.248856e-02
1.064440e+01 9.033905e+00 3.758486e-01
1.340051e+01 9.033905e+00 7.311415e-01
1.687024e+01 9.033905e+00 1.000000e+00
2.123837e+01 9.033905e+00 9.204928e-01
2.673753e+01 9.033905e+00 6.549501e-01
3.366055e+00 1.534541e+01 -5.064969e-01
4.237613e+00 1.534541e+01 -4.225406e-01
5.334838e+00 1.534541e+01 -1.969584e-01
6.716163e+00 1.534541e+01 1.896460e-02
8.455149e+00 1.534541e+01 3.273204e-01
1.064440e+01 1.534541e+01 6.710214e-01
1.340051e+01 1.534541e+01 9.496422e-01
1.687024e+01 1.534541e+01 9.865123e-01
2.123837e+01 1.534541e+01 8.459252e-01
2.673753e+01 1.534541e+01 6.485056e-01


==> figures/data/1h0707/spec_ratio.dat <==
E dE r dr
3.432365e-01 1.831749e-02 8.998376e-01 1.202157e-02
3.797800e-01 1.822601e-02 9.679021e-01 1.211518e-02
4.161385e-01 1.813249e-02 1.031670e+00 1.226370e-02
4.523080e-01 1.803699e-02 1.099516e+00 1.244296e-02
4.882865e-01 1.794149e-02 1.107658e+00 1.253705e-02
5.240750e-01 1.784700e-02 1.052305e+00 1.255707e-02
5.596760e-01 1.775402e-02 9.811944e-01 1.250859e-02
5.950945e-01 1.766449e-02 9.551501e-01 1.246878e-02
6.303380e-01 1.757899e-02 9.453766e-01 1.245953e-02
6.654140e-01 1.749703e-02 9.370375e-01 1.252456e-02
7.003320e-01 1.742098e-02 9.394060e-01 1.268568e-02
7.351025e-01 1.734951e-02 9.354532e-01 1.288054e-02
7.697365e-01 1.728448e-02 9.737753e-01 1.329119e-02
8.042460e-01 1.722503e-02 1.014163e+00 1.381105e-02
8.386430e-01 1.717198e-02 1.082520e+00 1.445109e-02
8.729405e-01 1.712549e-02 1.120488e+00 1.508429e-02
9.071505e-01 1.708451e-02 1.093804e+00 1.554783e-02
9.412855e-01 1.705050e-02 1.070410e+00 1.606002e-02
9.777875e-01 1.945150e-02 1.013890e+00 1.585598e-02
1.016665e+00 1.942551e-02 9.811301e-01 1.647566e-02
1.055490e+00 1.940000e-02 9.698057e-01 1.731931e-02
1.094280e+00 1.938999e-02 9.721499e-01 1.826924e-02
1.133055e+00 1.938498e-02 9.909300e-01 1.924242e-02
1.171830e+00 1.938999e-02 9.600482e-01 1.975828e-02
1.210610e+00 1.939005e-02 9.410301e-01 2.036761e-02
1.249410e+00 1.940995e-02 9.467466e-01 2.105360e-02
1.288245e+00 1.942503e-02 9.474285e-01 2.169349e-02
1.327115e+00 1.944500e-02 9.659500e-01 2.255706e-02
1.366025e+00 1.946497e-02 9.726418e-01 2.327531e-02
1.404990e+00 1.950002e-02 9.803680e-01 2.402233e-02
1.444015e+00 1.952505e-02 9.957362e-01 2.497687e-02
1.483090e+00 1.954997e-02 9.307109e-01 2.509805e-02
1.522230e+00 1.958996e-02 9.116276e-01 2.577347e-02
1.561435e+00 1.961505e-02 9.253576e-01 2.686581e-02
1.600700e+00 1.964998e-02 9.302275e-01 2.805090e-02
1.640025e+00 1.967496e-02 9.493952e-01 2.920421e-02
1.679410e+00 1.971006e-02 9.904838e-01 3.057161e-02
1.718855e+00 1.973498e-02 1.013566e+00 3.175743e-02
1.758350e+00 1.976001e-02 9.687184e-01 3.182382e-02
1.797900e+00 1.978993e-02 9.912092e-01 3.313353e-02
1.839980e+00 2.229005e-02 1.034343e+00 3.385628e-02
1.884590e+00 2.232003e-02 1.040509e+00 3.570487e-02
1.929250e+00 2.233994e-02 1.032966e+00 3.722423e-02
1.973955e+00 2.236497e-02 9.690039e-01 3.715113e-02
2.018705e+00 2.238506e-02 9.947028e-01 3.877378e-02
2.063495e+00 2.240491e-02 9.805318e-01 3.950210e-02
2.108315e+00 2.241504e-02 9.404606e-01 4.033904e-02
2.153160e+00 2.243006e-02 1.006671e+00 4.332925e-02
2.198035e+00 2.244496e-02 9.606051e-01 4.489863e-02
2.242935e+00 2.245498e-02 1.092057e+00 5.217142e-02
2.287850e+00 2.246010e-02 1.087247e+00 5.668425e-02
2.332780e+00 2.246988e-02 1.143707e+00 6.139049e-02
2.377720e+00 2.247000e-02 1.075591e+00 6.346682e-02
2.422670e+00 2.248001e-02 1.095777e+00 6.448499e-02
2.467635e+00 2.248514e-02 1.170417e+00 6.705792e-02
2.512605e+00 2.248490e-02 1.128416e+00 6.731708e-02
2.557580e+00 2.249002e-02 1.018815e+00 6.520838e-02
2.602565e+00 2.249503e-02 1.154116e+00 6.991395e-02
2.647550e+00 2.249002e-02 1.129339e+00 7.014569e-02
2.695035e+00 2.499497e-02 8.893623e-01 6.275501e-02
2.742525e+00 2.249503e-02 1.057864e+00 7.236322e-02
2.787520e+00 2.249992e-02 1.069564e+00 7.552104e-02
2.832515e+00 2.249503e-02 9.696078e-01 7.360213e-02
2.882510e+00 2.750003e-02 1.062958e+00 7.103223e-02
2.935010e+00 2.499998e-02 1.021605e+00 7.407600e-02
2.985010e+00 2.499998e-02 1.091221e+00 7.855521e-02
3.037505e+00 2.749503e-02 1.111085e+00 7.506880e-02
3.090000e+00 2.499998e-02 1.216361e+00 8.488672e-02
3.140000e+00 2.499998e-02 1.083553e+00 8.267919e-02
3.192500e+00 2.750003e-02 1.100679e+00 8.094725e-02
3.247500e+00 2.750003e-02 1.251837e+00 8.730641e-02
3.302500e+00 2.749991e-02 1.109340e+00 8.473365e-02
3.357500e+00 2.750003e-02 1.238665e+00 8.996795e-02
3.410000e+00 2.499998e-02 1.154929e+00 9.407003e-02
3.462500e+00 2.750003e-02 9.414857e-01 8.422658e-02
3.520000e+00 2.999997e-02 1.115542e+00 8.837797e-02
3.575000e+00 2.499998e-02 1.206635e+00 1.008629e-01
3.625000e+00 2.500010e-02 1.085768e+00 9.815331e-02
3.675000e+00 2.499998e-02 1.222691e+00 1.041547e-01
3.725000e+00 2.499998e-02 1.043618e+00 9.901722e-02
3.777500e+00 2.750003e-02 1.165488e+00 9.949106e-02
3.832500e+00 2.749991e-02 1.113872e+00 1.000755e-01
3.885000e+00 2.500010e-02 1.284807e+00 1.157091e-01
3.937500e+00 2.749991e-02 1.078930e+00 1.031740e-01
3.995000e+00 3.000009e-02 1.287400e+00 1.055388e-01
4.055000e+00 2.999997e-02 1.228683e+00 1.079429e-01
4.112500e+00 2.749991e-02 1.086888e+00 1.056607e-01
4.170000e+00 2.999997e-02 1.111097e+00 1.042240e-01
4.230000e+00 3.000021e-02 1.034986e+00 1.016029e-01
4.287500e+00 2.749991e-02 1.235245e+00 1.175478e-01
4.345000e+00 2.999997e-02 1.174798e+00 1.125728e-01
4.405000e+00 2.999997e-02 1.026274e+00 1.072177e-01
4.470000e+00 3.500009e-02 9.777752e-01 1.003997e-01
4.532500e+00 2.749991e-02 1.179218e+00 1.255744e-01
4.590000e+00 2.999997e-02 1.061677e+00 1.169020e-01
4.655000e+00 3.500009e-02 1.065239e+00 1.075290e-01
4.717500e+00 2.749991e-02 9.757028e-01 1.177314e-01
4.777500e+00 3.250003e-02 1.359460e+00 1.251737e-01
4.845000e+00 3.500009e-02 1.098211e+00 1.128316e-01
4.915000e+00 3.499985e-02 1.160735e+00 1.190145e-01
4.977500e+00 2.750015e-02 1.063975e+00 1.279141e-01
5.037500e+00 3.250003e-02 1.274967e+00 1.286383e-01
5.100000e+00 2.999997e-02 1.178355e+00 1.294004e-01
5.162500e+00 3.250003e-02 8.584076e-01 1.129225e-01
5.230000e+00 3.499985e-02 1.329081e+00 1.296149e-01
5.297500e+00 3.250003e-02 1.027221e+00 1.234020e-01
5.362500e+00 3.250003e-02 8.752305e-01 1.221897e-01
5.427500e+00 3.250003e-02 1.289979e+00 1.444846e-01
5.490000e+00 2.999997e-02 1.012763e+00 1.390938e-01
5.552500e+00 3.250003e-02 1.183890e+00 1.388331e-01
5.622500e+00 3.749990e-02 9.492842e-01 1.178842e-01
5.690000e+00 2.999997e-02 1.154464e+00 1.437148e-01
5.752500e+00 3.250003e-02 1.125215e+00 1.370328e-01
5.817500e+00 3.250003e-02 1.033365e+00 1.342563e-01
5.880000e+00 2.999997e-02 8.975720e-01 1.283249e-01
5.955000e+00 4.500008e-02 8.405560e-01 1.099086e-01
6.037500e+00 3.749990e-02 1.034179e+00 1.266513e-01
6.112500e+00 3.750014e-02 8.489583e-01 1.290830e-01
6.187500e+00 3.749990e-02 1.068984e+00 1.345440e-01
6.262500e+00 3.750014e-02 1.125071e+00 1.380127e-01
6.337500e+00 3.749990e-02 1.094513e+00 1.373250e-01
6.415000e+00 3.999996e-02 8.941278e-01 1.323534e-01
6.490000e+00 3.500009e-02 1.193251e+00 1.487030e-01
6.570000e+00 4.499984e-02 8.987212e-01 1.229205e-01
6.655000e+00 4.000020e-02 9.912609e-01 1.405189e-01
6.730000e+00 3.499985e-02 9.384285e-01 1.404615e-01
6.805000e+00 3.999996e-02 9.216423e-01 1.352876e-01
6.882500e+00 3.750014e-02 8.226426e-01 1.374059e-01
6.965000e+00 4.500008e-02 6.956533e-01 1.234609e-01
7.045000e+00 3.499985e-02 4.504766e-01 1.115399e-01
7.137500e+00 5.750012e-02 5.244354e-01 1.053332e-01
7.232500e+00 3.749990e-02 4.646126e-01 1.253168e-01
7.315000e+00 4.500008e-02 3.678802e-01 1.107881e-01
7.397500e+00 3.749990e-02 5.829616e-01 1.505727e-01
7.480000e+00 4.500008e-02 6.905474e-01 1.511601e-01
7.570000e+00 4.499984e-02 5.453198e-01 1.953960e-01
7.660000e+00 4.500008e-02 8.005152e-01 2.131342e-01
7.757500e+00 5.250001e-02 6.960363e-01 2.096179e-01
7.845000e+00 3.500009e-02 1.068101e+00 3.343101e-01
7.927500e+00 4.749990e-02 1.060957e+00 2.524433e-01
8.017500e+00 4.250026e-02 6.906492e-01 3.390319e-01
8.097500e+00 3.749990e-02 7.975256e-01 4.160418e-01
8.195000e+00 5.999994e-02 7.305920e-01 2.871410e-01
8.302500e+00 4.750013e-02 1.207270e+00 3.945914e-01
8.395000e+00 4.499960e-02 1.501281e+00 4.503803e-01
8.480000e+00 4.000044e-02 1.837506e+00 5.528427e-01
8.570000e+00 4.999971e-02 9.940931e-01 4.878793e-01
8.670000e+00 5.000019e-02 5.468789e-01 5.451172e-01
8.767500e+00 4.749966e-02 1.241301e+00 5.747517e-01
8.917500e+00 1.025004e-01 7.198693e-01 2.840722e-01
9.087500e+00 6.749964e-02 1.291416e+00 4.835254e-01
9.240000e+00 8.500004e-02 9.025209e-01 4.179450e-01
9.402500e+00 7.749987e-02 9.221063e-01 5.128208e-01
9.565000e+00 8.500004e-02 4.320727e-01 5.487256e-01
9.727500e+00 7.750034e-02 1.706575e+00 6.369830e-01


==> figures/data/Imap.dat <==
x y I Iold
3.366055e+00 1.303321e-01 1.307621e-01 1.383303e-02
4.237613e+00 1.303321e-01 1.236419e-01 1.786203e-02
5.334838e+00 1.303321e-01 1.323727e-01 3.389305e-02
6.716163e+00 1.303321e-01 5.636668e-01 8.152158e-02
8.455149e+00 1.303321e-01 5.555440e-01 7.571622e-02
1.064440e+01 1.303321e-01 5.441146e-01 6.200822e-02
1.340051e+01 1.303321e-01 5.349133e-01 4.984382e-02
1.687024e+01 1.303321e-01 5.267388e-01 3.966646e-02
2.123837e+01 1.303321e-01 5.206183e-01 3.152961e-02
2.673753e+01 1.303321e-01 5.156446e-01 2.491140e-02
3.366055e+00 2.213882e-01 1.376952e-01 2.346670e-02
4.237613e+00 2.213882e-01 1.360264e-01 3.025778e-02
5.334838e+00 2.213882e-01 1.561184e-01 5.688784e-02
6.716163e+00 2.213882e-01 5.574324e-01 1.342455e-01
8.455149e+00 2.213882e-01 5.546144e-01 1.262074e-01
1.064440e+01 2.213882e-01 5.442537e-01 1.041030e-01
1.340051e+01 2.213882e-01 5.345135e-01 8.403876e-02
1.687024e+01 2.213882e-01 5.266936e-01 6.706521e-02
2.123837e+01 2.213882e-01 5.203907e-01 5.339782e-02
2.673753e+01 2.213882e-01 5.155198e-01 4.223611e-02
3.366055e+00 3.760603e-01 1.505882e-01 3.971249e-02
4.237613e+00 3.760603e-01 1.531494e-01 5.099639e-02
5.334838e+00 3.760603e-01 1.929835e-01 9.351851e-02
6.716163e+00 3.760603e-01 5.463142e-01 2.100295e-01
8.455149e+00 3.760603e-01 5.535218e-01 2.035868e-01
1.064440e+01 3.760603e-01 5.435230e-01 1.711498e-01
1.340051e+01 3.760603e-01 5.342291e-01 1.397840e-01
1.687024e+01 3.760603e-01 5.265234e-01 1.124156e-01
2.123837e+01 3.760603e-01 5.203182e-01 8.993216e-02
2.673753e+01 3.760603e-01 5.150191e-01 7.135796e-02
3.366055e+00 6.387935e-01 1.717934e-01 6.674629e-02
4.237613e+00 6.387935e-01 1.829293e-01 8.477001e-02
5.334838e+00 6.387935e-01 2.475338e-01 1.462884e-01
6.716163e+00 6.387935e-01 5.330858e-01 2.944511e-01
8.455149e+00 6.387935e-01 5.501476e-01 3.037797e-01
1.064440e+01 6.387935e-01 5.430368e-01 2.667771e-01
1.340051e+01 6.387935e-01 5.342096e-01 2.242933e-01
1.687024e+01 6.387935e-01 5.263318e-01 1.840387e-01
2.123837e+01 6.387935e-01 5.192889e-01 1.491357e-01
2.673753e+01 6.387935e-01 5.142398e-01 1.193679e-01
3.366055e+00 1.085084e+00 2.093843e-01 1.101456e-01
4.237613e+00 1.085084e+00 2.315258e-01 1.361804e-01
5.334838e+00 1.085084e+00 3.151291e-01 2.088964e-01
6.716163e+00 1.085084e+00 5.150280e-01 3.511491e-01
8.455149e+00 1.085084e+00 5.449280e-01 3.929115e-01
1.064440e+01 1.085084e+00 5.406887e-01 3.717846e-01
1.340051e+01 1.085084e+00 5.327622e-01 3.311364e-01
1.687024e+01 1.085084e+00 5.251252e-01 2.840433e-01
2.123837e+01 1.085084e+00 5.185372e-01 2.374771e-01
2.673753e+01 1.085084e+00 5.128347e-01 1.943650e-01
3.366055e+00 1.843175e+00 2.712116e-01 1.740118e-01
4.237613e+00 1.843175e+00 3.028206e-01 2.043267e-01
5.334838e+00 1.843175e+00 3.810150e-01 2.680909e-01
6.716163e+00 1.843175e+00 5.023641e-01 3.684609e-01
8.455149e+00 1.843175e+00 5.348663e-01 4.297786e-01
1.064440e+01 1.843175e+00 5.356661e-01 4.399583e-01
1.340051e+01 1.843175e+00 5.302806e-01 4.228197e-01
1.687024e+01 1.843175e+00 5.226398e-01 3.890705e-01
2.123837e+01 1.843175e+00 5.156463e-01 3.450904e-01
2.673753e+01 1.843175e+00 5.097487e-01 2.962170e-01
3.366055e+00 3.130902e+00 3.576198e-01 2.532544e-01
4.237613e+00 3.130902e+00 3.862242e-01 2.782018e-01
5.334838e+00 3.130902e+00 4.342983e-01 3.191743e-01
6.716163e+00 3.130902e+00 4.940863e-01 3.751027e-01
8.455149e+00 3.130902e+00 5.216457e-01 4.251080e-01
1.064440e+01 3.130902e+00 5.276243e-01 4.525194e-01
1.340051e+01 3.130902e+00 5.234363e-01 4.600678e-01
1.687024e+01 3.130902e+00 5.173201e-01 4.523120e-01
2.123837e+01 3.130902e+00 5.112702e-01 4.308374e-01
2.673753e+01 3.130902e+00 5.043478e-01 3.968211e-01
3.366055e+00 5.318296e+00 4.392977e-01 3.294479e-01
4.237613e+00 5.318296e+00 4.545712e-01 3.429177e-01
5.334838e+00 5.318296e+00 4.720438e-01 3.625238e-01
6.716163e+00 5.318296e+00 4.922594e-01 3.881872e-01
8.455149e+00 5.318296e+00 5.090996e-01 4.159279e-01
1.064440e+01 5.318296e+00 5.132093e-01 4.391054e-01
1.340051e+01 5.318296e+00 5.117997e-01 4.540018e-01
1.687024e+01 5.318296e+00 5.072096e-01 4.607245e-01
2.123837e+01 5.318296e+00 5.010850e-01 4.596102e-01
2.673753e+01 5.318296e+00 4.942182e-01 4.494735e-01
3.366055e+00 9.033905e+00 4.733113e-01 3.803928e-01
4.237613e+00 9.033905e+00 4.763370e-01 3.849983e-01
5.334838e+00 9.033905e+00 4.807388e-01 3.916283e-01
6.716163e+00 9.033905e+00 4.851215e-01 4.006026e-01
8.455149e+00 9.033905e+00 4.896548e-01 4.116265e-01
1.064440e+01 9.033905e+00 4.918777e-01 4.234019e-01
1.340051e+01 9.033905e+00 4.908412e-01 4.339560e-01
1.687024e+01 9.033905e+00 4.870493e-01 4.417496e-01
2.123837e+01 9.033905e+00 4.823007e-01 4.462332e-01
2.673753e+01 9.033905e+00 4.764827e-01 4.470921e-01
3.366055e+00 1.534541e+01 4.569173e-01 3.918316e-01
4.237613e+00 1.534541e+01 4.570697e-01 3.928159e-01
5.334838e+00 1.534541e+01 4.572759e-01 3.942826e-01
6.716163e+00 1.534541e+01 4.572728e-01 3.963936e-01
8.455149e+00 1.534541e+01 4.568688e-01 3.992743e-01
1.064440e+01 1.534541e+01 4.580533e-01 4.029062e-01
1.340051e+01 1.534541e+01 4.563452e-01 4.069940e-01
1.687024e+01 1.534541e+01 4.529123e-01 4.109255e-01
2.123837e+01 1.534541e+01 4.489559e-01 4.139370e-01
2.673753e+01 1.534541e+01 4.436173e-01 4.153512e-01


==> figures/data/iras13224/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 -4.111805e+00 1.151271e+01
4.500000e-01 5.000000e-02 3.179226e+01 1.384799e+01
5.500000e-01 5.000000e-02 1.920572e+01 1.467206e+01
7.000000e-01 1.000000e-01 -1.000484e+01 8.813837e+00
9.000000e-01 1.000000e-01 -6.140079e+00 1.119802e+01
1.150000e+00 1.500000e-01 -1.579311e+01 1.368374e+01
1.450000e+00 1.500000e-01 -3.640278e+00 1.216702e+01
1.800000e+00 2.000000e-01 -6.449830e+00 1.225687e+01
2.250000e+00 2.500000e-01 -1.173755e+01 1.737580e+01
2.750000e+00 2.500000e-01 -6.334487e+01 2.996524e+01
3.500000e+00 5.000000e-01 5.343734e+01 5.151881e+01
4.500000e+00 5.000000e-01 -4.849900e+01 3.792631e+01
5.500000e+00 5.000000e-01 -7.997908e+01 6.442103e+01
6.500000e+00 5.000000e-01 -5.141203e+01 4.284668e+01
7.500000e+00 5.000000e-01 1.091963e+02 4.426132e+01
9.000000e+00 1.000000e+00 1.382390e+02 9.179222e+01


==> figures/data/iras13224/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 9.955058e+00 1.634157e+01
4.500000e-01 1.021319e+01 1.664042e+01
5.500000e-01 1.345702e+01 2.069994e+01
7.000000e-01 1.752530e+01 2.592238e+01
9.000000e-01 3.614240e+00 8.138246e+00
1.150000e+00 -1.982095e+01 -2.605659e+01
1.450000e+00 -3.127889e+01 -4.465125e+01
1.800000e+00 -3.230598e+01 -4.641953e+01
2.250000e+00 -2.782821e+01 -3.924495e+01
2.750000e+00 -2.587676e+01 -3.613554e+01
3.500000e+00 -1.920572e+01 -2.542977e+01
4.500000e+00 -6.198021e+00 -5.564773e+00
5.500000e+00 3.847230e+00 8.441417e+00
6.500000e+00 1.060171e+01 1.709434e+01
7.500000e+00 1.423124e+01 2.148611e+01
9.000000e+00 1.413886e+01 2.137606e+01


==> figures/data/iras13224/lagfit.dat <==
f tau sig model
6.250000e-04 -1.567191e+01 1.079172e+02 3.112654e+01
8.203125e-04 2.671262e+01 4.635224e+01 -1.248694e+01
1.250000e-03 -7.999645e+01 3.027671e+01 -4.561848e+01
1.875000e-03 -9.897797e+00 2.725673e+01 -3.114678e+01
2.617188e-03 -1.260334e+01 2.157646e+01 -7.403674e+00


==> figures/data/iras13224/lagfull.dat <==
f tau sig
3.906250e-05 1.861871e+03 3.649636e+02
7.812500e-05 3.256274e+02 4.677640e+02
1.171875e-04 -8.679977e+02 1.691017e+03
1.757812e-04 5.295388e+02 1.660556e+02
2.539063e-04 -1.700971e+02 4.611945e+02
3.710938e-04 -5.484728e+01 1.634617e+02
5.468750e-04 -7.782078e+01 5.428541e+01
8.203125e-04 2.671262e+01 4.635224e+01
1.250000e-03 -7.999645e+01 3.027671e+01
1.875000e-03 -9.897797e+00 2.725673e+01
2.792969e-03 -1.674025e+01 2.157960e+01
4.160156e-03 -2.506072e+01 3.525554e+01


==> figures/data/iras13224/lagmodel.dat <==
f tau rev cont
2.000000e-04 1.083338e+03 -1.037686e+02 1.187106e+03
2.098731e-04 9.744742e+02 -1.035688e+02 1.078043e+03
2.202335e-04 8.756521e+02 -1.033478e+02 9.789998e+02
2.311055e-04 7.859529e+02 -1.031032e+02 8.890560e+02
2.425141e-04 7.045429e+02 -1.028327e+02 8.073756e+02
2.544859e-04 6.306656e+02 -1.025339e+02 7.331995e+02
2.670487e-04 5.636342e+02 -1.022040e+02 6.658382e+02
2.802316e-04 5.028253e+02 -1.018402e+02 6.046655e+02
2.940654e-04 4.476731e+02 -1.014399e+02 5.491130e+02
3.085821e-04 3.976640e+02 -1.010002e+02 4.986643e+02
3.238153e-04 3.523318e+02 -1.005186e+02 4.528504e+02
3.398006e-04 3.112528e+02 -9.999277e+01 4.112456e+02
3.565750e-04 2.740422e+02 -9.942103e+01 3.734632e+02
3.741775e-04 2.403495e+02 -9.880240e+01 3.391519e+02
3.926489e-04 2.098560e+02 -9.813698e+01 3.079930e+02
4.120322e-04 1.822705e+02 -9.742623e+01 2.796967e+02
4.323723e-04 1.573268e+02 -9.667330e+01 2.540001e+02
4.537165e-04 1.347809e+02 -9.588336e+01 2.306643e+02
4.761144e-04 1.144087e+02 -9.506377e+01 2.094724e+02
4.996180e-04 9.600337e+01 -9.422419e+01 1.902276e+02
5.242818e-04 7.937437e+01 -9.337638e+01 1.727508e+02
5.501632e-04 6.434581e+01 -9.253378e+01 1.568796e+02
5.773222e-04 5.075594e+01 -9.171063e+01 1.424666e+02
6.058220e-04 3.845702e+01 -9.092071e+01 1.293777e+02
6.357286e-04 2.731569e+01 -9.017570e+01 1.174914e+02
6.671116e-04 1.721383e+01 -8.948325e+01 1.066971e+02
7.000439e-04 8.049602e+00 -8.884488e+01 9.689448e+01
7.346018e-04 -2.615926e-01 -8.825408e+01 8.799248e+01
7.708657e-04 -7.786456e+00 -8.769479e+01 7.990834e+01
8.089198e-04 -1.457408e+01 -8.714099e+01 7.256691e+01
8.488525e-04 -2.065758e+01 -8.655754e+01 6.589996e+01
8.907564e-04 -2.605771e+01 -8.590323e+01 5.984552e+01
9.347290e-04 -3.078858e+01 -8.513590e+01 5.434732e+01
9.808722e-04 -3.486511e+01 -8.421938e+01 4.935426e+01
1.029293e-03 -3.831051e+01 -8.313044e+01 4.481993e+01
1.080105e-03 -4.116012e+01 -8.186230e+01 4.070219e+01
1.133425e-03 -4.345791e+01 -8.042066e+01 3.696275e+01
1.189377e-03 -4.524272e+01 -7.880958e+01 3.356686e+01
1.248091e-03 -4.652652e+01 -7.700949e+01 3.048297e+01
1.309703e-03 -4.727359e+01 -7.495599e+01 2.768240e+01
1.374357e-03 -4.739497e+01 -7.253410e+01 2.513913e+01
1.442203e-03 -4.677313e+01 -6.960265e+01 2.282952e+01
1.513398e-03 -4.531989e+01 -6.605199e+01 2.073210e+01
1.588107e-03 -4.304266e+01 -6.187004e+01 1.882738e+01
1.666505e-03 -4.006243e+01 -5.716008e+01 1.709765e+01
1.748773e-03 -3.654297e+01 -5.206981e+01 1.552683e+01
1.835101e-03 -3.258400e+01 -4.668434e+01 1.410033e+01
1.925692e-03 -2.821485e+01 -4.101974e+01 1.280489e+01
2.020754e-03 -2.354983e+01 -3.517830e+01 1.162847e+01
2.120510e-03 -1.893456e+01 -2.949468e+01 1.056012e+01
2.225190e-03 -1.481369e+01 -2.440362e+01 9.589931e+00
2.335037e-03 -1.140963e+01 -2.011851e+01 8.708874e+00
2.450307e-03 -8.653823e+00 -1.656259e+01 7.908763e+00
2.571267e-03 -6.445740e+00 -1.362790e+01 7.182160e+00
2.698199e-03 -4.806461e+00 -1.132877e+01 6.522312e+00
2.831397e-03 -3.718145e+00 -9.641232e+00 5.923087e+00
2.971170e-03 -3.024266e+00 -8.403180e+00 5.378914e+00
3.117843e-03 -2.607584e+00 -7.492321e+00 4.884736e+00
3.271756e-03 -2.447166e+00 -6.883126e+00 4.435960e+00
3.433268e-03 -2.406849e+00 -6.435264e+00 4.028415e+00
3.602753e-03 -2.272307e+00 -5.930618e+00 3.658312e+00
3.780604e-03 -2.058514e+00 -5.380725e+00 3.322211e+00
3.967235e-03 -1.910988e+00 -4.927977e+00 3.016989e+00
4.163079e-03 -1.789525e+00 -4.529334e+00 2.739809e+00
4.368591e-03 -1.646614e+00 -4.134708e+00 2.488094e+00
4.584248e-03 -1.603275e+00 -3.862780e+00 2.259505e+00
4.810552e-03 -1.643545e+00 -3.695462e+00 2.051917e+00
5.048026e-03 -1.704226e+00 -3.567627e+00 1.863401e+00
5.297224e-03 -1.859405e+00 -3.551609e+00 1.692204e+00
5.558724e-03 -2.024275e+00 -3.561012e+00 1.536736e+00
5.833133e-03 -2.310367e+00 -3.705919e+00 1.395552e+00
6.121087e-03 -2.536566e+00 -3.803904e+00 1.267338e+00
6.423257e-03 -2.901614e+00 -4.052518e+00 1.150904e+00
6.740344e-03 -3.102883e+00 -4.148049e+00 1.045166e+00
7.073084e-03 -3.423275e+00 -4.372418e+00 9.491437e-01
7.422249e-03 -3.479189e+00 -4.341132e+00 8.619428e-01
7.788652e-03 -3.622013e+00 -4.404767e+00 7.827534e-01
8.173142e-03 -3.602406e+00 -4.313245e+00 7.108394e-01
8.576612e-03 -3.520183e+00 -4.165716e+00 6.455324e-01
9.000000e-03 -3.474994e+00 -4.061220e+00 5.862253e-01


==> figures/data/iras13224/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 4.781804e+00 4.781804e+00 0.000000e+00
2.558932e+00 4.781294e+00 4.781294e+00 0.000000e+00
2.619252e+00 4.780758e+00 4.780758e+00 0.000000e+00
2.680995e+00 4.780196e+00 4.780196e+00 0.000000e+00
2.744193e+00 4.779606e+00 4.779606e+00 0.000000e+00
2.808881e+00 4.778987e+00 4.778987e+00 0.000000e+00
2.875093e+00 4.778338e+00 4.778338e+00 0.000000e+00
2.942867e+00 4.777658e+00 4.777658e+00 0.000000e+00
3.012238e+00 4.776944e+00 4.776944e+00 0.000000e+00
3.083244e+00 4.776195e+00 4.776195e+00 0.000000e+00
3.155924e+00 4.775411e+00 4.775411e+00 0.000000e+00
3.230318e+00 4.774588e+00 4.774588e+00 0.000000e+00
3.306465e+00 4.773726e+00 4.773726e+00 0.000000e+00
3.384407e+00 4.772822e+00 4.772822e+00 0.000000e+00
3.464186e+00 4.771874e+00 4.771874e+00 0.000000e+00
3.545846e+00 4.770881e+00 4.770881e+00 0.000000e+00
3.629431e+00 4.769839e+00 4.769839e+00 0.000000e+00
3.714986e+00 4.768747e+00 4.768747e+00 0.000000e+00
3.802558e+00 4.767601e+00 4.767601e+00 0.000000e+00
3.892194e+00 4.766400e+00 4.766400e+00 0.000000e+00
3.983943e+00 4.765140e+00 4.765140e+00 0.000000e+00
4.077855e+00 4.763818e+00 4.763818e+00 0.000000e+00
4.173981e+00 4.762430e+00 4.762430e+00 0.000000e+00
4.272372e+00 4.760974e+00 4.760974e+00 0.000000e+00
4.373083e+00 4.759445e+00 4.759445e+00 0.000000e+00
4.476168e+00 4.757838e+00 4.757838e+00 0.000000e+00
4.581683e+00 4.756150e+00 4.756150e+00 0.000000e+00
4.689685e+00 4.754375e+00 4.754375e+00 0.000000e+00
4.800233e+00 4.752508e+00 4.752508e+00 0.000000e+00
4.913387e+00 4.750542e+00 4.750542e+00 0.000000e+00
5.029209e+00 4.748473e+00 4.748473e+00 0.000000e+00
5.147760e+00 4.746292e+00 4.746292e+00 0.000000e+00
5.269107e+00 4.743992e+00 4.743992e+00 0.000000e+00
5.393313e+00 4.741565e+00 4.741565e+00 0.000000e+00
5.520448e+00 4.739001e+00 4.739001e+00 0.000000e+00
5.650579e+00 4.736290e+00 4.736290e+00 0.000000e+00
5.783778e+00 4.733422e+00 4.733422e+00 0.000000e+00
5.920117e+00 4.730384e+00 4.730384e+00 0.000000e+00
6.059669e+00 4.727162e+00 4.727162e+00 0.000000e+00
6.202511e+00 4.723742e+00 4.723742e+00 0.000000e+00
6.348721e+00 4.720108e+00 4.720108e+00 0.000000e+00
6.498377e+00 4.716242e+00 4.716242e+00 0.000000e+00
6.651560e+00 4.712123e+00 4.712123e+00 0.000000e+00
6.808355e+00 4.707730e+00 4.707730e+00 0.000000e+00
6.968846e+00 4.703039e+00 4.703039e+00 0.000000e+00
7.133119e+00 4.698022e+00 4.698022e+00 0.000000e+00
7.301266e+00 4.692652e+00 4.692652e+00 0.000000e+00
7.473376e+00 4.686895e+00 4.686895e+00 0.000000e+00
7.649543e+00 4.680715e+00 4.680715e+00 0.000000e+00
7.829862e+00 4.674074e+00 4.674074e+00 0.000000e+00
8.014432e+00 4.666929e+00 4.666929e+00 0.000000e+00
8.203354e+00 4.659232e+00 4.659232e+00 0.000000e+00
8.396728e+00 4.650933e+00 4.650933e+00 0.000000e+00
8.594661e+00 4.641974e+00 4.641974e+00 0.000000e+00
8.797259e+00 4.632297e+00 4.632297e+00 0.000000e+00
9.004634e+00 4.621833e+00 4.621833e+00 0.000000e+00
9.216896e+00 4.610514e+00 4.610514e+00 0.000000e+00
9.434163e+00 4.598262e+00 4.598262e+00 0.000000e+00
9.656551e+00 4.584998e+00 4.584998e+00 0.000000e+00
9.884181e+00 4.570635e+00 4.570635e+00 0.000000e+00
1.011718e+01 4.555087e+00 4.555087e+00 0.000000e+00
1.035566e+01 4.538261e+00 4.538261e+00 0.000000e+00
1.059977e+01 4.520066e+00 4.520066e+00 0.000000e+00
1.084964e+01 4.500410e+00 4.500410e+00 0.000000e+00
1.110539e+01 4.479210e+00 4.479210e+00 0.000000e+00
1.136718e+01 4.456389e+00 4.456389e+00 0.000000e+00
1.163513e+01 4.431890e+00 4.431890e+00 0.000000e+00
1.190940e+01 4.405683e+00 4.405683e+00 0.000000e+00
1.219014e+01 4.377785e+00 4.377785e+00 0.000000e+00
1.247749e+01 4.348281e+00 4.348281e+00 0.000000e+00
1.277162e+01 4.317376e+00 4.317376e+00 0.000000e+00
1.307268e+01 4.285471e+00 4.285471e+00 0.000000e+00
1.338083e+01 4.253315e+00 4.253315e+00 0.000000e+00
1.369626e+01 4.222331e+00 4.222331e+00 0.000000e+00
1.401911e+01 4.195363e+00 4.195363e+00 0.000000e+00
1.434958e+01 4.178666e+00 4.178666e+00 0.000000e+00
1.468784e+01 4.188212e+00 4.188212e+00 0.000000e+00
1.503407e+01 4.275558e+00 4.275558e+00 0.000000e+00
1.538846e+01 4.634985e+00 4.634985e+00 0.000000e+00
1.575120e+01 5.573075e+00 5.573075e+00 0.000000e+00
1.612250e+01 1.780908e+01 1.780908e+01 0.000000e+00
1.650255e+01 2.682153e+01 2.682153e+01 0.000000e+00
1.689156e+01 3.023804e+01 3.023804e+01 0.000000e+00
1.728974e+01 3.199698e+01 3.199698e+01 0.000000e+00
1.769730e+01 3.314850e+01 3.314850e+01 0.000000e+00
1.811447e+01 3.406820e+01 3.406820e+01 0.000000e+00
1.854148e+01 3.493408e+01 3.493408e+01 0.000000e+00
1.897855e+01 3.586640e+01 3.586640e+01 0.000000e+00
1.942592e+01 3.698583e+01 3.698583e+01 0.000000e+00
1.988384e+01 3.846566e+01 3.846566e+01 0.000000e+00
2.035256e+01 4.062946e+01 4.062946e+01 0.000000e+00
2.083232e+01 4.422207e+01 4.422207e+01 0.000000e+00
2.132339e+01 5.135637e+01 5.135637e+01 0.000000e+00
2.182604e+01 6.757240e+01 6.757240e+01 0.000000e+00
2.234054e+01 9.748920e+01 9.748920e+01 0.000000e+00
2.286716e+01 6.980144e+01 6.980144e+01 0.000000e+00
2.340620e+01 5.857790e+01 5.857790e+01 0.000000e+00
2.395795e+01 5.326112e+01 5.326112e+01 0.000000e+00
2.452270e+01 5.035229e+01 5.035229e+01 0.000000e+00
2.510076e+01 4.868668e+01 4.868668e+01 0.000000e+00
2.569245e+01 4.781670e+01 4.781670e+01 0.000000e+00
2.629809e+01 4.756508e+01 4.756508e+01 0.000000e+00
2.691800e+01 4.788462e+01 4.788462e+01 0.000000e+00
2.755253e+01 4.881363e+01 4.881363e+01 0.000000e+00
2.820202e+01 5.047040e+01 5.047040e+01 0.000000e+00
2.886681e+01 5.307097e+01 5.307097e+01 0.000000e+00
2.954728e+01 5.696467e+01 5.696467e+01 0.000000e+00
3.024378e+01 6.267300e+01 6.267300e+01 0.000000e+00
3.095671e+01 7.087324e+01 7.087324e+01 0.000000e+00
3.168644e+01 2.825784e+02 2.825784e+02 0.000000e+00
3.243337e+01 2.506919e+02 2.506919e+02 0.000000e+00
3.319791e+01 2.216633e+02 2.216633e+02 0.000000e+00
3.398047e+01 1.979801e+02 1.979801e+02 0.000000e+00
3.478148e+01 1.795993e+02 1.795993e+02 0.000000e+00
3.560137e+01 1.657270e+02 1.657270e+02 0.000000e+00
3.644059e+01 1.553865e+02 1.553865e+02 0.000000e+00
3.729959e+01 1.477022e+02 1.477022e+02 0.000000e+00
3.817884e+01 1.420285e+02 1.420285e+02 0.000000e+00
3.907881e+01 1.379281e+02 1.379281e+02 0.000000e+00
4.000000e+01 1.351214e+02 1.351214e+02 0.000000e+00


==> figures/data/iras13224/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 4.878640e+00 4.878640e+00 0.000000e+00
2.558932e+00 4.851600e+00 4.851600e+00 0.000000e+00
2.619252e+00 4.852638e+00 4.852638e+00 0.000000e+00
2.680995e+00 4.856981e+00 4.856981e+00 0.000000e+00
2.744193e+00 4.872843e+00 4.872843e+00 0.000000e+00
2.808881e+00 4.857221e+00 4.857221e+00 0.000000e+00
2.875093e+00 4.870040e+00 4.870040e+00 0.000000e+00
2.942867e+00 4.857748e+00 4.857748e+00 0.000000e+00
3.012238e+00 7.048710e+00 7.048710e+00 0.000000e+00
3.083244e+00 4.871966e+00 4.871966e+00 0.000000e+00
3.155924e+00 4.865294e+00 4.865294e+00 0.000000e+00
3.230318e+00 4.878902e+00 4.878902e+00 0.000000e+00
3.306465e+00 4.880601e+00 4.880601e+00 0.000000e+00
3.384407e+00 4.871609e+00 4.871609e+00 0.000000e+00
3.464186e+00 4.889581e+00 4.889581e+00 0.000000e+00
3.545846e+00 4.885283e+00 4.885283e+00 0.000000e+00
3.629431e+00 4.883641e+00 4.883641e+00 0.000000e+00
3.714986e+00 4.896572e+00 4.896572e+00 0.000000e+00
3.802558e+00 4.884092e+00 4.884092e+00 0.000000e+00
3.892194e+00 4.879523e+00 4.879523e+00 0.000000e+00
3.983943e+00 4.896095e+00 4.896095e+00 0.000000e+00
4.077855e+00 4.893984e+00 4.893984e+00 0.000000e+00
4.173981e+00 4.890523e+00 4.890523e+00 0.000000e+00
4.272372e+00 4.896084e+00 4.896084e+00 0.000000e+00
4.373083e+00 4.897837e+00 4.897837e+00 0.000000e+00
4.476168e+00 4.898204e+00 4.898204e+00 0.000000e+00
4.581683e+00 4.907951e+00 4.907951e+00 0.000000e+00
4.689685e+00 4.899412e+00 4.899412e+00 0.000000e+00
4.800233e+00 4.909589e+00 4.909589e+00 0.000000e+00
4.913387e+00 4.917444e+00 4.917444e+00 0.000000e+00
5.029209e+00 4.913578e+00 4.913578e+00 0.000000e+00
5.147760e+00 4.912068e+00 4.912068e+00 0.000000e+00
5.269107e+00 4.930876e+00 4.930876e+00 0.000000e+00
5.393313e+00 4.934613e+00 4.934613e+00 0.000000e+00
5.520448e+00 4.915441e+00 4.915441e+00 0.000000e+00
5.650579e+00 4.927273e+00 4.927273e+00 0.000000e+00
5.783778e+00 4.934953e+00 4.934953e+00 0.000000e+00
5.920117e+00 4.928494e+00 4.928494e+00 0.000000e+00
6.059669e+00 4.959948e+00 4.959948e+00 0.000000e+00
6.202511e+00 4.932308e+00 4.932308e+00 0.000000e+00
6.348721e+00 4.940790e+00 4.940790e+00 0.000000e+00
6.498377e+00 4.939365e+00 4.939365e+00 0.000000e+00
6.651560e+00 4.953032e+00 4.953032e+00 0.000000e+00
6.808355e+00 4.931299e+00 4.931299e+00 0.000000e+00
6.968846e+00 4.947834e+00 4.947834e+00 0.000000e+00
7.133119e+00 4.933436e+00 4.933436e+00 0.000000e+00
7.301266e+00 4.939018e+00 4.939018e+00 0.000000e+00
7.473376e+00 4.932504e+00 4.932504e+00 0.000000e+00
7.649543e+00 4.928638e+00 4.928638e+00 0.000000e+00
7.829862e+00 4.917085e+00 4.917085e+00 0.000000e+00
8.014432e+00 4.921858e+00 4.921858e+00 0.000000e+00
8.203354e+00 4.910232e+00 4.910232e+00 0.000000e+00
8.396728e+00 4.900260e+00 4.900260e+00 0.000000e+00
8.594661e+00 4.875448e+00 4.875448e+00 0.000000e+00
8.797259e+00 4.860459e+00 4.860459e+00 0.000000e+00
9.004634e+00 4.841739e+00 4.841739e+00 0.000000e+00
9.216896e+00 4.841733e+00 4.841733e+00 0.000000e+00
9.434163e+00 4.804151e+00 4.804151e+00 0.000000e+00
9.656551e+00 4.776632e+00 4.776632e+00 0.000000e+00
9.884181e+00 4.697949e+00 4.697949e+00 0.000000e+00
1.011718e+01 4.685833e+00 4.685833e+00 0.000000e+00
1.035566e+01 4.659397e+00 4.659397e+00 0.000000e+00
1.059977e+01 4.614480e+00 4.614480e+00 0.000000e+00
1.084964e+01 4.598060e+00 4.598060e+00 0.000000e+00
1.110539e+01 4.471769e+00 4.471769e+00 0.000000e+00
1.136718e+01 4.418955e+00 4.418955e+00 0.000000e+00
1.163513e+01 4.381941e+00 4.381941e+00 0.000000e+00
1.190940e+01 4.370272e+00 4.370272e+00 0.000000e+00
1.219014e+01 4.468709e+00 4.468709e+00 0.000000e+00
1.247749e+01 5.465097e+00 5.465097e+00 0.000000e+00
1.277162e+01 1.258112e+01 1.258112e+01 0.000000e+00
1.307268e+01 2.031515e+01 2.031515e+01 0.000000e+00
1.338083e+01 2.593421e+01 2.593421e+01 0.000000e+00
1.369626e+01 2.804274e+01 2.804274e+01 0.000000e+00
1.401911e+01 2.931972e+01 2.931972e+01 0.000000e+00
1.434958e+01 3.152018e+01 3.152018e+01 0.000000e+00
1.468784e+01 3.218160e+01 3.218160e+01 0.000000e+00
1.503407e+01 3.302332e+01 3.302332e+01 0.000000e+00
1.538846e+01 3.382250e+01 3.382250e+01 0.000000e+00
1.575120e+01 3.531323e+01 3.531323e+01 0.000000e+00
1.612250e+01 3.634032e+01 3.634032e+01 0.000000e+00
1.650255e+01 3.803154e+01 3.803154e+01 0.000000e+00
1.689156e+01 4.007909e+01 4.007909e+01 0.000000e+00
1.728974e+01 4.315610e+01 4.315610e+01 0.000000e+00
1.769730e+01 4.768421e+01 4.768421e+01 0.000000e+00
1.811447e+01 5.578967e+01 5.578967e+01 0.000000e+00
1.854148e+01 1.295858e+02 1.295858e+02 0.000000e+00
1.897855e+01 9.509659e+01 9.509659e+01 0.000000e+00
1.942592e+01 7.042690e+01 7.042690e+01 0.000000e+00
1.988384e+01 5.760944e+01 5.760944e+01 0.000000e+00
2.035256e+01 5.172513e+01 5.172513e+01 0.000000e+00
2.083232e+01 4.897722e+01 4.897722e+01 0.000000e+00
2.132339e+01 4.666584e+01 4.666584e+01 0.000000e+00
2.182604e+01 4.614367e+01 4.614367e+01 0.000000e+00
2.234054e+01 4.586238e+01 4.586238e+01 0.000000e+00
2.286716e+01 4.603377e+01 4.603377e+01 0.000000e+00
2.340620e+01 4.692778e+01 4.692778e+01 0.000000e+00
2.395795e+01 4.813725e+01 4.813725e+01 0.000000e+00
2.452270e+01 4.993125e+01 4.993125e+01 0.000000e+00
2.510076e+01 5.261592e+01 5.261592e+01 0.000000e+00
2.569245e+01 5.591656e+01 5.591656e+01 0.000000e+00
2.629809e+01 6.052618e+01 6.052618e+01 0.000000e+00
2.691800e+01 6.659518e+01 6.659518e+01 0.000000e+00
2.755253e+01 7.465104e+01 7.465104e+01 0.000000e+00
2.820202e+01 2.707317e+02 2.707317e+02 0.000000e+00
2.886681e+01 2.443871e+02 2.443871e+02 0.000000e+00
2.954728e+01 2.191109e+02 2.191109e+02 0.000000e+00
3.024378e+01 1.976080e+02 1.976080e+02 0.000000e+00
3.095671e+01 1.795130e+02 1.795130e+02 0.000000e+00
3.168644e+01 1.661262e+02 1.661262e+02 0.000000e+00
3.243337e+01 1.549448e+02 1.549448e+02 0.000000e+00
3.319791e+01 1.468847e+02 1.468847e+02 0.000000e+00
3.398047e+01 1.406461e+02 1.406461e+02 0.000000e+00
3.478148e+01 1.364516e+02 1.364516e+02 0.000000e+00
3.560137e+01 1.330810e+02 1.330810e+02 0.000000e+00
3.644059e+01 1.306220e+02 1.306220e+02 0.000000e+00
3.729959e+01 1.291161e+02 1.291161e+02 0.000000e+00
3.817884e+01 1.288700e+02 1.288700e+02 0.000000e+00
3.907881e+01 1.292306e+02 1.292306e+02 0.000000e+00
4.000000e+01 1.305842e+02 1.305842e+02 0.000000e+00


==> figures/data/iras13224/le_eres_kerr.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.499999999999999778e-01 -4.111805000000000376e+00 1.151271000000000022e+01 4.245648000000000089e+00 7.451874844478951765e+00 9.490346999999999866e+00 7.808380999999999794e+00 1.023271000000000086e+01 8.821424000000000376e+00 9.880952000000000623e+00 9.945745000000000502e+00
4.500000000000000111e-01 3.179225999999999885e+01 1.384798999999999936e+01 1.088308999999999926e+01 6.262984330238531960e+00 9.746449000000000140e+00 7.971745000000000303e+00 1.050849000000000011e+01 8.989952000000000609e+00 1.148956000000000088e+01 7.849957999999999991e+00
5.500000000000000444e-01 1.920571999999999946e+01 1.467206000000000010e+01 1.163795999999999964e+01 7.552678600405362985e+00 1.293392000000000053e+01 1.015588999999999942e+01 1.393252999999999986e+01 1.127806999999999960e+01 1.167674000000000056e+01 1.052862000000000009e+01
6.999999999999999556e-01 -1.000483999999999973e+01 8.813836999999999477e+00 1.509443000000000090e+00 9.401251659216800505e+00 1.691936000000000107e+01 1.294763000000000019e+01 1.821319000000000088e+01 1.421724999999999994e+01 1.805516000000000076e+01 1.182934999999999981e+01
9.000000000000000222e-01 -6.140079000000000065e+00 1.119801999999999964e+01 -3.841654999999999820e+00 4.153815988853560626e+00 3.288543999999999912e+00 3.421734999999999971e+00 3.580830999999999875e+00 4.197973000000000177e+00 4.000100999999999907e+00 3.604757000000000211e+00
1.149999999999999911e+00 -1.579311000000000043e+01 1.368374000000000024e+01 -1.091376999999999953e+01 -1.194174730762881254e+01 -1.925000999999999962e+01 -1.511515999999999948e+01 -2.038062000000000040e+01 -1.588321000000000005e+01 -1.891362000000000165e+01 -1.383839000000000041e+01
1.449999999999999956e+00 -3.640277999999999903e+00 1.216702000000000083e+01 -1.628115999999999985e+01 -2.258815214451542985e+01 -3.005290000000000106e+01 -2.643597000000000108e+01 -3.163859000000000066e+01 -2.858543999999999841e+01 -3.153224000000000160e+01 -2.360472999999999999e+01
1.800000000000000044e+00 -6.449830000000000396e+00 1.225686999999999927e+01 -1.613624000000000080e+01 -2.538001114542938907e+01 -3.100218999999999880e+01 -2.770399000000000100e+01 -3.259512000000000143e+01 -3.003962999999999894e+01 -3.283118000000000336e+01 -3.047021000000000157e+01
2.250000000000000000e+00 -1.173755000000000059e+01 1.737580000000000169e+01 -1.357432000000000016e+01 -2.144662306303161969e+01 -2.677666999999999931e+01 -2.316334000000000160e+01 -2.819410999999999845e+01 -2.492606999999999928e+01 -2.793543999999999983e+01 -2.547764000000000095e+01
2.750000000000000000e+00 -6.334487000000000023e+01 2.996524000000000143e+01 -1.312963000000000058e+01 -1.951025339303175699e+01 -2.493083000000000027e+01 -2.126454999999999984e+01 -2.626474999999999937e+01 -2.279914000000000129e+01 -2.646807000000000087e+01 -2.309620999999999924e+01
3.500000000000000000e+00 5.343733999999999895e+01 5.151881000000000199e+01 -7.766776000000000124e+00 -1.336992194893010222e+01 -1.862545000000000073e+01 -1.488141000000000069e+01 -1.967779000000000167e+01 -1.567168000000000028e+01 -1.985290000000000177e+01 -1.602135000000000176e+01
4.500000000000000000e+00 -4.849900000000000233e+01 3.792631000000000085e+01 -4.488693999999999740e-01 -3.903521293668308356e+00 -6.207523000000000124e+00 -3.888853999999999811e+00 -6.555666999999999689e+00 -3.628509999999999902e+00 -6.892704000000000164e+00 -4.357440000000000424e+00
5.500000000000000000e+00 nan 6.442103000000000179e+01 5.447173000000000265e+00 1.538843226873426007e+00 3.516243999999999925e+00 3.583648999999999862e+00 3.825006000000000128e+00 4.368805000000000049e+00 3.340602000000000071e+00 3.144808999999999966e+00
6.500000000000000000e+00 -5.141203000000000145e+01 4.284667999999999921e+01 4.258510000000000240e+00 5.482435828620904950e+00 1.013151000000000046e+01 8.219791999999999987e+00 1.092290999999999990e+01 9.246373000000000175e+00 9.969153999999999627e+00 7.248276999999999859e+00
7.500000000000000000e+00 1.091962999999999937e+02 4.426131999999999778e+01 7.095107999999999748e+00 7.447455275500495020e+00 1.371378999999999948e+01 1.060397999999999996e+01 1.477387000000000050e+01 1.172875999999999941e+01 1.460778999999999961e+01 8.982229000000000241e+00
9.000000000000000000e+00 nan 9.179222000000000037e+01 9.365548999999999680e+00 8.387720036951323621e+00 1.362241000000000035e+01 1.054395000000000060e+01 1.467559999999999931e+01 1.166642000000000046e+01 1.435263999999999918e+01 9.836631999999999820e+00


==> figures/data/iras13224/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 -4.111805e+00 1.151271e+01 2.209559e+00 -1.884401e+00 1.007548e+01 1.645857e+01 1.236155e+01 1.780058e+01 1.028076e+01 1.531278e+01
4.500000e-01 3.179226e+01 1.384799e+01 1.795384e+01 -2.330014e+00 1.033428e+01 1.675742e+01 1.265361e+01 1.809063e+01 1.497693e+01 2.064569e+01
5.500000e-01 1.920572e+01 1.467206e+01 1.323051e+01 -1.242373e+00 1.358670e+01 2.081693e+01 1.637972e+01 2.214322e+01 1.370258e+01 1.717213e+01
7.000000e-01 -1.000484e+01 8.813837e+00 -2.497170e-01 -1.643217e+00 1.766589e+01 2.603938e+01 2.108079e+01 2.741100e+01 2.347304e+01 2.917580e+01
9.000000e-01 -6.140079e+00 1.119802e+01 -6.531924e+00 -3.601505e+00 3.717635e+00 8.255245e+00 5.030987e+00 9.532741e+00 2.953297e+00 8.434924e+00
1.150000e+00 -1.579311e+01 1.368374e+01 -7.668183e+00 -5.280550e+00 -1.978035e+01 -2.593959e+01 -2.254707e+01 -2.662816e+01 -2.104742e+01 -2.123065e+01
1.450000e+00 -3.640278e+00 1.216702e+01 -1.688459e+01 -4.443238e+00 -3.126525e+01 -4.453425e+01 -3.606249e+01 -4.736836e+01 -3.584243e+01 -4.740225e+01
1.800000e+00 -6.449830e+00 1.225687e+01 -1.670014e+01 -5.192543e+00 -3.229414e+01 -4.630253e+01 -3.724805e+01 -4.937705e+01 -3.851029e+01 -5.184210e+01
2.250000e+00 -1.173755e+01 1.737580e+01 -1.217077e+01 -4.835924e+00 -2.780619e+01 -3.912795e+01 -3.198520e+01 -4.134875e+01 -3.158031e+01 -3.996456e+01
2.750000e+00 -6.334487e+01 2.996524e+01 -1.296090e+01 -4.326299e+00 -2.585012e+01 -3.601854e+01 -2.968631e+01 -3.788966e+01 -2.976213e+01 -3.812111e+01
3.500000e+00 5.343734e+01 5.151881e+01 -7.272689e+00 -3.884381e+00 -1.916304e+01 -2.531277e+01 -2.182010e+01 -2.603950e+01 -2.290077e+01 -2.749184e+01
4.500000e+00 -4.849900e+01 3.792631e+01 4.292810e-01 -2.847636e+00 -6.121276e+00 -5.447774e+00 -6.456532e+00 -4.654940e+00 -6.972463e+00 -5.675243e+00
5.500000e+00 nan 6.442103e+01 6.435142e+00 -1.752944e+00 3.951252e+00 8.558416e+00 5.300673e+00 9.838836e+00 4.666894e+00 8.336345e+00
6.500000e+00 -5.141203e+01 4.284668e+01 2.390128e+00 -1.489012e+00 1.072380e+01 1.721134e+01 1.309371e+01 1.853285e+01 1.227013e+01 1.623873e+01
7.500000e+00 1.091963e+02 4.426132e+01 9.196038e+00 -2.024289e+00 1.436276e+01 2.160311e+01 1.723183e+01 2.287027e+01 1.852192e+01 2.397961e+01
9.000000e+00 nan 9.179222e+01 1.002721e+01 -2.009842e+00 1.427014e+01 2.149306e+01 1.712687e+01 2.276204e+01 1.581047e+01 2.151465e+01


==> figures/data/iras13224/map.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 9.030352e-01
5.334838e+00 1.303321e-01 6.928639e-01
6.716163e+00 1.303321e-01 3.436026e-01
8.455149e+00 1.303321e-01 1.352700e-01
1.064440e+01 1.303321e-01 4.135542e-02
1.340051e+01 1.303321e-01 2.098281e-03
1.687024e+01 1.303321e-01 1.614577e-10
2.123837e+01 1.303321e-01 1.614577e-10
2.673753e+01 1.303321e-01 1.614577e-10
3.366055e+00 2.213882e-01 9.323239e-01
4.237613e+00 2.213882e-01 8.373640e-01
5.334838e+00 2.213882e-01 6.350141e-01
6.716163e+00 2.213882e-01 3.062482e-01
8.455149e+00 2.213882e-01 1.159085e-01
1.064440e+01 2.213882e-01 3.256235e-02
1.340051e+01 2.213882e-01 6.847188e-04
1.687024e+01 2.213882e-01 1.614577e-10
2.123837e+01 2.213882e-01 1.614577e-10
2.673753e+01 2.213882e-01 1.614577e-10
3.366055e+00 3.760603e-01 8.063347e-01
4.237613e+00 3.760603e-01 7.182955e-01
5.334838e+00 3.760603e-01 5.320104e-01
6.716163e+00 3.760603e-01 2.419954e-01
8.455149e+00 3.760603e-01 8.525499e-02
1.064440e+01 3.760603e-01 1.865157e-02
1.340051e+01 3.760603e-01 1.614577e-10
1.687024e+01 3.760603e-01 1.614577e-10
2.123837e+01 3.760603e-01 1.614577e-10
2.673753e+01 3.760603e-01 1.614577e-10
3.366055e+00 6.387935e-01 6.368578e-01
4.237613e+00 6.387935e-01 5.571009e-01
5.334838e+00 6.387935e-01 3.965298e-01
6.716163e+00 6.387935e-01 1.734941e-01
8.455149e+00 6.387935e-01 5.638969e-02
1.064440e+01 6.387935e-01 3.781637e-03
1.340051e+01 6.387935e-01 1.614577e-10
1.687024e+01 6.387935e-01 1.614577e-10
2.123837e+01 6.387935e-01 1.614577e-10
2.673753e+01 6.387935e-01 1.614577e-10
3.366055e+00 1.085084e+00 4.382778e-01
4.237613e+00 1.085084e+00 3.739417e-01
5.334838e+00 1.085084e+00 2.529489e-01
6.716163e+00 1.085084e+00 1.150023e-01
8.455149e+00 1.085084e+00 2.975037e-02
1.064440e+01 1.085084e+00 1.614577e-10
1.340051e+01 1.085084e+00 1.614577e-10
1.687024e+01 1.085084e+00 1.614577e-10
2.123837e+01 1.085084e+00 1.614577e-10
2.673753e+01 1.085084e+00 1.614577e-10
3.366055e+00 1.843175e+00 2.467443e-01
4.237613e+00 1.843175e+00 2.055036e-01
5.334838e+00 1.843175e+00 1.437382e-01
6.716163e+00 1.843175e+00 7.250102e-02
8.455149e+00 1.843175e+00 9.818716e-03
1.064440e+01 1.843175e+00 1.614577e-10
1.340051e+01 1.843175e+00 1.614577e-10
1.687024e+01 1.843175e+00 1.614577e-10
2.123837e+01 1.843175e+00 1.614577e-10
2.673753e+01 1.843175e+00 1.614577e-10
3.366055e+00 3.130902e+00 1.311883e-01
4.237613e+00 3.130902e+00 1.195951e-01
5.334838e+00 3.130902e+00 8.975375e-02
6.716163e+00 3.130902e+00 4.261313e-02
8.455149e+00 3.130902e+00 2.990078e-03
1.064440e+01 3.130902e+00 1.614577e-10
1.340051e+01 3.130902e+00 1.614577e-10
1.687024e+01 3.130902e+00 1.614577e-10
2.123837e+01 3.130902e+00 1.614577e-10
2.673753e+01 3.130902e+00 1.614577e-10
3.366055e+00 5.318296e+00 1.399462e-01
4.237613e+00 5.318296e+00 1.274929e-01
5.334838e+00 5.318296e+00 1.027899e-01
6.716163e+00 5.318296e+00 6.155113e-02
8.455149e+00 5.318296e+00 1.820829e-02
1.064440e+01 5.318296e+00 1.614577e-10
1.340051e+01 5.318296e+00 1.614577e-10
1.687024e+01 5.318296e+00 1.614577e-10
2.123837e+01 5.318296e+00 1.614577e-10
2.673753e+01 5.318296e+00 1.614577e-10
3.366055e+00 9.033905e+00 4.460193e-01
4.237613e+00 9.033905e+00 4.151776e-01
5.334838e+00 9.033905e+00 3.557187e-01
6.716163e+00 9.033905e+00 2.678407e-01
8.455149e+00 9.033905e+00 1.673005e-01
1.064440e+01 9.033905e+00 7.848455e-02
1.340051e+01 9.033905e+00 2.056111e-02
1.687024e+01 9.033905e+00 2.332527e-03
2.123837e+01 9.033905e+00 2.780993e-05
2.673753e+01 9.033905e+00 1.614577e-10
3.366055e+00 1.534541e+01 9.736529e-01
4.237613e+00 1.534541e+01 9.300406e-01
5.334838e+00 1.534541e+01 8.462555e-01
6.716163e+00 1.534541e+01 7.305875e-01
8.455149e+00 1.534541e+01 5.930767e-01
1.064440e+01 1.534541e+01 4.523694e-01
1.340051e+01 1.534541e+01 3.302032e-01
1.687024e+01 1.534541e+01 2.474477e-01
2.123837e+01 1.534541e+01 2.049222e-01
2.673753e+01 1.534541e+01 1.908089e-01


==> figures/data/iras13224/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 7.179425e-01
4.237613e+00 1.303321e-01 7.465420e-01
5.334838e+00 1.303321e-01 7.507061e-01
6.716163e+00 1.303321e-01 9.476322e-01
8.455149e+00 1.303321e-01 1.451603e+00
1.064440e+01 1.303321e-01 2.000000e+00
1.340051e+01 1.303321e-01 2.000000e+00
1.687024e+01 1.303321e-01 2.000000e+00
2.123837e+01 1.303321e-01 2.000000e+00
2.673753e+01 1.303321e-01 2.000000e+00
3.366055e+00 2.213882e-01 6.737283e-01
4.237613e+00 2.213882e-01 6.953129e-01
5.334838e+00 2.213882e-01 6.924842e-01
6.716163e+00 2.213882e-01 9.059060e-01
8.455149e+00 2.213882e-01 1.443664e+00
1.064440e+01 2.213882e-01 2.000000e+00
1.340051e+01 2.213882e-01 2.000000e+00
1.687024e+01 2.213882e-01 2.000000e+00
2.123837e+01 2.213882e-01 2.000000e+00
2.673753e+01 2.213882e-01 2.000000e+00
3.366055e+00 3.760603e-01 5.884342e-01
4.237613e+00 3.760603e-01 6.038617e-01
5.334838e+00 3.760603e-01 5.986673e-01
6.716163e+00 3.760603e-01 8.710602e-01
8.455149e+00 3.760603e-01 1.481972e+00
1.064440e+01 3.760603e-01 2.000000e+00
1.340051e+01 3.760603e-01 2.000000e+00
1.687024e+01 3.760603e-01 2.000000e+00
2.123837e+01 3.760603e-01 2.000000e+00
2.673753e+01 3.760603e-01 2.000000e+00
3.366055e+00 6.387935e-01 4.729422e-01
4.237613e+00 6.387935e-01 4.980329e-01
5.334838e+00 6.387935e-01 5.493837e-01
6.716163e+00 6.387935e-01 9.059822e-01
8.455149e+00 6.387935e-01 1.630845e+00
1.064440e+01 6.387935e-01 2.000000e+00
1.340051e+01 6.387935e-01 2.000000e+00
1.687024e+01 6.387935e-01 2.000000e+00
2.123837e+01 6.387935e-01 2.000000e+00
2.673753e+01 6.387935e-01 2.000000e+00
3.366055e+00 1.085084e+00 3.886983e-01
4.237613e+00 1.085084e+00 4.428194e-01
5.334838e+00 1.085084e+00 5.917063e-01
6.716163e+00 1.085084e+00 1.074627e+00
8.455149e+00 1.085084e+00 1.687861e+00
1.064440e+01 1.085084e+00 2.000000e+00
1.340051e+01 1.085084e+00 2.000000e+00
1.687024e+01 1.085084e+00 2.000000e+00
2.123837e+01 1.085084e+00 2.000000e+00
2.673753e+01 1.085084e+00 2.000000e+00
3.366055e+00 1.843175e+00 5.087146e-01
4.237613e+00 1.843175e+00 5.850323e-01
5.334838e+00 1.843175e+00 8.028450e-01
6.716163e+00 1.843175e+00 1.244791e+00
8.455149e+00 1.843175e+00 1.721752e+00
1.064440e+01 1.843175e+00 2.000000e+00
1.340051e+01 1.843175e+00 2.000000e+00
1.687024e+01 1.843175e+00 2.000000e+00
2.123837e+01 1.843175e+00 2.000000e+00
2.673753e+01 1.843175e+00 2.000000e+00
3.366055e+00 3.130902e+00 8.892879e-01
4.237613e+00 3.130902e+00 9.459428e-01
5.334838e+00 3.130902e+00 1.086894e+00
6.716163e+00 3.130902e+00 1.295493e+00
8.455149e+00 3.130902e+00 1.580122e+00
1.064440e+01 3.130902e+00 2.000000e+00
1.340051e+01 3.130902e+00 2.000000e+00
1.687024e+01 3.130902e+00 2.000000e+00
2.123837e+01 3.130902e+00 2.000000e+00
2.673753e+01 3.130902e+00 2.000000e+00
3.366055e+00 5.318296e+00 9.336542e-01
4.237613e+00 5.318296e+00 9.557809e-01
5.334838e+00 5.318296e+00 1.010707e+00
6.716163e+00 5.318296e+00 1.102173e+00
8.455149e+00 5.318296e+00 1.241589e+00
1.064440e+01 5.318296e+00 1.525048e+00
1.340051e+01 5.318296e+00 2.000000e+00
1.687024e+01 5.318296e+00 2.000000e+00
2.123837e+01 5.318296e+00 2.000000e+00
2.673753e+01 5.318296e+00 2.000000e+00
3.366055e+00 9.033905e+00 6.280543e-01
4.237613e+00 9.033905e+00 6.328426e-01
5.334838e+00 9.033905e+00 6.477816e-01
6.716163e+00 9.033905e+00 6.838782e-01
8.455149e+00 9.033905e+00 7.486902e-01
1.064440e+01 9.033905e+00 8.509498e-01
1.340051e+01 9.033905e+00 1.024804e+00
1.687024e+01 9.033905e+00 1.337853e+00
2.123837e+01 9.033905e+00 1.676008e+00
2.673753e+01 9.033905e+00 1.864113e+00
3.366055e+00 1.534541e+01 3.408810e-01
4.237613e+00 1.534541e+01 3.403784e-01
5.334838e+00 1.534541e+01 3.408343e-01
6.716163e+00 1.534541e+01 3.474325e-01
8.455149e+00 1.534541e+01 3.722460e-01
1.064440e+01 1.534541e+01 4.199483e-01
1.340051e+01 1.534541e+01 5.083135e-01
1.687024e+01 1.534541e+01 6.141929e-01
2.123837e+01 1.534541e+01 7.119335e-01
2.673753e+01 1.534541e+01 7.753273e-01


==> figures/data/iras13224/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.892442e-01
5.334838e+00 1.303321e-01 6.365316e-01
6.716163e+00 1.303321e-01 1.957045e-01
8.455149e+00 1.303321e-01 7.211410e-02
1.064440e+01 1.303321e-01 3.263680e-02
1.340051e+01 1.303321e-01 1.759593e-02
1.687024e+01 1.303321e-01 1.035224e-02
2.123837e+01 1.303321e-01 6.807220e-03
2.673753e+01 1.303321e-01 5.949624e-03
3.366055e+00 2.213882e-01 9.173209e-01
4.237613e+00 2.213882e-01 8.085873e-01
5.334838e+00 2.213882e-01 5.675364e-01
6.716163e+00 2.213882e-01 1.736044e-01
8.455149e+00 2.213882e-01 6.083749e-02
1.064440e+01 2.213882e-01 2.639873e-02
1.340051e+01 2.213882e-01 1.400448e-02
1.687024e+01 2.213882e-01 7.548673e-03
2.123837e+01 2.213882e-01 4.669656e-03
2.673753e+01 2.213882e-01 4.197226e-03
3.366055e+00 3.760603e-01 7.710347e-01
4.237613e+00 3.760603e-01 6.714958e-01
5.334838e+00 3.760603e-01 4.552251e-01
6.716163e+00 3.760603e-01 1.406301e-01
8.455149e+00 3.760603e-01 4.822443e-02
1.064440e+01 3.760603e-01 2.054618e-02
1.340051e+01 3.760603e-01 1.022917e-02
1.687024e+01 3.760603e-01 4.953597e-03
2.123837e+01 3.760603e-01 2.410161e-03
2.673753e+01 3.760603e-01 1.887780e-03
3.366055e+00 6.387935e-01 5.877681e-01
4.237613e+00 6.387935e-01 5.014030e-01
5.334838e+00 6.387935e-01 3.272613e-01
6.716163e+00 6.387935e-01 1.115693e-01
8.455149e+00 6.387935e-01 4.086424e-02
1.064440e+01 6.387935e-01 1.978368e-02
1.340051e+01 6.387935e-01 1.087687e-02
1.687024e+01 6.387935e-01 5.073113e-03
2.123837e+01 6.387935e-01 2.150042e-03
2.673753e+01 6.387935e-01 1.470655e-03
3.366055e+00 1.085084e+00 4.004115e-01
4.237613e+00 1.085084e+00 3.372848e-01
5.334838e+00 1.085084e+00 2.207329e-01
6.716163e+00 1.085084e+00 9.339409e-02
8.455149e+00 1.085084e+00 4.400435e-02
1.064440e+01 1.085084e+00 2.689306e-02
1.340051e+01 1.085084e+00 1.695266e-02
1.687024e+01 1.085084e+00 1.024595e-02
2.123837e+01 1.085084e+00 6.730722e-03
2.673753e+01 1.085084e+00 5.858850e-03
3.366055e+00 1.843175e+00 2.525996e-01
4.237613e+00 1.843175e+00 2.149560e-01
5.334838e+00 1.843175e+00 1.520858e-01
6.716163e+00 1.843175e+00 8.986195e-02
8.455149e+00 1.843175e+00 5.444659e-02
1.064440e+01 1.843175e+00 3.706749e-02
1.340051e+01 1.843175e+00 2.568480e-02
1.687024e+01 1.843175e+00 1.797859e-02
2.123837e+01 1.843175e+00 1.419930e-02
2.673753e+01 1.843175e+00 1.293308e-02
3.366055e+00 3.130902e+00 1.870203e-01
4.237613e+00 3.130902e+00 1.664061e-01
5.334838e+00 3.130902e+00 1.336414e-01
6.716163e+00 3.130902e+00 1.011513e-01
8.455149e+00 3.130902e+00 7.329829e-02
1.064440e+01 3.130902e+00 5.129558e-02
1.340051e+01 3.130902e+00 3.499463e-02
1.687024e+01 3.130902e+00 2.574970e-02
2.123837e+01 3.130902e+00 2.182656e-02
2.673753e+01 3.130902e+00 2.032431e-02
3.366055e+00 5.318296e+00 2.260866e-01
4.237613e+00 5.318296e+00 2.093000e-01
5.334838e+00 5.318296e+00 1.804487e-01
6.716163e+00 5.318296e+00 1.473433e-01
8.455149e+00 5.318296e+00 1.139730e-01
1.064440e+01 5.318296e+00 8.039129e-02
1.340051e+01 5.318296e+00 5.302269e-02
1.687024e+01 5.318296e+00 3.515783e-02
2.123837e+01 5.318296e+00 2.857062e-02
2.673753e+01 5.318296e+00 2.628648e-02
3.366055e+00 9.033905e+00 4.427717e-01
4.237613e+00 9.033905e+00 4.208932e-01
5.334838e+00 9.033905e+00 3.796908e-01
6.716163e+00 9.033905e+00 3.221991e-01
8.455149e+00 9.033905e+00 2.560001e-01
1.064440e+01 9.033905e+00 1.887416e-01
1.340051e+01 9.033905e+00 1.305878e-01
1.687024e+01 9.033905e+00 8.911810e-02
2.123837e+01 9.033905e+00 6.754525e-02
2.673753e+01 9.033905e+00 5.955836e-02
3.366055e+00 1.534541e+01 9.455615e-01
4.237613e+00 1.534541e+01 9.081322e-01
5.334838e+00 1.534541e+01 8.374317e-01
6.716163e+00 1.534541e+01 7.409788e-01
8.455149e+00 1.534541e+01 6.241653e-01
1.064440e+01 1.534541e+01 5.009690e-01
1.340051e+01 1.534541e+01 3.866955e-01
1.687024e+01 1.534541e+01 3.021512e-01
2.123837e+01 1.534541e+01 2.505187e-01
2.673753e+01 1.534541e+01 2.257954e-01


==> figures/data/iras13224/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 9.116278e-01
5.334838e+00 1.303321e-01 7.442475e-01
6.716163e+00 1.303321e-01 5.230623e-01
8.455149e+00 1.303321e-01 3.686245e-01
1.064440e+01 1.303321e-01 2.927317e-01
1.340051e+01 1.303321e-01 2.573271e-01
1.687024e+01 1.303321e-01 2.656555e-01
2.123837e+01 1.303321e-01 2.758481e-01
2.673753e+01 1.303321e-01 2.989543e-01
3.366055e+00 2.213882e-01 8.900386e-01
4.237613e+00 2.213882e-01 7.987146e-01
5.334838e+00 2.213882e-01 6.244982e-01
6.716163e+00 2.213882e-01 3.911182e-01
8.455149e+00 2.213882e-01 2.394882e-01
1.064440e+01 2.213882e-01 1.746802e-01
1.340051e+01 2.213882e-01 1.474887e-01
1.687024e+01 2.213882e-01 1.614692e-01
2.123837e+01 2.213882e-01 1.723260e-01
2.673753e+01 2.213882e-01 1.981116e-01
3.366055e+00 3.760603e-01 6.936112e-01
4.237613e+00 3.760603e-01 6.018668e-01
5.334838e+00 3.760603e-01 4.282649e-01
6.716163e+00 3.760603e-01 2.017534e-01
8.455149e+00 3.760603e-01 7.542158e-02
1.064440e+01 3.760603e-01 4.095384e-02
1.340051e+01 3.760603e-01 3.558291e-02
1.687024e+01 3.760603e-01 4.535207e-02
2.123837e+01 3.760603e-01 5.769060e-02
2.673753e+01 3.760603e-01 7.218719e-02
3.366055e+00 6.387935e-01 4.461626e-01
4.237613e+00 6.387935e-01 3.628166e-01
5.334838e+00 6.387935e-01 2.126991e-01
6.716163e+00 6.387935e-01 4.201927e-02
8.455149e+00 6.387935e-01 1.676922e-10
1.064440e+01 6.387935e-01 1.676922e-10
1.340051e+01 6.387935e-01 1.676922e-10
1.687024e+01 6.387935e-01 1.676922e-10
2.123837e+01 6.387935e-01 4.354708e-03
2.673753e+01 6.387935e-01 8.656069e-03
3.366055e+00 1.085084e+00 1.986734e-01
4.237613e+00 1.085084e+00 1.385911e-01
5.334838e+00 1.085084e+00 4.674523e-02
6.716163e+00 1.085084e+00 1.676922e-10
8.455149e+00 1.085084e+00 1.676922e-10
1.064440e+01 1.085084e+00 1.676922e-10
1.340051e+01 1.085084e+00 1.676922e-10
1.687024e+01 1.085084e+00 1.676922e-10
2.123837e+01 1.085084e+00 1.676922e-10
2.673753e+01 1.085084e+00 1.676922e-10
3.366055e+00 1.843175e+00 2.611485e-02
4.237613e+00 1.843175e+00 1.110416e-02
5.334838e+00 1.843175e+00 1.676922e-10
6.716163e+00 1.843175e+00 1.676922e-10
8.455149e+00 1.843175e+00 1.676922e-10
1.064440e+01 1.843175e+00 1.676922e-10
1.340051e+01 1.843175e+00 1.676922e-10
1.687024e+01 1.843175e+00 1.676922e-10
2.123837e+01 1.843175e+00 1.676922e-10
2.673753e+01 1.843175e+00 1.676922e-10
3.366055e+00 3.130902e+00 1.676922e-10
4.237613e+00 3.130902e+00 1.676922e-10
5.334838e+00 3.130902e+00 1.676922e-10
6.716163e+00 3.130902e+00 1.676922e-10
8.455149e+00 3.130902e+00 1.676922e-10
1.064440e+01 3.130902e+00 1.676922e-10
1.340051e+01 3.130902e+00 1.676922e-10
1.687024e+01 3.130902e+00 1.676922e-10
2.123837e+01 3.130902e+00 1.676922e-10
2.673753e+01 3.130902e+00 1.676922e-10
3.366055e+00 5.318296e+00 1.676922e-10
4.237613e+00 5.318296e+00 1.676922e-10
5.334838e+00 5.318296e+00 1.676922e-10
6.716163e+00 5.318296e+00 1.676922e-10
8.455149e+00 5.318296e+00 1.676922e-10
1.064440e+01 5.318296e+00 1.676922e-10
1.340051e+01 5.318296e+00 1.676922e-10
1.687024e+01 5.318296e+00 1.676922e-10
2.123837e+01 5.318296e+00 1.676922e-10
2.673753e+01 5.318296e+00 1.676922e-10
3.366055e+00 9.033905e+00 3.764921e-01
4.237613e+00 9.033905e+00 3.471762e-01
5.334838e+00 9.033905e+00 2.962063e-01
6.716163e+00 9.033905e+00 2.285879e-01
8.455149e+00 9.033905e+00 1.522252e-01
1.064440e+01 9.033905e+00 8.167212e-02
1.340051e+01 9.033905e+00 4.127243e-02
1.687024e+01 9.033905e+00 1.919612e-02
2.123837e+01 9.033905e+00 7.454520e-03
2.673753e+01 9.033905e+00 3.548046e-03
3.366055e+00 1.534541e+01 9.460018e-01
4.237613e+00 1.534541e+01 9.136770e-01
5.334838e+00 1.534541e+01 8.556242e-01
6.716163e+00 1.534541e+01 7.787130e-01
8.455149e+00 1.534541e+01 6.928712e-01
1.064440e+01 1.534541e+01 6.128675e-01
1.340051e+01 1.534541e+01 5.555109e-01
1.687024e+01 1.534541e+01 5.248366e-01
2.123837e+01 1.534541e+01 5.177623e-01
2.673753e+01 1.534541e+01 5.231990e-01


==> figures/data/iras13224/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 1.498377e-10
1.665590e+00 1.303321e-01 1.498377e-10
2.340347e+00 1.303321e-01 4.846112e-03
3.288459e+00 1.303321e-01 4.366948e-03
4.620666e+00 1.303321e-01 4.475806e-02
6.492571e+00 1.303321e-01 1.151173e-01
9.122814e+00 1.303321e-01 1.707752e-01
1.281861e+01 1.303321e-01 1.744564e-01
1.801163e+01 1.303321e-01 1.291433e-01
2.530843e+01 1.303321e-01 8.512214e-02
1.185376e+00 2.213882e-01 1.498377e-10
1.665590e+00 2.213882e-01 1.498377e-10
2.340347e+00 2.213882e-01 5.502504e-03
3.288459e+00 2.213882e-01 3.325570e-03
4.620666e+00 2.213882e-01 3.480523e-02
6.492571e+00 2.213882e-01 1.021236e-01
9.122814e+00 2.213882e-01 1.569595e-01
1.281861e+01 2.213882e-01 1.613053e-01
1.801163e+01 2.213882e-01 1.165502e-01
2.530843e+01 2.213882e-01 7.354243e-02
1.185376e+00 3.760603e-01 1.498377e-10
1.665590e+00 3.760603e-01 1.498377e-10
2.340347e+00 3.760603e-01 7.349603e-03
3.288459e+00 3.760603e-01 5.300290e-03
4.620666e+00 3.760603e-01 2.345783e-02
6.492571e+00 3.760603e-01 8.242934e-02
9.122814e+00 3.760603e-01 1.358599e-01
1.281861e+01 3.760603e-01 1.412129e-01
1.801163e+01 3.760603e-01 9.805355e-02
2.530843e+01 3.760603e-01 5.846747e-02
1.185376e+00 6.387935e-01 1.498377e-10
1.665590e+00 6.387935e-01 1.498377e-10
2.340347e+00 6.387935e-01 1.082870e-02
3.288459e+00 6.387935e-01 1.125342e-02
4.620666e+00 6.387935e-01 1.946512e-02
6.492571e+00 6.387935e-01 6.545984e-02
9.122814e+00 6.387935e-01 1.165213e-01
1.281861e+01 6.387935e-01 1.237678e-01
1.801163e+01 6.387935e-01 8.370778e-02
2.530843e+01 6.387935e-01 5.077254e-02
1.185376e+00 1.085084e+00 1.498377e-10
1.665590e+00 1.085084e+00 1.498377e-10
2.340347e+00 1.085084e+00 1.674235e-02
3.288459e+00 1.085084e+00 2.035926e-02
4.620666e+00 1.085084e+00 2.411018e-02
6.492571e+00 1.085084e+00 5.900814e-02
9.122814e+00 1.085084e+00 1.061600e-01
1.281861e+01 1.085084e+00 1.150384e-01
1.801163e+01 1.085084e+00 8.051143e-02
2.530843e+01 1.085084e+00 5.632957e-02
1.185376e+00 1.843175e+00 1.989603e-02
1.665590e+00 1.843175e+00 2.181650e-02
2.340347e+00 1.843175e+00 2.762718e-02
3.288459e+00 1.843175e+00 3.035302e-02
4.620666e+00 1.843175e+00 3.477225e-02
6.492571e+00 1.843175e+00 6.255571e-02
9.122814e+00 1.843175e+00 1.074246e-01
1.281861e+01 1.843175e+00 1.206181e-01
1.801163e+01 1.843175e+00 9.255175e-02
2.530843e+01 1.843175e+00 7.540732e-02
1.185376e+00 3.130902e+00 2.814128e-02
1.665590e+00 3.130902e+00 3.001212e-02
2.340347e+00 3.130902e+00 3.393139e-02
3.288459e+00 3.130902e+00 3.850142e-02
4.620666e+00 3.130902e+00 5.092309e-02
6.492571e+00 3.130902e+00 8.484740e-02
9.122814e+00 3.130902e+00 1.320312e-01
1.281861e+01 3.130902e+00 1.445596e-01
1.801163e+01 3.130902e+00 1.209115e-01
2.530843e+01 3.130902e+00 1.054748e-01
1.185376e+00 5.318296e+00 5.160778e-02
1.665590e+00 5.318296e+00 5.556196e-02
2.340347e+00 5.318296e+00 6.556514e-02
3.288459e+00 5.318296e+00 8.614306e-02
4.620666e+00 5.318296e+00 1.244056e-01
6.492571e+00 5.318296e+00 1.807118e-01
9.122814e+00 5.318296e+00 2.325662e-01
1.281861e+01 5.318296e+00 2.356385e-01
1.801163e+01 5.318296e+00 1.943432e-01
2.530843e+01 5.318296e+00 1.655919e-01
1.185376e+00 9.033905e+00 3.324256e-01
1.665590e+00 9.033905e+00 3.436843e-01
2.340347e+00 9.033905e+00 3.665048e-01
3.288459e+00 9.033905e+00 4.023220e-01
4.620666e+00 9.033905e+00 4.500247e-01
6.492571e+00 9.033905e+00 4.979673e-01
9.122814e+00 9.033905e+00 5.183077e-01
1.281861e+01 9.033905e+00 4.793467e-01
1.801163e+01 9.033905e+00 3.947503e-01
2.530843e+01 9.033905e+00 3.387032e-01
1.185376e+00 1.534541e+01 9.370017e-01
1.665590e+00 1.534541e+01 9.441125e-01
2.340347e+00 1.534541e+01 9.595913e-01
3.288459e+00 1.534541e+01 9.808185e-01
4.620666e+00 1.534541e+01 1.000000e+00
6.492571e+00 1.534541e+01 9.980024e-01
9.122814e+00 1.534541e+01 9.508950e-01
1.281861e+01 1.534541e+01 8.457198e-01
1.801163e+01 1.534541e+01 7.128831e-01
2.530843e+01 1.534541e+01 6.272966e-01


==> figures/data/iras13224/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 -4.341243e-01
4.237613e+00 1.303321e-01 -4.331610e-01
5.334838e+00 1.303321e-01 -3.920137e-01
6.716163e+00 1.303321e-01 9.565758e-01
8.455149e+00 1.303321e-01 9.843144e-01
1.064440e+01 1.303321e-01 1.000000e+00
1.340051e+01 1.303321e-01 9.856237e-01
1.687024e+01 1.303321e-01 9.922511e-01
2.123837e+01 1.303321e-01 9.783182e-01
2.673753e+01 1.303321e-01 9.392565e-01
3.366055e+00 2.213882e-01 -4.325776e-01
4.237613e+00 2.213882e-01 -4.271925e-01
5.334838e+00 2.213882e-01 -3.566986e-01
6.716163e+00 2.213882e-01 8.670754e-01
8.455149e+00 2.213882e-01 9.205213e-01
1.064440e+01 2.213882e-01 9.381669e-01
1.340051e+01 2.213882e-01 9.353370e-01
1.687024e+01 2.213882e-01 9.403085e-01
2.123837e+01 2.213882e-01 9.299622e-01
2.673753e+01 2.213882e-01 9.017961e-01
3.366055e+00 3.760603e-01 -4.305929e-01
4.237613e+00 3.760603e-01 -4.148863e-01
5.334838e+00 3.760603e-01 -3.032845e-01
6.716163e+00 3.760603e-01 7.294758e-01
8.455149e+00 3.760603e-01 8.287813e-01
1.064440e+01 3.760603e-01 8.445317e-01
1.340051e+01 3.760603e-01 8.466568e-01
1.687024e+01 3.760603e-01 8.547975e-01
2.123837e+01 3.760603e-01 8.528556e-01
2.673753e+01 3.760603e-01 8.338776e-01
3.366055e+00 6.387935e-01 -4.218136e-01
4.237613e+00 6.387935e-01 -3.922688e-01
5.334838e+00 6.387935e-01 -2.379179e-01
6.716163e+00 6.387935e-01 5.394369e-01
8.455149e+00 6.387935e-01 6.747324e-01
1.064440e+01 6.387935e-01 6.995706e-01
1.340051e+01 6.387935e-01 7.130811e-01
1.687024e+01 6.387935e-01 7.176604e-01
2.123837e+01 6.387935e-01 7.260410e-01
2.673753e+01 6.387935e-01 7.182500e-01
3.366055e+00 1.085084e+00 -4.138103e-01
4.237613e+00 1.085084e+00 -3.666729e-01
5.334838e+00 1.085084e+00 -1.879471e-01
6.716163e+00 1.085084e+00 2.992426e-01
8.455149e+00 1.085084e+00 4.581906e-01
1.064440e+01 1.085084e+00 4.892730e-01
1.340051e+01 1.085084e+00 5.076744e-01
1.687024e+01 1.085084e+00 5.169587e-01
2.123837e+01 1.085084e+00 5.288773e-01
2.673753e+01 1.085084e+00 5.335517e-01
3.366055e+00 1.843175e+00 -4.051359e-01
4.237613e+00 1.843175e+00 -3.529247e-01
5.334838e+00 1.843175e+00 -2.080190e-01
6.716163e+00 1.843175e+00 3.705581e-02
8.455149e+00 1.843175e+00 1.680383e-01
1.064440e+01 1.843175e+00 2.061565e-01
1.340051e+01 1.843175e+00 2.235316e-01
1.687024e+01 1.843175e+00 2.398654e-01
2.123837e+01 1.843175e+00 2.524296e-01
2.673753e+01 1.843175e+00 2.643284e-01
3.366055e+00 3.130902e+00 -4.359582e-01
4.237613e+00 3.130902e+00 -4.009775e-01
5.334838e+00 3.130902e+00 -3.338675e-01
6.716163e+00 3.130902e+00 -2.489439e-01
8.455149e+00 3.130902e+00 -1.831206e-01
1.064440e+01 3.130902e+00 -1.481084e-01
1.340051e+01 3.130902e+00 -1.301589e-01
1.687024e+01 3.130902e+00 -1.117181e-01
2.123837e+01 3.130902e+00 -9.702697e-02
2.673753e+01 3.130902e+00 -8.239105e-02
3.366055e+00 5.318296e+00 -5.752671e-01
4.237613e+00 5.318296e+00 -5.671364e-01
5.334838e+00 5.318296e+00 -5.560594e-01
6.716163e+00 5.318296e+00 -5.446992e-01
8.455149e+00 5.318296e+00 -5.296330e-01
1.064440e+01 5.318296e+00 -5.142793e-01
1.340051e+01 5.318296e+00 -5.020559e-01
1.687024e+01 5.318296e+00 -4.847478e-01
2.123837e+01 5.318296e+00 -4.699107e-01
2.673753e+01 5.318296e+00 -4.549172e-01
3.366055e+00 9.033905e+00 -7.376976e-01
4.237613e+00 9.033905e+00 -7.410259e-01
5.334838e+00 9.033905e+00 -7.432408e-01
6.716163e+00 9.033905e+00 -7.486430e-01
8.455149e+00 9.033905e+00 -7.524948e-01
1.064440e+01 9.033905e+00 -7.540447e-01
1.340051e+01 9.033905e+00 -7.519100e-01
1.687024e+01 9.033905e+00 -7.451516e-01
2.123837e+01 9.033905e+00 -7.354234e-01
2.673753e+01 9.033905e+00 -7.244427e-01
3.366055e+00 1.534541e+01 -7.017910e-01
4.237613e+00 1.534541e+01 -7.035544e-01
5.334838e+00 1.534541e+01 -7.063022e-01
6.716163e+00 1.534541e+01 -7.095037e-01
8.455149e+00 1.534541e+01 -7.142313e-01
1.064440e+01 1.534541e+01 -7.190311e-01
1.340051e+01 1.534541e+01 -7.231823e-01
1.687024e+01 1.534541e+01 -7.259829e-01
2.123837e+01 1.534541e+01 -7.272627e-01
2.673753e+01 1.534541e+01 -7.274947e-01


==> figures/data/iras13224/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 -5.163429e-01
4.237613e+00 1.303321e-01 -5.153543e-01
5.334838e+00 1.303321e-01 -5.024157e-01
6.716163e+00 1.303321e-01 -4.972300e-01
8.455149e+00 1.303321e-01 -4.454223e-01
1.064440e+01 1.303321e-01 -4.608108e-01
1.340051e+01 1.303321e-01 -4.077083e-01
1.687024e+01 1.303321e-01 -4.224890e-01
2.123837e+01 1.303321e-01 -3.816680e-01
2.673753e+01 1.303321e-01 -2.742911e-01
3.366055e+00 2.213882e-01 -4.972505e-01
4.237613e+00 2.213882e-01 -4.846583e-01
5.334838e+00 2.213882e-01 -4.613104e-01
6.716163e+00 2.213882e-01 -3.909427e-01
8.455149e+00 2.213882e-01 -3.313977e-01
1.064440e+01 2.213882e-01 -3.413359e-01
1.340051e+01 2.213882e-01 -3.175400e-01
1.687024e+01 2.213882e-01 -3.247870e-01
2.123837e+01 2.213882e-01 -2.935721e-01
2.673753e+01 2.213882e-01 -2.162017e-01
3.366055e+00 3.760603e-01 -4.666323e-01
4.237613e+00 3.760603e-01 -4.452195e-01
5.334838e+00 3.760603e-01 -3.981296e-01
6.716163e+00 3.760603e-01 -2.331339e-01
8.455149e+00 3.760603e-01 -1.799037e-01
1.064440e+01 3.760603e-01 -1.654180e-01
1.340051e+01 3.760603e-01 -1.566435e-01
1.687024e+01 3.760603e-01 -1.671040e-01
2.123837e+01 3.760603e-01 -1.641469e-01
2.673753e+01 3.760603e-01 -1.092237e-01
3.366055e+00 6.387935e-01 -4.218042e-01
4.237613e+00 6.387935e-01 -3.900832e-01
5.334838e+00 6.387935e-01 -2.983428e-01
6.716163e+00 6.387935e-01 -4.599450e-02
8.455149e+00 6.387935e-01 5.982317e-02
1.064440e+01 6.387935e-01 8.204221e-02
1.340051e+01 6.387935e-01 7.280349e-02
1.687024e+01 6.387935e-01 6.924581e-02
2.123837e+01 6.387935e-01 4.865861e-02
2.673753e+01 6.387935e-01 7.491157e-02
3.366055e+00 1.085084e+00 -3.448072e-01
4.237613e+00 1.085084e+00 -2.823415e-01
5.334838e+00 1.085084e+00 -1.328175e-01
6.716163e+00 1.085084e+00 1.965574e-01
8.455149e+00 1.085084e+00 3.523248e-01
1.064440e+01 1.085084e+00 3.975693e-01
1.340051e+01 1.085084e+00 3.934350e-01
1.687024e+01 1.085084e+00 3.802699e-01
2.123837e+01 1.085084e+00 3.525963e-01
2.673753e+01 1.085084e+00 3.441312e-01
3.366055e+00 1.843175e+00 -2.022806e-01
4.237613e+00 1.843175e+00 -9.678486e-02
5.334838e+00 1.843175e+00 1.105676e-01
6.716163e+00 1.843175e+00 4.340404e-01
8.455149e+00 1.843175e+00 6.519127e-01
1.064440e+01 1.843175e+00 7.316629e-01
1.340051e+01 1.843175e+00 7.460695e-01
1.687024e+01 1.843175e+00 7.226955e-01
2.123837e+01 1.843175e+00 6.969768e-01
2.673753e+01 1.843175e+00 6.785612e-01
3.366055e+00 3.130902e+00 5.003529e-02
4.237613e+00 3.130902e+00 1.786743e-01
5.334838e+00 3.130902e+00 3.723469e-01
6.716163e+00 3.130902e+00 6.406199e-01
8.455149e+00 3.130902e+00 8.603845e-01
1.064440e+01 3.130902e+00 9.696719e-01
1.340051e+01 3.130902e+00 1.000000e+00
1.687024e+01 3.130902e+00 9.888815e-01
2.123837e+01 3.130902e+00 9.668420e-01
2.673753e+01 3.130902e+00 9.452376e-01
3.366055e+00 5.318296e+00 2.221509e-01
4.237613e+00 5.318296e+00 3.071523e-01
5.334838e+00 5.318296e+00 4.287938e-01
6.716163e+00 5.318296e+00 5.893022e-01
8.455149e+00 5.318296e+00 7.462030e-01
1.064440e+01 5.318296e+00 8.645651e-01
1.340051e+01 5.318296e+00 9.207948e-01
1.687024e+01 5.318296e+00 9.252473e-01
2.123837e+01 5.318296e+00 9.122150e-01
2.673753e+01 5.318296e+00 9.024799e-01
3.366055e+00 9.033905e+00 -1.928648e-01
4.237613e+00 9.033905e+00 -1.566542e-01
5.334838e+00 9.033905e+00 -9.691955e-02
6.716163e+00 9.033905e+00 -2.444934e-02
8.455149e+00 9.033905e+00 6.332440e-02
1.064440e+01 9.033905e+00 1.485632e-01
1.340051e+01 9.033905e+00 2.085848e-01
1.687024e+01 9.033905e+00 2.396074e-01
2.123837e+01 9.033905e+00 2.516241e-01
2.673753e+01 9.033905e+00 2.654107e-01
3.366055e+00 1.534541e+01 -9.938990e-01
4.237613e+00 1.534541e+01 -9.902204e-01
5.334838e+00 1.534541e+01 -9.762230e-01
6.716163e+00 1.534541e+01 -9.647686e-01
8.455149e+00 1.534541e+01 -9.495660e-01
1.064440e+01 1.534541e+01 -9.329904e-01
1.340051e+01 1.534541e+01 -9.119441e-01
1.687024e+01 1.534541e+01 -8.941639e-01
2.123837e+01 1.534541e+01 -8.655631e-01
2.673753e+01 1.534541e+01 -8.318023e-01


==> figures/data/iras13224/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 1.767650e-01
4.237613e+00 1.303321e-01 2.310579e-01
5.334838e+00 1.303321e-01 3.581620e-01
6.716163e+00 1.303321e-01 -5.122020e-01
8.455149e+00 1.303321e-01 -4.054932e-01
1.064440e+01 1.303321e-01 -4.084091e-01
1.340051e+01 1.303321e-01 -3.576861e-01
1.687024e+01 1.303321e-01 -4.468361e-01
2.123837e+01 1.303321e-01 -4.629434e-01
2.673753e+01 1.303321e-01 -3.585348e-01
3.366055e+00 2.213882e-01 1.700440e-01
4.237613e+00 2.213882e-01 2.169866e-01
5.334838e+00 2.213882e-01 3.437900e-01
6.716163e+00 2.213882e-01 -3.519901e-01
8.455149e+00 2.213882e-01 -2.734390e-01
1.064440e+01 2.213882e-01 -2.638327e-01
1.340051e+01 2.213882e-01 -2.534036e-01
1.687024e+01 2.213882e-01 -3.440855e-01
2.123837e+01 2.213882e-01 -3.769129e-01
2.673753e+01 2.213882e-01 -3.052705e-01
3.366055e+00 3.760603e-01 1.469110e-01
4.237613e+00 3.760603e-01 2.215420e-01
5.334838e+00 3.760603e-01 3.323717e-01
6.716163e+00 3.760603e-01 -1.345166e-01
8.455149e+00 3.760603e-01 -8.524903e-02
1.064440e+01 3.760603e-01 -5.860046e-02
1.340051e+01 3.760603e-01 -8.782885e-02
1.687024e+01 3.760603e-01 -1.711272e-01
2.123837e+01 3.760603e-01 -2.510657e-01
2.673753e+01 3.760603e-01 -2.187508e-01
3.366055e+00 6.387935e-01 1.407853e-01
4.237613e+00 6.387935e-01 1.859128e-01
5.334838e+00 6.387935e-01 2.863207e-01
6.716163e+00 6.387935e-01 1.088924e-01
8.455149e+00 6.387935e-01 1.639133e-01
1.064440e+01 6.387935e-01 1.968986e-01
1.340051e+01 6.387935e-01 1.441197e-01
1.687024e+01 6.387935e-01 5.082466e-02
2.123837e+01 6.387935e-01 -6.034382e-02
2.673753e+01 6.387935e-01 -6.111664e-02
3.366055e+00 1.085084e+00 7.833197e-02
4.237613e+00 1.085084e+00 1.446286e-01
5.334838e+00 1.085084e+00 2.655495e-01
6.716163e+00 1.085084e+00 3.415071e-01
8.455149e+00 1.085084e+00 4.275152e-01
1.064440e+01 1.085084e+00 4.590536e-01
1.340051e+01 1.085084e+00 4.102800e-01
1.687024e+01 1.085084e+00 3.010649e-01
2.123837e+01 1.085084e+00 1.879840e-01
2.673753e+01 1.085084e+00 1.410616e-01
3.366055e+00 1.843175e+00 -1.371710e-02
4.237613e+00 1.843175e+00 3.881383e-02
5.334838e+00 1.843175e+00 2.132709e-01
6.716163e+00 1.843175e+00 4.750505e-01
8.455149e+00 1.843175e+00 5.830265e-01
1.064440e+01 1.843175e+00 6.401196e-01
1.340051e+01 1.843175e+00 5.918030e-01
1.687024e+01 1.843175e+00 4.632215e-01
2.123837e+01 1.843175e+00 3.489069e-01
2.673753e+01 1.843175e+00 3.061515e-01
3.366055e+00 3.130902e+00 -2.641049e-01
4.237613e+00 3.130902e+00 -1.420164e-01
5.334838e+00 3.130902e+00 4.811897e-02
6.716163e+00 3.130902e+00 3.087432e-01
8.455149e+00 3.130902e+00 4.655412e-01
1.064440e+01 3.130902e+00 5.424023e-01
1.340051e+01 3.130902e+00 4.895890e-01
1.687024e+01 3.130902e+00 3.785448e-01
2.123837e+01 3.130902e+00 2.512505e-01
2.673753e+01 3.130902e+00 2.171233e-01
3.366055e+00 5.318296e+00 -7.170696e-01
4.237613e+00 5.318296e+00 -5.969801e-01
5.334838e+00 5.318296e+00 -4.561972e-01
6.716163e+00 5.318296e+00 -2.636125e-01
8.455149e+00 5.318296e+00 -6.620297e-02
1.064440e+01 5.318296e+00 -1.578933e-02
1.340051e+01 5.318296e+00 -5.752586e-02
1.687024e+01 5.318296e+00 -1.661856e-01
2.123837e+01 5.318296e+00 -2.811283e-01
2.673753e+01 5.318296e+00 -2.905373e-01
3.366055e+00 9.033905e+00 -9.194741e-01
4.237613e+00 9.033905e+00 -8.654846e-01
5.334838e+00 9.033905e+00 -7.651011e-01
6.716163e+00 9.033905e+00 -7.061944e-01
8.455149e+00 9.033905e+00 -6.370908e-01
1.064440e+01 9.033905e+00 -6.319236e-01
1.340051e+01 9.033905e+00 -7.104781e-01
1.687024e+01 9.033905e+00 -8.420186e-01
2.123837e+01 9.033905e+00 -9.287485e-01
2.673753e+01 9.033905e+00 -9.070400e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.589749e-01
5.334838e+00 1.534541e+01 8.992696e-01
6.716163e+00 1.534541e+01 8.070242e-01
8.455149e+00 1.534541e+01 6.696650e-01
1.064440e+01 1.534541e+01 4.767150e-01
1.340051e+01 1.534541e+01 2.423873e-01
1.687024e+01 1.534541e+01 2.606878e-02
2.123837e+01 1.534541e+01 -7.683300e-02
2.673753e+01 1.534541e+01 -1.029644e-01


==> figures/data/iras13224/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 -2.482189e-01
4.237613e+00 1.303321e-01 -2.813181e-01
5.334838e+00 1.303321e-01 -2.920390e-01
6.716163e+00 1.303321e-01 -7.339152e-02
8.455149e+00 1.303321e-01 -4.540971e-02
1.064440e+01 1.303321e-01 4.979139e-02
1.340051e+01 1.303321e-01 1.370746e-01
1.687024e+01 1.303321e-01 2.647551e-01
2.123837e+01 1.303321e-01 3.096668e-01
2.673753e+01 1.303321e-01 1.986929e-01
3.366055e+00 2.213882e-01 -2.431057e-01
4.237613e+00 2.213882e-01 -2.812093e-01
5.334838e+00 2.213882e-01 -2.914369e-01
6.716163e+00 2.213882e-01 -1.147167e-01
8.455149e+00 2.213882e-01 -7.350946e-02
1.064440e+01 2.213882e-01 9.088663e-03
1.340051e+01 2.213882e-01 1.140799e-01
1.687024e+01 2.213882e-01 2.454424e-01
2.123837e+01 2.213882e-01 2.940370e-01
2.673753e+01 2.213882e-01 1.852191e-01
3.366055e+00 3.760603e-01 -2.286867e-01
4.237613e+00 3.760603e-01 -2.754821e-01
5.334838e+00 3.760603e-01 -3.072787e-01
6.716163e+00 3.760603e-01 -1.652417e-01
8.455149e+00 3.760603e-01 -1.104772e-01
1.064440e+01 3.760603e-01 -4.074179e-02
1.340051e+01 3.760603e-01 8.386751e-02
1.687024e+01 3.760603e-01 2.137063e-01
2.123837e+01 3.760603e-01 2.672359e-01
2.673753e+01 3.760603e-01 1.715085e-01
3.366055e+00 6.387935e-01 -2.386417e-01
4.237613e+00 6.387935e-01 -2.612163e-01
5.334838e+00 6.387935e-01 -2.866961e-01
6.716163e+00 6.387935e-01 -2.494962e-01
8.455149e+00 6.387935e-01 -1.769395e-01
1.064440e+01 6.387935e-01 -1.028559e-01
1.340051e+01 6.387935e-01 3.694163e-02
1.687024e+01 6.387935e-01 1.711316e-01
2.123837e+01 6.387935e-01 2.347969e-01
2.673753e+01 6.387935e-01 1.556031e-01
3.366055e+00 1.085084e+00 -2.341853e-01
4.237613e+00 1.085084e+00 -2.804949e-01
5.334838e+00 1.085084e+00 -2.963901e-01
6.716163e+00 1.085084e+00 -3.297197e-01
8.455149e+00 1.085084e+00 -2.635093e-01
1.064440e+01 1.085084e+00 -1.587619e-01
1.340051e+01 1.085084e+00 -1.162030e-02
1.687024e+01 1.085084e+00 1.257081e-01
2.123837e+01 1.085084e+00 1.923368e-01
2.673753e+01 1.085084e+00 1.141533e-01
3.366055e+00 1.843175e+00 -2.164963e-01
4.237613e+00 1.843175e+00 -2.699886e-01
5.334838e+00 1.843175e+00 -3.208603e-01
6.716163e+00 1.843175e+00 -3.791618e-01
8.455149e+00 1.843175e+00 -3.285279e-01
1.064440e+01 1.843175e+00 -2.271018e-01
1.340051e+01 1.843175e+00 -6.643156e-02
1.687024e+01 1.843175e+00 1.079315e-01
2.123837e+01 1.843175e+00 1.736619e-01
2.673753e+01 1.843175e+00 8.054723e-02
3.366055e+00 3.130902e+00 -2.427306e-01
4.237613e+00 3.130902e+00 -2.831631e-01
5.334838e+00 3.130902e+00 -3.347597e-01
6.716163e+00 3.130902e+00 -3.747896e-01
8.455149e+00 3.130902e+00 -3.525576e-01
1.064440e+01 3.130902e+00 -2.404099e-01
1.340051e+01 3.130902e+00 -5.428939e-02
1.687024e+01 3.130902e+00 1.267727e-01
2.123837e+01 3.130902e+00 2.246185e-01
2.673753e+01 3.130902e+00 1.208581e-01
3.366055e+00 5.318296e+00 -2.867067e-01
4.237613e+00 5.318296e+00 -3.017798e-01
5.334838e+00 5.318296e+00 -2.974973e-01
6.716163e+00 5.318296e+00 -2.998567e-01
8.455149e+00 5.318296e+00 -2.813243e-01
1.064440e+01 5.318296e+00 -1.248521e-01
1.340051e+01 5.318296e+00 9.326039e-02
1.687024e+01 5.318296e+00 3.092074e-01
2.123837e+01 5.318296e+00 3.846423e-01
2.673753e+01 5.318296e+00 2.600516e-01
3.366055e+00 9.033905e+00 -3.368068e-01
4.237613e+00 9.033905e+00 -3.261725e-01
5.334838e+00 9.033905e+00 -3.053366e-01
6.716163e+00 9.033905e+00 -2.043360e-01
8.455149e+00 9.033905e+00 -5.626767e-02
1.064440e+01 9.033905e+00 1.326426e-01
1.340051e+01 9.033905e+00 3.743481e-01
1.687024e+01 9.033905e+00 5.998749e-01
2.123837e+01 9.033905e+00 6.441805e-01
2.673753e+01 9.033905e+00 4.956635e-01
3.366055e+00 1.534541e+01 -9.871864e-02
4.237613e+00 1.534541e+01 -4.317765e-02
5.334838e+00 1.534541e+01 7.711193e-02
6.716163e+00 1.534541e+01 2.011594e-01
8.455149e+00 1.534541e+01 3.836339e-01
1.064440e+01 1.534541e+01 6.217263e-01
1.340051e+01 1.534541e+01 8.710524e-01
1.687024e+01 1.534541e+01 1.000000e+00
2.123837e+01 1.534541e+01 9.661524e-01
2.673753e+01 1.534541e+01 7.929567e-01


==> figures/data/iras13224/spec_ratio.dat <==
E dE r dr
3.380010e-01 1.833001e-02 1.026553e+00 1.635159e-02
3.745705e-01 1.823950e-02 1.019615e+00 1.608596e-02
4.109560e-01 1.814601e-02 1.065569e+00 1.632686e-02
4.471525e-01 1.805051e-02 1.090697e+00 1.661884e-02
4.831585e-01 1.795550e-02 1.051741e+00 1.657490e-02
5.189740e-01 1.786000e-02 9.950565e-01 1.644312e-02
5.546015e-01 1.776752e-02 9.204433e-01 1.648816e-02
5.900460e-01 1.767698e-02 9.168539e-01 1.688107e-02
6.253135e-01 1.759049e-02 9.103095e-01 1.706631e-02
6.604130e-01 1.750901e-02 8.824878e-01 1.717422e-02
6.953530e-01 1.743099e-02 9.435158e-01 1.819360e-02
7.301435e-01 1.735950e-02 9.345528e-01 1.915100e-02
7.647965e-01 1.729351e-02 1.028907e+00 2.105277e-02
7.993235e-01 1.723349e-02 1.054093e+00 2.269546e-02
8.337360e-01 1.717898e-02 1.127977e+00 2.503013e-02
8.680465e-01 1.713151e-02 1.171101e+00 2.689888e-02
9.022680e-01 1.708999e-02 1.110157e+00 2.770072e-02
9.364130e-01 1.705503e-02 1.111535e+00 2.943643e-02
9.729235e-01 1.945549e-02 1.004483e+00 2.832904e-02
1.011804e+00 1.942548e-02 1.014681e+00 3.054603e-02
1.050635e+00 1.940501e-02 9.475055e-01 3.221729e-02
1.089435e+00 1.939499e-02 9.263183e-01 3.498641e-02
1.128215e+00 1.938498e-02 8.762150e-01 3.784197e-02
1.166985e+00 1.938504e-02 9.353945e-01 4.276642e-02
1.205765e+00 1.939499e-02 8.306376e-01 4.352357e-02
1.244560e+00 1.940000e-02 9.274373e-01 4.843869e-02
1.283385e+00 1.942503e-02 1.037288e+00 5.338349e-02
1.322250e+00 1.943994e-02 9.118794e-01 5.197752e-02
1.361155e+00 1.946503e-02 1.016195e+00 5.605548e-02
1.400115e+00 1.949501e-02 1.023650e+00 5.803724e-02
1.439130e+00 1.951998e-02 1.020371e+00 5.932560e-02
1.478200e+00 1.955003e-02 9.244517e-01 5.915117e-02
1.517335e+00 1.958501e-02 9.557513e-01 6.245058e-02
1.556530e+00 1.960999e-02 9.711519e-01 6.470254e-02
1.595785e+00 1.964498e-02 9.426952e-01 6.602934e-02
1.635105e+00 1.967502e-02 9.627724e-01 7.003341e-02
1.674485e+00 1.970494e-02 8.752499e-01 6.897122e-02
1.716390e+00 2.220005e-02 9.481653e-01 7.097162e-02
1.758350e+00 1.976001e-02 1.032142e+00 8.028278e-02
1.797900e+00 1.978993e-02 1.083713e+00 8.473139e-02
1.842460e+00 2.477002e-02 9.191852e-01 7.520892e-02
1.892030e+00 2.480000e-02 1.010020e+00 8.119703e-02
1.941665e+00 2.483505e-02 1.081299e+00 8.837038e-02
1.988870e+00 2.236998e-02 1.076812e+00 9.405886e-02
2.036120e+00 2.488005e-02 1.002221e+00 8.990759e-02
2.083410e+00 2.241004e-02 9.623127e-01 9.602801e-02
2.130735e+00 2.491486e-02 9.319683e-01 9.140518e-02
2.180585e+00 2.493501e-02 7.746511e-01 8.980934e-02
2.230465e+00 2.494502e-02 9.292204e-01 1.097355e-01
2.285355e+00 2.994502e-02 9.390853e-01 1.136214e-01
2.337770e+00 2.247000e-02 1.003129e+00 1.520858e-01
2.382715e+00 2.247500e-02 1.067554e+00 1.567456e-01
2.430165e+00 2.497494e-02 1.012409e+00 1.510705e-01
2.485120e+00 2.998006e-02 1.210829e+00 1.489458e-01
2.537590e+00 2.249002e-02 9.883708e-01 1.700839e-01
2.582570e+00 2.249002e-02 1.326441e+00 1.868977e-01
2.627555e+00 2.249503e-02 1.165694e+00 1.876951e-01
2.672545e+00 2.249491e-02 1.186292e+00 1.841529e-01
2.722535e+00 2.749503e-02 9.990674e-01 1.657924e-01
2.772525e+00 2.249503e-02 1.435808e+00 2.095639e-01
2.820015e+00 2.499497e-02 1.171638e+00 1.960743e-01
2.875010e+00 2.999997e-02 9.859984e-01 1.792689e-01
2.942510e+00 3.750002e-02 8.801463e-01 1.384339e-01
3.007505e+00 2.749503e-02 1.442060e+00 2.027575e-01
3.062500e+00 2.749991e-02 1.301072e+00 2.080140e-01
3.135000e+00 4.500008e-02 8.614219e-01 1.399922e-01
3.215000e+00 3.499997e-02 1.217394e+00 1.968195e-01
3.292500e+00 4.250002e-02 1.103506e+00 1.672413e-01
3.360000e+00 2.499998e-02 7.365754e-01 2.154312e-01
3.420000e+00 3.499997e-02 1.328170e+00 2.174072e-01
3.487500e+00 3.250003e-02 1.468548e+00 2.330555e-01
3.545000e+00 2.499998e-02 9.539600e-01 2.217409e-01
3.605000e+00 3.500009e-02 1.418157e+00 2.290171e-01
3.675000e+00 3.499997e-02 1.517674e+00 2.442271e-01
3.735000e+00 2.499998e-02 1.084050e+00 2.456143e-01
3.800000e+00 3.999996e-02 1.482597e+00 2.234185e-01
3.872500e+00 3.250003e-02 8.919543e-01 2.123364e-01
3.947500e+00 4.250002e-02 1.505896e+00 2.173097e-01
4.025000e+00 3.499997e-02 1.727479e+00 2.740775e-01
4.090000e+00 2.999997e-02 1.015875e+00 2.255973e-01
4.172500e+00 5.250001e-02 1.181833e+00 1.943079e-01
4.285000e+00 5.999994e-02 1.099145e+00 1.784494e-01
4.395000e+00 5.000019e-02 1.449289e+00 2.197314e-01
4.475000e+00 2.999997e-02 9.985929e-01 2.928270e-01
4.532500e+00 2.749991e-02 1.163344e+00 2.992991e-01
4.622500e+00 6.250000e-02 1.069259e+00 1.953937e-01
4.747500e+00 6.250000e-02 1.179554e+00 2.098819e-01
4.860000e+00 4.999995e-02 1.624634e+00 2.564535e-01
4.945000e+00 3.500009e-02 1.202660e+00 2.698531e-01
5.037500e+00 5.749989e-02 1.271422e+00 2.460919e-01
5.125000e+00 3.000021e-02 1.634326e+00 3.352589e-01
5.190000e+00 3.499985e-02 1.164209e+00 3.016910e-01
5.265000e+00 3.999996e-02 1.012423e+00 2.725521e-01
5.360000e+00 5.500007e-02 1.578975e+00 2.765534e-01
5.452500e+00 3.749990e-02 1.136228e+00 3.058390e-01
5.527500e+00 3.750014e-02 1.015856e+00 3.214225e-01
5.630000e+00 6.500006e-02 1.546417e+00 2.529026e-01
5.755000e+00 5.999994e-02 1.682202e+00 2.851640e-01
5.860000e+00 4.500008e-02 1.042636e+00 2.682804e-01
5.945000e+00 3.999996e-02 1.244214e+00 2.890870e-01
6.017500e+00 3.250003e-02 1.517904e+00 3.526083e-01
6.122500e+00 7.249999e-02 7.465193e-01 1.799155e-01
6.252500e+00 5.749989e-02 9.548763e-01 2.570815e-01
6.372500e+00 6.250000e-02 7.265458e-01 2.510254e-01
6.487500e+00 5.250001e-02 1.218205e+00 2.906966e-01
6.605000e+00 6.500006e-02 8.469605e-01 2.561392e-01
6.725000e+00 5.500007e-02 1.248480e+00 3.235055e-01
6.827500e+00 4.749990e-02 1.711605e+00 4.010811e-01
6.965000e+00 8.999991e-02 9.107696e-01 2.174356e-01
7.135000e+00 8.000016e-02 9.844751e-01 2.740570e-01
7.307500e+00 9.249997e-02 6.282528e-01 2.798180e-01
7.490000e+00 8.999991e-02 7.447675e-01 3.294587e-01
7.710000e+00 1.300001e-01 8.390869e-01 2.546338e-01
8.037500e+00 1.974998e-01 2.728825e-01 2.319569e-01
8.475000e+00 2.400002e-01 2.673505e-01 2.510657e-01
8.885000e+00 1.700001e-01 9.039975e-01 4.261648e-01
9.237500e+00 1.824999e-01 1.163453e+00 4.652420e-01


==> figures/data/kerr/Iobs.dat <==
i I s
1.000000e+00 8.090808e-01 2.132941e-02
2.000000e+00 8.569617e-01 2.089138e-01
3.000000e+00 7.156611e-01 1.483645e-02
4.000000e+00 8.839278e-01 8.632394e-03
5.000000e+00 9.523810e-01 3.961495e-02
6.000000e+00 9.316102e-01 1.867381e-02
7.000000e+00 9.771714e-01 1.511149e-02
8.000000e+00 4.461259e-01 3.495429e-02


==> figures/data/kerr/lamppost_I_a0.dat <==
h I
2.563908e+00 2.729647e-01
2.741599e+00 2.859204e-01
2.931604e+00 2.986553e-01
3.134777e+00 3.122787e-01
3.352032e+00 3.258465e-01
3.584342e+00 3.394916e-01
3.832754e+00 3.532641e-01
4.098381e+00 3.667206e-01
4.382417e+00 3.799394e-01
4.686138e+00 3.924453e-01
5.010909e+00 4.044768e-01
5.358188e+00 4.157118e-01
5.729534e+00 4.261418e-01
6.126617e+00 4.355064e-01
6.551219e+00 4.438096e-01
7.005248e+00 4.509275e-01
7.490743e+00 4.569133e-01
8.009886e+00 4.617995e-01
8.565007e+00 4.655443e-01
9.158601e+00 4.681250e-01
9.793333e+00 4.696156e-01
1.047206e+01 4.702095e-01
1.119782e+01 4.697216e-01
1.197388e+01 4.684079e-01
1.280372e+01 4.662586e-01
1.369107e+01 4.632068e-01
1.463993e+01 4.594928e-01
1.565454e+01 4.551187e-01
1.673947e+01 4.500153e-01
1.789959e+01 4.442859e-01
1.914012e+01 4.380085e-01
2.046661e+01 4.311596e-01
2.188504e+01 4.237881e-01
2.340177e+01 4.157900e-01
2.502362e+01 4.074242e-01
2.675787e+01 3.984564e-01
2.861231e+01 3.890149e-01
3.059528e+01 3.790777e-01
3.271567e+01 3.686434e-01
3.498301e+01 3.578286e-01
3.740749e+01 3.464939e-01
4.000000e+01 3.347390e-01


==> figures/data/kerr/lamppost_I_a0998.dat <==
h I
1.120000e+00 9.603600e-01
1.162100e+00 9.574300e-01
1.205800e+00 9.535500e-01
1.251100e+00 9.485300e-01
1.298100e+00 9.429500e-01
1.346900e+00 9.367300e-01
1.397500e+00 9.300600e-01
1.450000e+00 9.230200e-01
1.500000e+00 9.161727e-01
1.603957e+00 9.018587e-01
1.715118e+00 8.868051e-01
1.833984e+00 8.713287e-01
1.961087e+00 8.555297e-01
2.096999e+00 8.396077e-01
2.242331e+00 8.236771e-01
2.397734e+00 8.078758e-01
2.563908e+00 7.922750e-01
2.741599e+00 7.768788e-01
2.931604e+00 7.617348e-01
3.134777e+00 7.470183e-01
3.352032e+00 7.325784e-01
3.584342e+00 7.185732e-01
3.832754e+00 7.050033e-01
4.098381e+00 6.917916e-01
4.382417e+00 6.789694e-01
4.686138e+00 6.665428e-01
5.010909e+00 6.544947e-01
5.358188e+00 6.427973e-01
5.729534e+00 6.315050e-01
6.126617e+00 6.205343e-01
6.551219e+00 6.098252e-01
7.005248e+00 5.994660e-01
7.490743e+00 5.893040e-01
8.009886e+00 5.794469e-01
8.565007e+00 5.697781e-01
9.158601e+00 5.602783e-01
9.793333e+00 5.509097e-01
1.047206e+01 5.416920e-01
1.119782e+01 5.325856e-01
1.197388e+01 5.235621e-01
1.280372e+01 5.145147e-01
1.369107e+01 5.055382e-01
1.463993e+01 4.965292e-01
1.565454e+01 4.874592e-01
1.673947e+01 4.783002e-01
1.789959e+01 4.689994e-01
1.914012e+01 4.596086e-01
2.046661e+01 4.499950e-01
2.188504e+01 4.402386e-01
2.340177e+01 4.302110e-01
2.502362e+01 4.199609e-01
2.675787e+01 4.094370e-01
2.861231e+01 3.986179e-01
3.059528e+01 3.874925e-01
3.271567e+01 3.760513e-01
3.498301e+01 3.642324e-01
3.740749e+01 3.521169e-01
4.000000e+01 3.396717e-01


==> figures/data/lamppost_I.dat <==
h I_gr Rf_gr I_flat Rf_flat cap
2.500000e+00 2.683777e-01 3.668255e-01 1.798000e-01 2.192148e-01 6.844000e-01
2.770365e+00 2.878592e-01 4.042168e-01 1.957500e-01 2.433945e-01 5.737500e-01
3.069970e+00 3.079292e-01 4.449388e-01 2.124000e-01 2.696800e-01 4.804000e-01
3.401975e+00 3.289034e-01 4.900984e-01 2.296000e-01 2.980270e-01 4.018000e-01
3.769885e+00 3.498645e-01 5.381410e-01 2.471500e-01 3.282858e-01 3.356000e-01
4.177584e+00 3.704861e-01 5.885273e-01 2.648500e-01 3.602666e-01 2.800000e-01
4.629374e+00 3.903998e-01 6.404194e-01 2.823500e-01 3.934369e-01 2.333500e-01
5.130022e+00 4.085381e-01 6.907260e-01 2.993500e-01 4.272461e-01 1.942000e-01
5.684815e+00 4.249598e-01 7.390087e-01 3.155000e-01 4.609204e-01 1.614500e-01
6.299605e+00 4.390554e-01 7.827072e-01 3.306000e-01 4.938751e-01 1.340500e-01
6.980883e+00 4.504950e-01 8.198198e-01 3.444000e-01 5.253203e-01 1.112000e-01
7.735839e+00 4.593568e-01 8.496486e-01 3.565500e-01 5.541223e-01 9.210000e-02
8.572440e+00 4.654939e-01 8.708861e-01 3.669500e-01 5.796541e-01 7.625000e-02
9.499516e+00 4.689968e-01 8.832278e-01 3.754500e-01 6.011528e-01 6.300000e-02
1.052685e+01 4.702252e-01 8.875946e-01 3.820500e-01 6.182539e-01 5.205000e-02
1.166529e+01 4.690455e-01 8.834006e-01 3.867000e-01 6.305234e-01 4.295000e-02
1.292685e+01 4.658408e-01 8.721009e-01 3.894500e-01 6.378675e-01 3.540000e-02
1.432483e+01 4.608333e-01 8.547139e-01 3.903000e-01 6.401509e-01 2.915000e-02
1.587401e+01 4.540984e-01 8.318318e-01 3.893000e-01 6.374652e-01 2.400000e-02
1.759072e+01 4.458329e-01 8.045099e-01 3.866500e-01 6.303905e-01 1.970000e-02
1.949309e+01 4.362167e-01 7.737312e-01 3.822000e-01 6.186468e-01 1.620000e-02
2.160119e+01 4.252559e-01 7.399048e-01 3.762000e-01 6.030779e-01 1.330000e-02
2.393728e+01 4.130017e-01 7.035825e-01 3.686000e-01 5.837821e-01 1.090000e-02
2.652600e+01 3.996771e-01 6.657702e-01 3.595000e-01 5.612802e-01 8.950000e-03
2.939469e+01 3.851307e-01 6.263619e-01 3.489000e-01 5.358624e-01 7.350000e-03
3.257361e+01 3.693159e-01 5.855798e-01 3.369000e-01 5.080682e-01 6.000000e-03
3.609632e+01 3.524771e-01 5.443470e-01 3.235000e-01 4.781966e-01 4.900000e-03
4.000000e+01 3.347390e-01 5.031693e-01 3.087500e-01 4.466546e-01 4.000000e-03


==> figures/data/mcg6/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 -2.381494e+01 1.988147e+01
4.500000e-01 5.000000e-02 -2.943001e+01 1.646207e+01
5.500000e-01 5.000000e-02 -4.427527e+01 1.254499e+01
7.000000e-01 1.000000e-01 -1.200278e+01 1.085730e+01
9.000000e-01 1.000000e-01 -1.579543e+01 1.265939e+01
1.150000e+00 1.500000e-01 1.597130e+01 1.005999e+01
1.450000e+00 1.500000e-01 1.702351e+01 1.089896e+01
1.800000e+00 2.000000e-01 -5.059044e+00 1.177145e+01
2.250000e+00 2.500000e-01 3.297984e+01 1.513839e+01
2.750000e+00 2.500000e-01 2.567897e+01 1.810014e+01
3.500000e+00 5.000000e-01 2.752323e+01 1.595495e+01
4.500000e+00 5.000000e-01 6.190056e+01 2.237049e+01
5.500000e+00 5.000000e-01 3.142768e+01 3.000543e+01
6.500000e+00 5.000000e-01 4.580041e+01 5.002978e+01
7.500000e+00 5.000000e-01 6.755879e+01 3.391532e+01
9.000000e+00 1.000000e+00 1.633799e+01 5.392441e+01


==> figures/data/mcg6/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 1.341356e+01 1.664546e+01
4.500000e-01 1.470825e+01 1.819025e+01
5.500000e-01 1.611553e+01 1.977164e+01
7.000000e-01 1.521724e+01 1.884316e+01
9.000000e-01 4.262780e+00 5.933482e+00
1.150000e+00 -5.562902e+00 -6.235070e+00
1.450000e+00 -3.384524e+00 -3.488987e+00
1.800000e+00 -1.040982e+01 -1.254389e+01
2.250000e+00 -1.749838e+01 -2.211932e+01
2.750000e+00 -1.769626e+01 -2.245522e+01
3.500000e+00 -1.876998e+01 -2.390347e+01
4.500000e+00 -1.164002e+01 -1.424426e+01
5.500000e+00 -2.749784e+00 -2.713005e+00
6.500000e+00 3.953274e+00 5.559894e+00
7.500000e+00 -8.509136e+00 -1.013226e+01
9.000000e+00 -4.500442e+00 -4.941391e+00


==> figures/data/mcg6/lagfit.dat <==
f tau sig model
6.250000e-04 -2.580679e+01 3.142728e+01 -2.733641e+01
7.812500e-04 -3.244300e+01 4.649395e+01 -2.594033e+01
1.015625e-03 -2.327994e+01 3.037811e+01 -2.312600e+01
1.406250e-03 -1.951110e+01 2.083068e+01 -1.761839e+01
1.796875e-03 1.262912e+02 1.496542e+02 -7.796242e+00


==> figures/data/mcg6/lagfull.dat <==
f tau sig
1.562500e-04 -1.604665e+01 9.667812e+01
nan nan nan
3.125000e-04 7.459485e+01 4.898199e+01
4.687500e-04 7.017024e+01 3.602059e+01
6.250000e-04 -2.580679e+01 3.142728e+01
7.812500e-04 -3.244300e+01 4.649395e+01
1.015625e-03 -2.327994e+01 3.037811e+01
1.406250e-03 -1.951110e+01 2.083068e+01
1.875000e-03 5.423464e+01 1.184655e+02
2.421875e-03 -8.571983e+01 2.194971e+01
3.203125e-03 -1.732671e+01 2.744295e+01
4.296875e-03 -6.534814e+01 2.651411e+01


==> figures/data/mcg6/lagmodel.dat <==
f tau rev cont
2.000000e-04 -2.973321e+01 -4.522766e+01 1.549444e+01
2.087987e-04 -2.971251e+01 -4.520696e+01 1.549444e+01
2.179844e-04 -2.968976e+01 -4.518420e+01 1.549444e+01
2.275743e-04 -2.966473e+01 -4.515917e+01 1.549444e+01
2.375861e-04 -2.963719e+01 -4.513163e+01 1.549444e+01
2.480383e-04 -2.960687e+01 -4.510131e+01 1.549444e+01
2.589503e-04 -2.957347e+01 -4.506791e+01 1.549444e+01
2.703424e-04 -2.953666e+01 -4.503110e+01 1.549444e+01
2.822357e-04 -2.949608e+01 -4.499052e+01 1.549444e+01
2.946522e-04 -2.945132e+01 -4.494576e+01 1.549444e+01
3.076149e-04 -2.940193e+01 -4.489637e+01 1.549444e+01
3.211479e-04 -2.934742e+01 -4.484186e+01 1.549444e+01
3.352763e-04 -2.928725e+01 -4.478169e+01 1.549444e+01
3.500262e-04 -2.922082e+01 -4.471526e+01 1.549444e+01
3.654251e-04 -2.914748e+01 -4.464193e+01 1.549444e+01
3.815013e-04 -2.906654e+01 -4.456099e+01 1.549444e+01
3.982849e-04 -2.897725e+01 -4.447169e+01 1.549444e+01
4.158067e-04 -2.887880e+01 -4.437324e+01 1.549444e+01
4.340995e-04 -2.877035e+01 -4.426479e+01 1.549444e+01
4.531970e-04 -2.865104e+01 -4.414548e+01 1.549444e+01
4.731346e-04 -2.851998e+01 -4.401442e+01 1.549444e+01
4.939494e-04 -2.837630e+01 -4.387074e+01 1.549444e+01
5.156799e-04 -2.821916e+01 -4.371360e+01 1.549444e+01
5.383664e-04 -2.804781e+01 -4.354225e+01 1.549444e+01
5.620510e-04 -2.786159e+01 -4.335604e+01 1.549444e+01
5.867775e-04 -2.766004e+01 -4.315448e+01 1.549444e+01
6.125918e-04 -2.744289e+01 -4.293733e+01 1.549444e+01
6.395418e-04 -2.721014e+01 -4.270458e+01 1.549444e+01
6.676773e-04 -2.696210e+01 -4.245655e+01 1.549444e+01
6.970507e-04 -2.669941e+01 -4.219385e+01 1.549444e+01
7.277163e-04 -2.642298e+01 -4.191742e+01 1.549444e+01
7.597310e-04 -2.613397e+01 -4.162841e+01 1.549444e+01
7.931541e-04 -2.583361e+01 -4.132805e+01 1.549444e+01
8.280477e-04 -2.552297e+01 -4.101741e+01 1.549444e+01
8.644763e-04 -2.520259e+01 -4.069704e+01 1.549444e+01
9.025075e-04 -2.487202e+01 -4.036646e+01 1.549444e+01
9.422118e-04 -2.452915e+01 -4.002359e+01 1.549444e+01
9.836629e-04 -2.416955e+01 -3.966399e+01 1.549444e+01
1.026938e-03 -2.378562e+01 -3.928006e+01 1.549444e+01
1.072116e-03 -2.336575e+01 -3.886020e+01 1.549444e+01
1.119282e-03 -2.289362e+01 -3.838806e+01 1.549444e+01
1.168523e-03 -2.234768e+01 -3.784212e+01 1.549444e+01
1.219930e-03 -2.170125e+01 -3.719569e+01 1.549444e+01
1.273599e-03 -2.092328e+01 -3.641773e+01 1.549444e+01
1.329629e-03 -1.998032e+01 -3.547476e+01 1.549444e+01
1.388124e-03 -1.883958e+01 -3.433402e+01 1.549444e+01
1.449192e-03 -1.747319e+01 -3.296763e+01 1.549444e+01
1.512947e-03 -1.586272e+01 -3.135716e+01 1.549444e+01
1.579506e-03 -1.400297e+01 -2.949742e+01 1.549444e+01
1.648994e-03 -1.190373e+01 -2.739818e+01 1.549444e+01
1.721539e-03 -9.589287e+00 -2.508373e+01 1.549444e+01
1.797275e-03 -7.096790e+00 -2.259123e+01 1.549444e+01
1.876343e-03 -4.475938e+00 -1.997038e+01 1.549444e+01
1.958890e-03 -1.791483e+00 -1.728593e+01 1.549444e+01
2.045068e-03 8.731702e-01 -1.462127e+01 1.549444e+01
2.135038e-03 3.417133e+00 -1.207731e+01 1.549444e+01
2.228965e-03 5.734086e+00 -9.760356e+00 1.549444e+01
2.327025e-03 7.734483e+00 -7.759960e+00 1.549444e+01
2.429399e-03 9.367406e+00 -6.127037e+00 1.549444e+01
2.536276e-03 1.062879e+01 -4.865655e+00 1.549444e+01
2.647855e-03 1.155143e+01 -3.943010e+00 1.549444e+01
2.764343e-03 1.218458e+01 -3.309861e+00 1.549444e+01
2.885956e-03 1.257618e+01 -2.918258e+00 1.549444e+01
3.012919e-03 1.276681e+01 -2.727634e+00 1.549444e+01
3.145467e-03 1.279444e+01 -2.700003e+00 1.549444e+01
3.283847e-03 1.270111e+01 -2.793332e+00 1.549444e+01
3.428315e-03 1.253200e+01 -2.962446e+00 1.549444e+01
3.579138e-03 1.232613e+01 -3.168317e+00 1.549444e+01
3.736596e-03 1.210780e+01 -3.386644e+00 1.549444e+01
3.900981e-03 1.188931e+01 -3.605129e+00 1.549444e+01
4.072599e-03 1.168391e+01 -3.810531e+00 1.549444e+01
4.251766e-03 1.151400e+01 -3.980443e+00 1.549444e+01
4.438815e-03 1.140364e+01 -4.090800e+00 1.549444e+01
4.634094e-03 1.136587e+01 -4.128572e+00 1.549444e+01
4.837963e-03 1.140450e+01 -4.089946e+00 1.549444e+01
5.050802e-03 1.152633e+01 -3.968109e+00 1.549444e+01
5.273003e-03 1.173615e+01 -3.758292e+00 1.549444e+01
5.504980e-03 1.201391e+01 -3.480536e+00 1.549444e+01
5.747163e-03 1.231452e+01 -3.179919e+00 1.549444e+01
6.000000e-03 1.259468e+01 -2.899764e+00 1.549444e+01


==> figures/data/mcg6/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 4.661949e+01 8.180624e-01 4.580143e+01
2.558932e+00 4.525565e+01 8.185958e-01 4.443705e+01
2.619252e+00 4.389682e+01 8.191550e-01 4.307767e+01
2.680995e+00 4.254421e+01 8.197419e-01 4.172446e+01
2.744193e+00 4.119902e+01 8.203580e-01 4.037866e+01
2.808881e+00 3.986249e+01 8.210055e-01 3.904148e+01
2.875093e+00 3.853586e+01 8.216863e-01 3.771418e+01
2.942867e+00 3.722040e+01 8.224026e-01 3.639800e+01
3.012238e+00 3.591736e+01 8.231570e-01 3.509421e+01
3.083244e+00 3.462801e+01 8.239520e-01 3.380406e+01
3.155924e+00 3.335360e+01 8.247905e-01 3.252880e+01
3.230318e+00 3.209537e+01 8.256755e-01 3.126969e+01
3.306465e+00 3.085456e+01 8.266103e-01 3.002795e+01
3.384407e+00 2.963240e+01 8.275986e-01 2.880480e+01
3.464186e+00 2.843005e+01 8.286443e-01 2.760141e+01
3.545846e+00 2.724869e+01 8.297515e-01 2.641894e+01
3.629431e+00 2.608944e+01 8.309251e-01 2.525851e+01
3.714986e+00 2.495338e+01 8.321698e-01 2.412121e+01
3.802558e+00 2.384154e+01 8.334913e-01 2.300805e+01
3.892194e+00 2.275492e+01 8.348955e-01 2.192003e+01
3.983943e+00 2.169444e+01 8.363889e-01 2.085805e+01
4.077855e+00 2.066097e+01 8.379786e-01 1.982299e+01
4.173981e+00 1.965531e+01 8.396725e-01 1.881564e+01
4.272372e+00 1.867820e+01 8.414789e-01 1.783672e+01
4.373083e+00 1.773028e+01 8.434074e-01 1.688687e+01
4.476168e+00 1.681214e+01 8.454681e-01 1.596667e+01
4.581683e+00 1.592428e+01 8.476723e-01 1.507660e+01
4.689685e+00 1.506711e+01 8.500324e-01 1.421708e+01
4.800233e+00 1.424097e+01 8.525621e-01 1.338840e+01
4.913387e+00 1.344609e+01 8.552765e-01 1.259082e+01
5.029209e+00 1.268265e+01 8.581922e-01 1.182446e+01
5.147760e+00 1.195071e+01 8.613277e-01 1.108938e+01
5.269107e+00 1.125025e+01 8.647034e-01 1.038554e+01
5.393313e+00 1.058117e+01 8.683422e-01 9.712827e+00
5.520448e+00 9.943293e+00 8.722691e-01 9.071024e+00
5.650579e+00 9.336353e+00 8.765125e-01 8.459840e+00
5.783778e+00 8.760007e+00 8.811038e-01 7.878903e+00
5.920117e+00 8.213839e+00 8.860781e-01 7.327761e+00
6.059669e+00 7.697364e+00 8.914748e-01 6.805890e+00
6.202511e+00 7.210035e+00 8.973381e-01 6.312697e+00
6.348721e+00 6.751242e+00 9.037180e-01 5.847524e+00
6.498377e+00 6.320325e+00 9.106705e-01 5.409654e+00
6.651560e+00 5.916576e+00 9.182592e-01 4.998317e+00
6.808355e+00 5.539250e+00 9.265559e-01 4.612694e+00
6.968846e+00 5.187567e+00 9.356423e-01 4.251925e+00
7.133119e+00 4.860725e+00 9.456114e-01 3.915114e+00
7.301266e+00 4.557903e+00 9.565694e-01 3.601334e+00
7.473376e+00 4.278274e+00 9.686377e-01 3.309636e+00
7.649543e+00 4.021011e+00 9.819556e-01 3.039055e+00
7.829862e+00 3.785296e+00 9.966836e-01 2.788612e+00
8.014432e+00 3.570332e+00 1.013007e+00 2.557325e+00
8.203354e+00 3.375350e+00 1.031139e+00 2.344211e+00
8.396728e+00 3.199623e+00 1.051331e+00 2.148293e+00
8.594661e+00 3.042477e+00 1.073870e+00 1.968606e+00
8.797259e+00 2.903300e+00 1.099098e+00 1.804202e+00
9.004634e+00 2.781562e+00 1.127411e+00 1.654151e+00
9.216896e+00 2.676829e+00 1.159279e+00 1.517550e+00
9.434163e+00 2.588779e+00 1.195256e+00 1.393523e+00
9.656551e+00 2.517228e+00 1.236000e+00 1.281228e+00
9.884181e+00 2.462153e+00 1.282295e+00 1.179857e+00
1.011718e+01 2.423722e+00 1.335081e+00 1.088641e+00
1.035566e+01 2.402335e+00 1.395485e+00 1.006850e+00
1.059977e+01 2.398668e+00 1.464872e+00 9.337961e-01
1.084964e+01 2.413731e+00 1.544893e+00 8.688374e-01
1.110539e+01 2.448937e+00 1.637561e+00 8.113756e-01
1.136718e+01 2.506191e+00 1.745332e+00 7.608590e-01
1.163513e+01 2.587998e+00 1.871215e+00 7.167827e-01
1.190940e+01 2.697583e+00 2.018894e+00 6.786894e-01
1.219014e+01 2.839042e+00 2.192872e+00 6.461693e-01
1.247749e+01 3.017476e+00 2.398616e+00 6.188601e-01
1.277162e+01 3.239115e+00 2.642669e+00 5.964467e-01
1.307268e+01 3.511332e+00 2.932671e+00 5.786612e-01
1.338083e+01 3.842476e+00 3.277194e+00 5.652818e-01
1.369626e+01 4.241402e+00 3.685269e+00 5.561328e-01
1.401911e+01 4.716683e+00 4.165600e+00 5.510830e-01
1.434958e+01 5.275765e+00 4.725719e+00 5.500458e-01
1.468784e+01 5.924739e+00 5.371762e+00 5.529774e-01
1.503407e+01 4.960537e+00 4.400661e+00 5.598765e-01
1.538846e+01 5.251374e+00 4.680591e+00 5.707831e-01
1.575120e+01 5.712980e+00 5.127202e+00 5.857771e-01
1.612250e+01 6.393811e+00 5.788833e+00 6.049781e-01
1.650255e+01 7.361034e+00 6.732490e+00 6.285436e-01
1.689156e+01 8.713971e+00 8.057303e+00 6.566684e-01
1.728974e+01 1.060539e+01 9.915802e+00 6.895836e-01
1.769730e+01 1.327472e+01 1.254717e+01 7.275557e-01
1.811447e+01 1.709504e+01 1.632415e+01 7.708854e-01
1.854148e+01 2.261593e+01 2.179603e+01 8.199072e-01
1.897855e+01 3.051778e+01 2.964279e+01 8.749879e-01
1.942592e+01 4.128564e+01 4.034912e+01 9.365265e-01
1.988384e+01 2.571845e+02 2.561796e+02 1.004953e+00
2.035256e+01 2.170687e+02 2.159880e+02 1.080727e+00
2.083232e+01 1.852788e+02 1.841144e+02 1.164340e+00
2.132339e+01 1.613899e+02 1.601336e+02 1.256309e+00
2.182604e+01 1.438585e+02 1.425013e+02 1.357182e+00
2.234054e+01 1.312099e+02 1.297424e+02 1.467534e+00
2.286716e+01 1.224103e+02 1.208223e+02 1.587966e+00
2.340620e+01 1.168733e+02 1.151542e+02 1.719105e+00
2.395795e+01 1.144064e+02 1.125447e+02 1.861605e+00
2.452270e+01 1.152030e+02 1.131869e+02 2.016145e+00
2.510076e+01 1.199088e+02 1.177254e+02 2.183426e+00
2.569245e+01 1.297263e+02 1.273621e+02 2.364174e+00
2.629809e+01 1.463392e+02 1.437801e+02 2.559137e+00
2.691800e+01 1.707686e+02 1.679995e+02 2.769085e+00
2.755253e+01 2.907656e+02 2.877708e+02 2.994807e+00
2.820202e+01 2.480751e+02 2.448380e+02 3.237113e+00
2.886681e+01 2.153898e+02 2.118930e+02 3.496832e+00
2.954728e+01 1.915705e+02 1.877957e+02 3.774809e+00
3.024378e+01 1.746103e+02 1.705384e+02 4.071904e+00
3.095671e+01 1.629299e+02 1.585409e+02 4.388991e+00
3.168644e+01 1.557160e+02 1.509891e+02 4.726959e+00
3.243337e+01 1.529551e+02 1.478684e+02 5.086704e+00
3.319791e+01 1.555262e+02 1.500570e+02 5.469134e+00
3.398047e+01 1.651726e+02 1.592975e+02 5.875160e+00
3.478148e+01 1.831488e+02 1.768431e+02 6.305699e+00
3.560137e+01 2.551844e+02 2.484227e+02 6.761668e+00
3.644059e+01 2.228607e+02 2.156167e+02 7.243984e+00
3.729959e+01 2.008345e+02 1.930809e+02 7.753557e+00
3.817884e+01 1.859954e+02 1.777041e+02 8.291291e+00
3.907881e+01 1.761397e+02 1.672816e+02 8.858079e+00
4.000000e+01 1.700558e+02 1.606010e+02 9.454798e+00


==> figures/data/mcg6/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 1.874533e+01 8.487737e-01 1.789656e+01
2.558932e+00 1.772920e+01 8.499234e-01 1.687928e+01
2.619252e+00 1.674374e+01 8.511902e-01 1.589255e+01
2.680995e+00 1.575603e+01 8.512259e-01 1.490481e+01
2.744193e+00 1.478546e+01 8.512317e-01 1.393422e+01
2.808881e+00 1.382557e+01 8.518719e-01 1.297369e+01
2.875093e+00 1.292294e+01 8.531431e-01 1.206980e+01
2.942867e+00 1.204277e+01 8.541073e-01 1.118867e+01
3.012238e+00 1.241884e+01 2.133105e+00 1.028573e+01
3.083244e+00 1.032697e+01 8.558579e-01 9.471108e+00
3.155924e+00 9.522365e+00 8.577644e-01 8.664600e+00
3.230318e+00 8.736532e+00 8.579602e-01 7.878572e+00
3.306465e+00 7.996798e+00 8.587922e-01 7.138006e+00
3.384407e+00 7.286940e+00 8.604854e-01 6.426455e+00
3.464186e+00 6.612014e+00 8.609791e-01 5.751035e+00
3.545846e+00 5.985345e+00 8.631531e-01 5.122192e+00
3.629431e+00 5.388105e+00 8.647274e-01 4.523377e+00
3.714986e+00 4.825690e+00 8.651091e-01 3.960581e+00
3.802558e+00 4.304442e+00 8.676673e-01 3.436775e+00
3.892194e+00 3.823446e+00 8.692689e-01 2.954177e+00
3.983943e+00 3.377702e+00 8.714450e-01 2.506257e+00
4.077855e+00 2.977978e+00 8.735708e-01 2.104407e+00
4.173981e+00 2.615849e+00 8.759162e-01 1.739933e+00
4.272372e+00 2.289019e+00 8.775470e-01 1.411472e+00
4.373083e+00 1.999129e+00 8.811207e-01 1.118008e+00
4.476168e+00 1.748113e+00 8.839864e-01 8.641263e-01
4.581683e+00 1.533940e+00 8.866595e-01 6.472804e-01
4.689685e+00 1.350518e+00 8.890018e-01 4.615161e-01
4.800233e+00 1.203421e+00 8.924371e-01 3.109834e-01
4.913387e+00 1.086539e+00 8.955643e-01 1.909744e-01
5.029209e+00 1.003497e+00 9.006041e-01 1.028927e-01
5.147760e+00 9.479724e-01 9.050930e-01 4.287937e-02
5.269107e+00 9.184373e-01 9.092463e-01 9.190953e-03
5.393313e+00 9.141276e-01 9.139878e-01 1.398173e-04
5.520448e+00 9.337265e-01 9.199836e-01 1.374289e-02
5.650579e+00 9.726183e-01 9.253317e-01 4.728660e-02
5.783778e+00 1.032891e+00 9.321104e-01 1.007807e-01
5.920117e+00 1.108826e+00 9.381420e-01 1.706845e-01
6.059669e+00 1.199146e+00 9.456473e-01 2.534991e-01
6.202511e+00 1.302598e+00 9.540799e-01 3.485178e-01
6.348721e+00 1.417732e+00 9.629851e-01 4.547468e-01
6.498377e+00 1.541224e+00 9.722275e-01 5.689966e-01
6.651560e+00 1.675547e+00 9.825153e-01 6.930321e-01
6.808355e+00 1.811485e+00 9.947712e-01 8.167139e-01
6.968846e+00 1.953058e+00 1.007845e+00 9.452123e-01
7.133119e+00 2.094807e+00 1.020540e+00 1.074267e+00
7.301266e+00 2.238024e+00 1.036339e+00 1.201684e+00
7.473376e+00 2.385222e+00 1.052816e+00 1.332406e+00
7.649543e+00 2.523279e+00 1.072373e+00 1.450906e+00
7.829862e+00 2.663370e+00 1.092657e+00 1.570713e+00
8.014432e+00 2.805850e+00 1.116206e+00 1.689644e+00
8.203354e+00 2.934224e+00 1.140521e+00 1.793704e+00
8.396728e+00 3.059110e+00 1.169252e+00 1.889858e+00
8.594661e+00 3.190058e+00 1.202736e+00 1.987321e+00
8.797259e+00 3.302980e+00 1.237951e+00 2.065030e+00
9.004634e+00 3.419144e+00 1.279206e+00 2.139939e+00
9.216896e+00 3.529315e+00 1.326528e+00 2.202787e+00
9.434163e+00 3.633980e+00 1.378533e+00 2.255447e+00
9.656551e+00 3.732750e+00 1.437410e+00 2.295340e+00
9.884181e+00 3.835672e+00 1.506473e+00 2.329200e+00
1.011718e+01 3.943203e+00 1.588436e+00 2.354766e+00
1.035566e+01 4.039382e+00 1.676849e+00 2.362533e+00
1.059977e+01 4.152285e+00 1.785699e+00 2.366585e+00
1.084964e+01 4.267016e+00 1.909461e+00 2.357555e+00
1.110539e+01 4.397940e+00 2.059905e+00 2.338034e+00
1.136718e+01 4.555662e+00 2.245165e+00 2.310497e+00
1.163513e+01 4.728303e+00 2.456623e+00 2.271680e+00
1.190940e+01 4.952424e+00 2.727085e+00 2.225339e+00
1.219014e+01 5.218378e+00 3.048820e+00 2.169557e+00
1.247749e+01 5.546674e+00 3.440910e+00 2.105764e+00
1.277162e+01 5.960245e+00 3.923607e+00 2.036637e+00
1.307268e+01 6.450106e+00 4.487591e+00 1.962515e+00
1.338083e+01 5.361732e+00 3.482175e+00 1.879557e+00
1.369626e+01 5.233614e+00 3.438023e+00 1.795591e+00
1.401911e+01 5.215356e+00 3.513428e+00 1.701928e+00
1.434958e+01 5.319490e+00 3.711344e+00 1.608146e+00
1.468784e+01 5.552936e+00 4.049451e+00 1.503484e+00
1.503407e+01 5.970063e+00 4.564128e+00 1.405936e+00
1.538846e+01 6.627390e+00 5.325717e+00 1.301673e+00
1.575120e+01 7.615906e+00 6.420813e+00 1.195093e+00
1.612250e+01 9.029135e+00 7.937520e+00 1.091615e+00
1.650255e+01 1.125329e+01 1.026397e+01 9.893159e-01
1.689156e+01 1.483312e+01 1.394790e+01 8.852191e-01
1.728974e+01 2.084050e+01 2.005742e+01 7.830799e-01
1.769730e+01 3.114558e+01 3.046075e+01 6.848262e-01
1.811447e+01 4.747076e+01 4.688143e+01 5.893274e-01
1.854148e+01 2.265356e+02 2.260371e+02 4.985084e-01
1.897855e+01 1.827664e+02 1.823539e+02 4.124948e-01
1.942592e+01 1.530769e+02 1.527451e+02 3.317456e-01
1.988384e+01 1.332298e+02 1.329707e+02 2.590490e-01
2.035256e+01 1.193458e+02 1.191533e+02 1.924945e-01
2.083232e+01 1.096241e+02 1.094891e+02 1.350355e-01
2.132339e+01 1.027397e+02 1.026530e+02 8.668889e-02
2.182604e+01 9.808448e+01 9.803657e+01 4.791234e-02
2.234054e+01 9.536646e+01 9.534642e+01 2.004270e-02
2.286716e+01 9.496546e+01 9.496147e+01 3.994355e-03
2.340620e+01 9.739720e+01 9.739692e+01 2.873953e-04
2.395795e+01 1.037060e+02 1.036964e+02 9.637123e-03
2.452270e+01 1.167203e+02 1.166869e+02 3.335015e-02
2.510076e+01 1.404771e+02 1.404047e+02 7.244592e-02
2.569245e+01 1.764062e+02 1.762791e+02 1.270731e-01
2.629809e+01 2.484336e+02 2.482355e+02 1.981649e-01
2.691800e+01 2.050543e+02 2.047658e+02 2.884610e-01
2.755253e+01 1.775296e+02 1.771335e+02 3.961151e-01
2.820202e+01 1.585408e+02 1.580159e+02 5.248740e-01
2.886681e+01 1.460063e+02 1.453340e+02 6.723284e-01
2.954728e+01 1.373108e+02 1.364676e+02 8.431744e-01
3.024378e+01 1.320213e+02 1.309834e+02 1.037948e+00
3.095671e+01 1.301922e+02 1.289404e+02 1.251803e+00
3.168644e+01 1.328900e+02 1.313971e+02 1.492987e+00
3.243337e+01 1.436203e+02 1.418624e+02 1.757866e+00
3.319791e+01 1.668578e+02 1.648069e+02 2.050911e+00
3.398047e+01 2.391155e+02 2.367461e+02 2.369387e+00
3.478148e+01 2.013235e+02 1.986042e+02 2.719272e+00
3.560137e+01 1.787635e+02 1.756638e+02 3.099740e+00
3.644059e+01 1.646987e+02 1.611884e+02 3.510306e+00
3.729959e+01 1.554690e+02 1.515209e+02 3.948059e+00
3.817884e+01 1.490523e+02 1.446338e+02 4.418410e+00
3.907881e+01 1.449786e+02 1.400552e+02 4.923471e+00
4.000000e+01 1.434815e+02 1.380169e+02 5.464584e+00


==> figures/data/mcg6/le_eres_kerr.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.499999999999999778e-01 -8.647204000000000335e+00 2.095295000000000130e+01 1.017703000000000024e+01 2.265515329483792684e+01 2.083223999999999876e+01 3.150974000000000075e+01 2.074316999999999922e+01 3.384297999999999718e+01 2.070768999999999949e+01 3.376601999999999748e+01
4.500000000000000111e-01 7.492804999999999715e+00 1.310425000000000040e+01 8.240778000000000603e+00 2.286363490097696172e+01 2.282391000000000147e+01 3.431707999999999714e+01 2.273534000000000077e+01 3.686428999999999689e+01 2.304448000000000008e+01 3.498866999999999905e+01
5.500000000000000444e-01 -5.952969999999999651e+00 1.364283999999999963e+01 3.482924999999999827e+00 2.603455180640534650e+01 2.498130000000000095e+01 3.694541000000000253e+01 2.491428000000000154e+01 3.968175999999999704e+01 2.372898999999999958e+01 3.843045999999999651e+01
6.999999999999999556e-01 1.707468000000000075e+01 1.020466000000000051e+01 1.750552000000000064e+01 2.695992207856384582e+01 2.360898999999999859e+01 3.562010999999999683e+01 2.351085000000000136e+01 3.827143000000000228e+01 2.408174999999999955e+01 3.909620999999999924e+01
9.000000000000000222e-01 1.848206000000000060e+01 1.275815000000000055e+01 1.199250999999999934e+01 1.070542696215939493e+01 6.759202000000000155e+00 1.264575999999999922e+01 6.621927000000000341e+00 1.357201000000000057e+01 6.488436000000000092e+00 1.597082999999999942e+01
1.149999999999999911e+00 -4.260780999999999707e+00 9.355570999999999415e+00 -7.769491000000000369e+00 -8.787716892022551463e+00 -8.304809999999999803e+00 -1.034422999999999959e+01 -8.354219000000000506e+00 -1.113302000000000014e+01 -8.508202000000000709e+00 -1.148344999999999949e+01
1.449999999999999956e+00 -1.011144999999999960e+00 1.046753999999999962e+01 -2.825954999999999995e+00 -4.277529573074653868e+00 -4.975664000000000087e+00 -5.057470000000000354e+00 -5.054286000000000278e+00 -5.458568999999999782e+00 -5.153728000000000087e+00 -5.377993000000000023e+00
1.800000000000000044e+00 -1.008197999999999972e+01 1.204107999999999912e+01 -4.745083000000000162e+00 -1.628792680691509887e+01 -1.565020999999999951e+01 -2.280637000000000114e+01 -1.559604000000000035e+01 -2.445316000000000045e+01 -1.559598000000000084e+01 -2.402618999999999971e+01
2.250000000000000000e+00 -3.269659000000000049e+01 1.310650000000000048e+01 -1.742388000000000048e+01 -3.018793901452261252e+01 -2.622175000000000011e+01 -4.195134000000000185e+01 -2.595423999999999864e+01 -4.471867000000000303e+01 -2.604346999999999923e+01 -4.475527000000000299e+01
2.750000000000000000e+00 -9.614724999999999966e+00 1.807303999999999888e+01 -1.358069000000000059e+01 -2.999315367198628479e+01 -2.648482999999999876e+01 -4.265301000000000187e+01 -2.619901000000000124e+01 -4.542573000000000150e+01 -2.623282000000000025e+01 -4.502543000000000006e+01
3.500000000000000000e+00 1.969210999999999956e+01 1.556030999999999942e+01 -1.666703000000000046e+01 -3.296683229679655369e+01 -2.808070000000000022e+01 -4.551606999999999914e+01 -2.776364999999999839e+01 -4.844657000000000124e+01 -2.752844999999999942e+01 -4.885484999999999900e+01
4.500000000000000000e+00 -1.035881999999999969e+01 2.093770999999999916e+01 -1.314026999999999923e+01 -2.146042846075387445e+01 -1.747722999999999871e+01 -2.627621999999999858e+01 -1.737808000000000064e+01 -2.812379999999999924e+01 -1.631503000000000014e+01 -2.962702000000000169e+01
5.500000000000000000e+00 -8.984334999999999738e+00 2.904457999999999984e+01 -1.423273999999999972e+01 -4.904322372689595255e+00 -4.000403000000000375e+00 -3.609331000000000067e+00 -4.082656000000000063e+00 -3.900758000000000170e+00 -4.802317999999999643e+00 -5.070749000000000173e+00
6.500000000000000000e+00 3.319698000000000349e+01 3.268421000000000021e+01 1.663363999999999976e+01 9.050961349403253919e+00 6.283147999999999733e+00 1.196066000000000074e+01 6.146643000000000079e+00 1.283510000000000062e+01 6.766841999999999580e+00 1.376488999999999940e+01
7.500000000000000000e+00 -5.938231999999999999e+01 2.932425999999999888e+01 -8.546941999999999595e+00 -1.390995255952322296e+01 -1.275369000000000064e+01 -1.813760999999999868e+01 -1.272771999999999970e+01 -1.945018999999999920e+01 -1.259680000000000000e+01 -1.935947000000000173e+01
9.000000000000000000e+00 nan 8.515649999999999409e+01 -8.040492000000000417e+00 -8.226590437929887756e+00 -6.670829000000000342e+00 -7.934931999999999874e+00 -6.725291000000000352e+00 -8.539467999999999392e+00 -6.227002999999999844e+00 -9.954596000000000444e+00


==> figures/data/mcg6/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 -8.647204e+00 2.095295e+01 8.284128e+00 1.735334e+01 1.509968e+01 1.653868e+01 1.753648e+01 1.849501e+01 1.747792e+01 1.840893e+01
4.500000e-01 7.492805e+00 1.310425e+01 5.781380e+00 1.655635e+01 1.656168e+01 1.808348e+01 1.922832e+01 2.021639e+01 1.673382e+01 1.775256e+01
5.500000e-01 -5.952970e+00 1.364284e+01 7.309422e-01 2.014610e+01 1.815500e+01 1.966486e+01 2.107990e+01 2.197844e+01 2.026854e+01 2.133790e+01
7.000000e-01 1.707468e+01 1.020466e+01 1.670131e+01 2.085826e+01 1.713432e+01 1.873639e+01 1.988699e+01 2.094364e+01 2.116452e+01 2.197562e+01
9.000000e-01 1.848206e+01 1.275815e+01 1.299495e+01 8.764816e+00 4.756205e+00 5.826705e+00 5.547587e+00 6.554757e+00 7.935567e+00 9.148012e+00
1.150000e+00 -4.260781e+00 9.355571e+00 -7.982631e+00 -7.273981e+00 -6.307517e+00 -6.341847e+00 -7.198357e+00 -6.988949e+00 -7.862834e+00 -7.565374e+00
1.450000e+00 -1.011145e+00 1.046754e+01 -2.121963e+00 -3.355327e+00 -3.858754e+00 -3.595764e+00 -4.384678e+00 -3.935914e+00 -3.858329e+00 -3.521570e+00
1.800000e+00 -1.008198e+01 1.204108e+01 -3.174593e+00 -1.248053e+01 -1.173643e+01 -1.265067e+01 -1.340120e+01 -1.398382e+01 -1.266288e+01 -1.320643e+01
2.250000e+00 -3.269659e+01 1.310650e+01 -1.613161e+01 -2.349669e+01 -1.963219e+01 -2.222610e+01 -2.234573e+01 -2.454405e+01 -2.252046e+01 -2.477037e+01
2.750000e+00 -9.614725e+00 1.807304e+01 -1.214985e+01 -2.295562e+01 -1.984410e+01 -2.256200e+01 -2.257090e+01 -2.490519e+01 -2.212791e+01 -2.429853e+01
3.500000e+00 1.969211e+01 1.556031e+01 -1.527600e+01 -2.588543e+01 -2.103936e+01 -2.401025e+01 -2.392385e+01 -2.649940e+01 -2.460028e+01 -2.724190e+01
4.500000e+00 -1.035882e+01 2.093771e+01 -1.303719e+01 -1.823820e+01 -1.310353e+01 -1.435103e+01 -1.494405e+01 -1.585809e+01 -1.799435e+01 -1.891712e+01
5.500000e+00 -8.984335e+00 2.904458e+01 -1.477642e+01 -4.351109e+00 -3.143179e+00 -2.819782e+00 -3.558763e+00 -3.071658e+00 -4.761136e+00 -4.410137e+00
6.500000e+00 3.319698e+01 3.268421e+01 1.962160e+01 7.074026e+00 4.406960e+00 5.453117e+00 5.143889e+00 6.138455e+00 6.453679e+00 7.426336e+00
7.500000e+00 -5.938232e+01 2.932426e+01 -8.439246e+00 -1.125526e+01 -9.601801e+00 -1.023904e+01 -1.095199e+01 -1.130586e+01 -1.147859e+01 -1.176032e+01
9.000000e+00 nan 8.515650e+01 -8.389298e+00 -7.391872e+00 -5.109235e+00 -5.048168e+00 -5.814391e+00 -5.547780e+00 -7.751272e+00 -7.550828e+00


==> figures/data/mcg6/map.dat <==
x y c
3.366055e+00 1.303321e-01 8.710109e-01
4.237613e+00 1.303321e-01 8.334832e-01
5.334838e+00 1.303321e-01 7.508437e-01
6.716163e+00 1.303321e-01 6.175615e-01
8.455149e+00 1.303321e-01 5.141122e-01
1.064440e+01 1.303321e-01 4.391982e-01
1.340051e+01 1.303321e-01 3.855103e-01
1.687024e+01 1.303321e-01 3.486954e-01
2.123837e+01 1.303321e-01 3.234657e-01
2.673753e+01 1.303321e-01 3.082656e-01
3.366055e+00 2.213882e-01 8.353512e-01
4.237613e+00 2.213882e-01 7.954815e-01
5.334838e+00 2.213882e-01 7.095205e-01
6.716163e+00 2.213882e-01 5.743243e-01
8.455149e+00 2.213882e-01 4.690002e-01
1.064440e+01 2.213882e-01 3.933003e-01
1.340051e+01 2.213882e-01 3.403621e-01
1.687024e+01 2.213882e-01 3.045355e-01
2.123837e+01 2.213882e-01 2.808468e-01
2.673753e+01 2.213882e-01 2.671943e-01
3.366055e+00 3.760603e-01 7.698377e-01
4.237613e+00 3.760603e-01 7.264578e-01
5.334838e+00 3.760603e-01 6.347003e-01
6.716163e+00 3.760603e-01 4.970221e-01
8.455149e+00 3.760603e-01 3.889967e-01
1.064440e+01 3.760603e-01 3.120717e-01
1.340051e+01 3.760603e-01 2.602239e-01
1.687024e+01 3.760603e-01 2.268153e-01
2.123837e+01 3.760603e-01 2.056848e-01
2.673753e+01 3.760603e-01 1.941815e-01
3.366055e+00 6.387935e-01 6.836091e-01
4.237613e+00 6.387935e-01 6.355462e-01
5.334838e+00 6.387935e-01 5.373968e-01
6.716163e+00 6.387935e-01 3.987496e-01
8.455149e+00 6.387935e-01 2.878184e-01
1.064440e+01 6.387935e-01 2.105213e-01
1.340051e+01 6.387935e-01 1.613010e-01
1.687024e+01 6.387935e-01 1.316694e-01
2.123837e+01 6.387935e-01 1.146230e-01
2.673753e+01 6.387935e-01 1.059655e-01
3.366055e+00 1.085084e+00 5.893047e-01
4.237613e+00 1.085084e+00 5.368757e-01
5.334838e+00 1.085084e+00 4.344970e-01
6.716163e+00 1.085084e+00 2.985689e-01
8.455149e+00 1.085084e+00 1.869942e-01
1.064440e+01 1.085084e+00 1.107558e-01
1.340051e+01 1.085084e+00 6.658091e-02
1.687024e+01 1.085084e+00 4.418436e-02
2.123837e+01 1.085084e+00 3.366210e-02
2.673753e+01 1.085084e+00 2.863186e-02
3.366055e+00 1.843175e+00 5.073489e-01
4.237613e+00 1.843175e+00 4.526470e-01
5.334838e+00 1.843175e+00 3.517911e-01
6.716163e+00 1.843175e+00 2.255415e-01
8.455149e+00 1.843175e+00 1.167896e-01
1.064440e+01 1.843175e+00 4.321690e-02
1.340051e+01 1.843175e+00 8.798023e-03
1.687024e+01 1.843175e+00 3.047259e-10
2.123837e+01 1.843175e+00 3.047259e-10
2.673753e+01 1.843175e+00 3.047259e-10
3.366055e+00 3.130902e+00 4.684549e-01
4.237613e+00 3.130902e+00 4.178560e-01
5.334838e+00 3.130902e+00 3.277512e-01
6.716163e+00 3.130902e+00 2.175306e-01
8.455149e+00 3.130902e+00 1.165479e-01
1.064440e+01 3.130902e+00 4.416698e-02
1.340051e+01 3.130902e+00 9.111364e-03
1.687024e+01 3.130902e+00 3.047259e-10
2.123837e+01 3.130902e+00 3.047259e-10
2.673753e+01 3.130902e+00 3.047259e-10
3.366055e+00 5.318296e+00 5.263152e-01
4.237613e+00 5.318296e+00 4.852681e-01
5.334838e+00 5.318296e+00 4.121269e-01
6.716163e+00 5.318296e+00 3.215580e-01
8.455149e+00 5.318296e+00 2.324923e-01
1.064440e+01 5.318296e+00 1.591533e-01
1.340051e+01 5.318296e+00 1.086260e-01
1.687024e+01 5.318296e+00 7.744994e-02
2.123837e+01 5.318296e+00 5.828923e-02
2.673753e+01 5.318296e+00 4.788991e-02
3.366055e+00 9.033905e+00 7.307023e-01
4.237613e+00 9.033905e+00 6.982212e-01
5.334838e+00 9.033905e+00 6.393051e-01
6.716163e+00 9.033905e+00 5.641223e-01
8.455149e+00 9.033905e+00 4.851405e-01
1.064440e+01 9.033905e+00 4.121387e-01
1.340051e+01 9.033905e+00 3.516272e-01
1.687024e+01 9.033905e+00 3.049532e-01
2.123837e+01 9.033905e+00 2.713460e-01
2.673753e+01 9.033905e+00 2.521197e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.711882e-01
5.334838e+00 1.534541e+01 9.185016e-01
6.716163e+00 1.534541e+01 8.497131e-01
8.455149e+00 1.534541e+01 7.743084e-01
1.064440e+01 1.534541e+01 7.004321e-01
1.340051e+01 1.534541e+01 6.337001e-01
1.687024e+01 1.534541e+01 5.774334e-01
2.123837e+01 1.534541e+01 5.345870e-01
2.673753e+01 1.534541e+01 5.091658e-01


==> figures/data/mcg6/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 6.373438e-01
4.237613e+00 1.303321e-01 6.377707e-01
5.334838e+00 1.303321e-01 6.143654e-01
6.716163e+00 1.303321e-01 5.367727e-01
8.455149e+00 1.303321e-01 5.056688e-01
1.064440e+01 1.303321e-01 5.418477e-01
1.340051e+01 1.303321e-01 6.358117e-01
1.687024e+01 1.303321e-01 7.319007e-01
2.123837e+01 1.303321e-01 7.954525e-01
2.673753e+01 1.303321e-01 8.341991e-01
3.366055e+00 2.213882e-01 6.369309e-01
4.237613e+00 2.213882e-01 6.400081e-01
5.334838e+00 2.213882e-01 6.199004e-01
6.716163e+00 2.213882e-01 5.776806e-01
8.455149e+00 2.213882e-01 5.556726e-01
1.064440e+01 2.213882e-01 5.820159e-01
1.340051e+01 2.213882e-01 6.681697e-01
1.687024e+01 2.213882e-01 7.717995e-01
2.123837e+01 2.213882e-01 8.223960e-01
2.673753e+01 2.213882e-01 8.481229e-01
3.366055e+00 3.760603e-01 6.411493e-01
4.237613e+00 3.760603e-01 6.506123e-01
5.334838e+00 3.760603e-01 6.449737e-01
6.716163e+00 3.760603e-01 7.108928e-01
8.455149e+00 3.760603e-01 7.891757e-01
1.064440e+01 3.760603e-01 8.587981e-01
1.340051e+01 3.760603e-01 8.990768e-01
1.687024e+01 3.760603e-01 9.439149e-01
2.123837e+01 3.760603e-01 9.572091e-01
2.673753e+01 3.760603e-01 9.662905e-01
3.366055e+00 6.387935e-01 6.704554e-01
4.237613e+00 6.387935e-01 6.951953e-01
5.334838e+00 6.387935e-01 7.479399e-01
6.716163e+00 6.387935e-01 1.021009e+00
8.455149e+00 6.387935e-01 1.250437e+00
1.064440e+01 6.387935e-01 1.489565e+00
1.340051e+01 6.387935e-01 1.630479e+00
1.687024e+01 6.387935e-01 1.778393e+00
2.123837e+01 6.387935e-01 1.802643e+00
2.673753e+01 6.387935e-01 1.739033e+00
3.366055e+00 1.085084e+00 8.043416e-01
4.237613e+00 1.085084e+00 8.845454e-01
5.334838e+00 1.085084e+00 1.085658e+00
6.716163e+00 1.085084e+00 1.400945e+00
8.455149e+00 1.085084e+00 1.667292e+00
1.064440e+01 1.085084e+00 1.894767e+00
1.340051e+01 1.085084e+00 1.999377e+00
1.687024e+01 1.085084e+00 2.000000e+00
2.123837e+01 1.085084e+00 2.000000e+00
2.673753e+01 1.085084e+00 2.000000e+00
3.366055e+00 1.843175e+00 1.239587e+00
4.237613e+00 1.843175e+00 1.385021e+00
5.334838e+00 1.843175e+00 1.568485e+00
6.716163e+00 1.843175e+00 1.659678e+00
8.455149e+00 1.843175e+00 1.751721e+00
1.064440e+01 1.843175e+00 1.883522e+00
1.340051e+01 1.843175e+00 1.918045e+00
1.687024e+01 1.843175e+00 1.944500e+00
2.123837e+01 1.843175e+00 2.000000e+00
2.673753e+01 1.843175e+00 2.000000e+00
3.366055e+00 3.130902e+00 1.689307e+00
4.237613e+00 3.130902e+00 1.741918e+00
5.334838e+00 3.130902e+00 1.824832e+00
6.716163e+00 3.130902e+00 1.742001e+00
8.455149e+00 3.130902e+00 1.734003e+00
1.064440e+01 3.130902e+00 1.846764e+00
1.340051e+01 3.130902e+00 1.855597e+00
1.687024e+01 3.130902e+00 1.772226e+00
2.123837e+01 3.130902e+00 1.763813e+00
2.673753e+01 3.130902e+00 1.892543e+00
3.366055e+00 5.318296e+00 1.761059e+00
4.237613e+00 5.318296e+00 1.773285e+00
5.334838e+00 5.318296e+00 1.698424e+00
6.716163e+00 5.318296e+00 1.629897e+00
8.455149e+00 5.318296e+00 1.689864e+00
1.064440e+01 5.318296e+00 1.789361e+00
1.340051e+01 5.318296e+00 1.810308e+00
1.687024e+01 5.318296e+00 1.741605e+00
2.123837e+01 5.318296e+00 1.660169e+00
2.673753e+01 5.318296e+00 1.656605e+00
3.366055e+00 9.033905e+00 7.271032e-01
4.237613e+00 9.033905e+00 7.280135e-01
5.334838e+00 9.033905e+00 7.314539e-01
6.716163e+00 9.033905e+00 7.550167e-01
8.455149e+00 9.033905e+00 8.030601e-01
1.064440e+01 9.033905e+00 8.617174e-01
1.340051e+01 9.033905e+00 9.088003e-01
1.687024e+01 9.033905e+00 9.286765e-01
2.123837e+01 9.033905e+00 9.354658e-01
2.673753e+01 9.033905e+00 9.613934e-01
3.366055e+00 1.534541e+01 5.620292e-01
4.237613e+00 1.534541e+01 5.613094e-01
5.334838e+00 1.534541e+01 5.601410e-01
6.716163e+00 1.534541e+01 5.589414e-01
8.455149e+00 1.534541e+01 5.573042e-01
1.064440e+01 1.534541e+01 5.524497e-01
1.340051e+01 1.534541e+01 5.432086e-01
1.687024e+01 1.534541e+01 5.312404e-01
2.123837e+01 1.534541e+01 5.201869e-01
2.673753e+01 1.534541e+01 5.144021e-01


==> figures/data/mcg6/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 7.239612e-01
4.237613e+00 1.303321e-01 6.644355e-01
5.334838e+00 1.303321e-01 5.547675e-01
6.716163e+00 1.303321e-01 4.051534e-01
8.455149e+00 1.303321e-01 3.418350e-01
1.064440e+01 1.303321e-01 3.207327e-01
1.340051e+01 1.303321e-01 3.142385e-01
1.687024e+01 1.303321e-01 3.189069e-01
2.123837e+01 1.303321e-01 3.214018e-01
2.673753e+01 1.303321e-01 3.145194e-01
3.366055e+00 2.213882e-01 6.638426e-01
4.237613e+00 2.213882e-01 6.012428e-01
5.334838e+00 2.213882e-01 4.877338e-01
6.716163e+00 2.213882e-01 3.282345e-01
8.455149e+00 2.213882e-01 2.610818e-01
1.064440e+01 2.213882e-01 2.374221e-01
1.340051e+01 2.213882e-01 2.317942e-01
1.687024e+01 2.213882e-01 2.362967e-01
2.123837e+01 2.213882e-01 2.439375e-01
2.673753e+01 2.213882e-01 2.439925e-01
3.366055e+00 3.760603e-01 5.564665e-01
4.237613e+00 3.760603e-01 4.924310e-01
5.334838e+00 3.760603e-01 3.769608e-01
6.716163e+00 3.760603e-01 2.193658e-01
8.455149e+00 3.760603e-01 1.570946e-01
1.064440e+01 3.760603e-01 1.314978e-01
1.340051e+01 3.760603e-01 1.238036e-01
1.687024e+01 3.760603e-01 1.271979e-01
2.123837e+01 3.760603e-01 1.346817e-01
2.673753e+01 3.760603e-01 1.385098e-01
3.366055e+00 6.387935e-01 4.195764e-01
4.237613e+00 6.387935e-01 3.583259e-01
5.334838e+00 6.387935e-01 2.513219e-01
6.716163e+00 6.387935e-01 1.289389e-01
8.455149e+00 6.387935e-01 8.875840e-02
1.064440e+01 6.387935e-01 6.900878e-02
1.340051e+01 6.387935e-01 5.769511e-02
1.687024e+01 6.387935e-01 5.176351e-02
2.123837e+01 6.387935e-01 5.219971e-02
2.673753e+01 6.387935e-01 5.489357e-02
3.366055e+00 1.085084e+00 2.743276e-01
4.237613e+00 1.085084e+00 2.241525e-01
5.334838e+00 1.085084e+00 1.469545e-01
6.716163e+00 1.085084e+00 8.379920e-02
8.455149e+00 1.085084e+00 6.349070e-02
1.064440e+01 1.085084e+00 5.321558e-02
1.340051e+01 1.085084e+00 4.443578e-02
1.687024e+01 1.085084e+00 3.655713e-02
2.123837e+01 1.085084e+00 3.170906e-02
2.673753e+01 1.085084e+00 3.121484e-02
3.366055e+00 1.843175e+00 1.585540e-01
4.237613e+00 1.843175e+00 1.309169e-01
5.334838e+00 1.843175e+00 9.637000e-02
6.716163e+00 1.843175e+00 7.075600e-02
8.455149e+00 1.843175e+00 6.211576e-02
1.064440e+01 1.843175e+00 5.609560e-02
1.340051e+01 1.843175e+00 4.812413e-02
1.687024e+01 1.843175e+00 3.990196e-02
2.123837e+01 1.843175e+00 3.350463e-02
2.673753e+01 1.843175e+00 3.127232e-02
3.366055e+00 3.130902e+00 1.138779e-01
4.237613e+00 3.130902e+00 1.029326e-01
5.334838e+00 3.130902e+00 8.610851e-02
6.716163e+00 3.130902e+00 7.570536e-02
8.455149e+00 3.130902e+00 7.258981e-02
1.064440e+01 3.130902e+00 6.745147e-02
1.340051e+01 3.130902e+00 5.974578e-02
1.687024e+01 3.130902e+00 5.074938e-02
2.123837e+01 3.130902e+00 4.286242e-02
2.673753e+01 3.130902e+00 3.819838e-02
3.366055e+00 5.318296e+00 1.159405e-01
4.237613e+00 5.318296e+00 1.095195e-01
5.334838e+00 5.318296e+00 1.034507e-01
6.716163e+00 5.318296e+00 9.932796e-02
8.455149e+00 5.318296e+00 9.599707e-02
1.064440e+01 5.318296e+00 8.969318e-02
1.340051e+01 5.318296e+00 8.076574e-02
1.687024e+01 5.318296e+00 7.038605e-02
2.123837e+01 5.318296e+00 6.096392e-02
2.673753e+01 5.318296e+00 5.486542e-02
3.366055e+00 9.033905e+00 3.296970e-01
4.237613e+00 9.033905e+00 3.218320e-01
5.334838e+00 9.033905e+00 3.090179e-01
6.716163e+00 9.033905e+00 2.923350e-01
8.455149e+00 9.033905e+00 2.721363e-01
1.064440e+01 9.033905e+00 2.452569e-01
1.340051e+01 9.033905e+00 2.144598e-01
1.687024e+01 9.033905e+00 1.840086e-01
2.123837e+01 9.033905e+00 1.582594e-01
2.673753e+01 9.033905e+00 1.409979e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.906865e-01
5.334838e+00 1.534541e+01 9.731071e-01
6.716163e+00 1.534541e+01 9.481469e-01
8.455149e+00 1.534541e+01 9.157486e-01
1.064440e+01 1.534541e+01 8.745365e-01
1.340051e+01 1.534541e+01 8.242498e-01
1.687024e+01 1.534541e+01 7.690338e-01
2.123837e+01 1.534541e+01 7.165738e-01
2.673753e+01 1.534541e+01 6.778748e-01


==> figures/data/mcg6/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 3.467408e-10
4.237613e+00 1.303321e-01 3.467408e-10
5.334838e+00 1.303321e-01 8.379995e-03
6.716163e+00 1.303321e-01 1.184098e-01
8.455149e+00 1.303321e-01 1.888269e-01
1.064440e+01 1.303321e-01 2.007849e-01
1.340051e+01 1.303321e-01 1.941780e-01
1.687024e+01 1.303321e-01 1.504096e-01
2.123837e+01 1.303321e-01 1.176463e-01
2.673753e+01 1.303321e-01 8.240671e-02
3.366055e+00 2.213882e-01 3.467408e-10
4.237613e+00 2.213882e-01 3.467408e-10
5.334838e+00 2.213882e-01 2.966556e-02
6.716163e+00 2.213882e-01 1.689010e-01
8.455149e+00 2.213882e-01 2.568108e-01
1.064440e+01 2.213882e-01 2.793880e-01
1.340051e+01 2.213882e-01 2.800409e-01
1.687024e+01 2.213882e-01 2.359010e-01
2.123837e+01 2.213882e-01 2.049641e-01
2.673753e+01 2.213882e-01 1.646980e-01
3.366055e+00 3.760603e-01 3.467408e-10
4.237613e+00 3.760603e-01 3.467408e-10
5.334838e+00 3.760603e-01 6.461189e-02
6.716163e+00 3.760603e-01 2.294133e-01
8.455149e+00 3.760603e-01 3.416430e-01
1.064440e+01 3.760603e-01 3.886766e-01
1.340051e+01 3.760603e-01 4.041432e-01
1.687024e+01 3.760603e-01 3.697840e-01
2.123837e+01 3.760603e-01 3.452570e-01
2.673753e+01 3.760603e-01 3.019010e-01
3.366055e+00 6.387935e-01 3.467408e-10
4.237613e+00 6.387935e-01 8.693168e-03
5.334838e+00 6.387935e-01 1.058939e-01
6.716163e+00 6.387935e-01 2.777377e-01
8.455149e+00 6.387935e-01 4.084658e-01
1.064440e+01 6.387935e-01 4.825982e-01
1.340051e+01 6.387935e-01 5.166197e-01
1.687024e+01 6.387935e-01 5.060724e-01
2.123837e+01 6.387935e-01 4.932573e-01
2.673753e+01 6.387935e-01 4.561353e-01
3.366055e+00 1.085084e+00 2.803997e-03
4.237613e+00 1.085084e+00 4.777881e-02
5.334838e+00 1.085084e+00 1.575448e-01
6.716163e+00 1.085084e+00 3.167740e-01
8.455149e+00 1.085084e+00 4.512586e-01
1.064440e+01 1.085084e+00 5.405356e-01
1.340051e+01 1.085084e+00 5.904424e-01
1.687024e+01 1.085084e+00 6.057629e-01
2.123837e+01 1.085084e+00 6.064845e-01
2.673753e+01 1.085084e+00 5.869608e-01
3.366055e+00 1.843175e+00 7.286756e-02
4.237613e+00 1.843175e+00 1.235049e-01
5.334838e+00 1.843175e+00 2.244657e-01
6.716163e+00 1.843175e+00 3.580785e-01
8.455149e+00 1.843175e+00 4.809372e-01
1.064440e+01 1.843175e+00 5.717242e-01
1.340051e+01 1.843175e+00 6.298668e-01
1.687024e+01 1.843175e+00 6.603633e-01
2.123837e+01 1.843175e+00 6.725170e-01
2.673753e+01 1.843175e+00 6.703161e-01
3.366055e+00 3.130902e+00 1.874898e-01
4.237613e+00 3.130902e+00 2.309758e-01
5.334838e+00 3.130902e+00 3.119810e-01
6.716163e+00 3.130902e+00 4.156053e-01
8.455149e+00 3.130902e+00 5.171338e-01
1.064440e+01 3.130902e+00 5.993306e-01
1.340051e+01 3.130902e+00 6.574363e-01
1.687024e+01 3.130902e+00 6.933983e-01
2.123837e+01 3.130902e+00 7.121522e-01
2.673753e+01 3.130902e+00 7.183570e-01
3.366055e+00 5.318296e+00 3.359068e-01
4.237613e+00 5.318296e+00 3.689813e-01
5.334838e+00 5.318296e+00 4.294259e-01
6.716163e+00 5.318296e+00 5.064330e-01
8.455149e+00 5.318296e+00 5.853277e-01
1.064440e+01 5.318296e+00 6.540057e-01
1.340051e+01 5.318296e+00 7.065374e-01
1.687024e+01 5.318296e+00 7.421387e-01
2.123837e+01 5.318296e+00 7.629195e-01
2.673753e+01 5.318296e+00 7.718318e-01
3.366055e+00 9.033905e+00 5.128877e-01
4.237613e+00 9.033905e+00 5.379657e-01
5.334838e+00 9.033905e+00 5.838510e-01
6.716163e+00 9.033905e+00 6.427264e-01
8.455149e+00 9.033905e+00 7.048344e-01
1.064440e+01 9.033905e+00 7.615270e-01
1.340051e+01 9.033905e+00 8.073805e-01
1.687024e+01 9.033905e+00 8.403574e-01
2.123837e+01 9.033905e+00 8.608211e-01
2.673753e+01 9.033905e+00 8.702468e-01
3.366055e+00 1.534541e+01 6.810081e-01
4.237613e+00 1.534541e+01 7.023125e-01
5.334838e+00 1.534541e+01 7.414152e-01
6.716163e+00 1.534541e+01 7.919351e-01
8.455149e+00 1.534541e+01 8.461003e-01
1.064440e+01 1.534541e+01 8.967771e-01
1.340051e+01 1.534541e+01 9.389960e-01
1.687024e+01 1.534541e+01 9.703443e-01
2.123837e+01 1.534541e+01 9.904404e-01
2.673753e+01 1.534541e+01 1.000000e+00


==> figures/data/mcg6/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 7.067621e-11
1.665590e+00 1.303321e-01 7.067621e-11
2.340347e+00 1.303321e-01 5.195398e-03
3.288459e+00 1.303321e-01 3.716995e-03
4.620666e+00 1.303321e-01 8.914266e-04
6.492571e+00 1.303321e-01 1.902224e-03
9.122814e+00 1.303321e-01 1.374328e-02
1.281861e+01 1.303321e-01 6.969733e-02
1.801163e+01 1.303321e-01 1.970973e-01
2.530843e+01 1.303321e-01 2.972497e-01
1.185376e+00 2.213882e-01 7.067621e-11
1.665590e+00 2.213882e-01 7.067621e-11
2.340347e+00 2.213882e-01 4.804922e-03
3.288459e+00 2.213882e-01 3.366853e-03
4.620666e+00 2.213882e-01 6.983976e-04
6.492571e+00 2.213882e-01 3.545490e-04
9.122814e+00 2.213882e-01 9.383626e-03
1.281861e+01 2.213882e-01 4.936580e-02
1.801163e+01 2.213882e-01 1.658601e-01
2.530843e+01 2.213882e-01 2.576411e-01
1.185376e+00 3.760603e-01 7.067621e-11
1.665590e+00 3.760603e-01 7.067621e-11
2.340347e+00 3.760603e-01 4.188434e-03
3.288459e+00 3.760603e-01 2.814540e-03
4.620666e+00 3.760603e-01 4.356972e-04
6.492571e+00 3.760603e-01 5.253752e-10
9.122814e+00 3.760603e-01 4.821406e-03
1.281861e+01 3.760603e-01 2.319498e-02
1.801163e+01 3.760603e-01 1.151636e-01
2.530843e+01 3.760603e-01 1.937197e-01
1.185376e+00 6.387935e-01 7.067621e-11
1.665590e+00 6.387935e-01 7.067621e-11
2.340347e+00 6.387935e-01 3.554659e-03
3.288459e+00 6.387935e-01 2.283289e-03
4.620666e+00 6.387935e-01 2.617723e-04
6.492571e+00 6.387935e-01 5.329096e-10
9.122814e+00 6.387935e-01 3.553958e-03
1.281861e+01 6.387935e-01 1.050471e-02
1.801163e+01 6.387935e-01 6.078773e-02
2.530843e+01 6.387935e-01 1.226221e-01
1.185376e+00 1.085084e+00 7.067621e-11
1.665590e+00 1.085084e+00 7.067621e-11
2.340347e+00 1.085084e+00 3.367092e-03
3.288459e+00 1.085084e+00 2.151984e-03
4.620666e+00 1.085084e+00 3.025439e-04
6.492571e+00 1.085084e+00 5.317137e-10
9.122814e+00 1.085084e+00 2.664394e-03
1.281861e+01 1.085084e+00 9.384939e-03
1.801163e+01 1.085084e+00 2.247317e-02
2.530843e+01 1.085084e+00 6.386673e-02
1.185376e+00 1.843175e+00 6.261345e-03
1.665590e+00 1.843175e+00 5.816987e-03
2.340347e+00 1.843175e+00 5.398656e-03
3.288459e+00 1.843175e+00 3.438480e-03
4.620666e+00 1.843175e+00 1.189266e-03
6.492571e+00 1.843175e+00 1.728605e-04
9.122814e+00 1.843175e+00 2.412297e-03
1.281861e+01 1.843175e+00 9.219910e-03
1.801163e+01 1.843175e+00 1.615881e-02
2.530843e+01 1.843175e+00 3.434761e-02
1.185376e+00 3.130902e+00 1.137092e-02
1.665590e+00 3.130902e+00 1.073740e-02
2.340347e+00 3.130902e+00 9.531155e-03
3.288459e+00 3.130902e+00 7.507949e-03
4.620666e+00 3.130902e+00 5.154846e-03
6.492571e+00 3.130902e+00 3.125669e-03
9.122814e+00 3.130902e+00 5.377475e-03
1.281861e+01 3.130902e+00 1.174595e-02
1.801163e+01 3.130902e+00 2.136210e-02
2.530843e+01 3.130902e+00 4.601283e-02
1.185376e+00 5.318296e+00 2.000451e-02
1.665590e+00 5.318296e+00 1.938302e-02
2.340347e+00 5.318296e+00 1.816148e-02
3.288459e+00 5.318296e+00 1.632305e-02
4.620666e+00 5.318296e+00 1.411372e-02
6.492571e+00 5.318296e+00 1.454850e-02
9.122814e+00 5.318296e+00 1.844544e-02
1.281861e+01 5.318296e+00 2.430806e-02
1.801163e+01 5.318296e+00 6.103765e-02
2.530843e+01 5.318296e+00 1.295415e-01
1.185376e+00 9.033905e+00 5.899634e-02
1.665590e+00 9.033905e+00 5.908089e-02
2.340347e+00 9.033905e+00 5.929193e-02
3.288459e+00 9.033905e+00 6.010857e-02
4.620666e+00 9.033905e+00 6.218159e-02
6.492571e+00 9.033905e+00 6.771200e-02
9.122814e+00 9.033905e+00 9.037006e-02
1.281861e+01 9.033905e+00 1.908584e-01
1.801163e+01 9.033905e+00 3.448624e-01
2.530843e+01 9.033905e+00 4.765089e-01
1.185376e+00 1.534541e+01 3.028077e-01
1.665590e+00 1.534541e+01 3.062369e-01
2.340347e+00 1.534541e+01 3.144262e-01
3.288459e+00 1.534541e+01 3.312749e-01
4.620666e+00 1.534541e+01 3.621655e-01
6.492571e+00 1.534541e+01 4.178184e-01
9.122814e+00 1.534541e+01 5.146044e-01
1.281861e+01 1.534541e+01 6.720033e-01
1.801163e+01 1.534541e+01 8.579051e-01
2.530843e+01 1.534541e+01 1.000000e+00


==> figures/data/mcg6/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 8.056592e-01
4.237613e+00 1.303321e-01 9.485686e-01
5.334838e+00 1.303321e-01 1.000000e+00
6.716163e+00 1.303321e-01 -6.731649e-01
8.455149e+00 1.303321e-01 -6.770080e-01
1.064440e+01 1.303321e-01 -6.532228e-01
1.340051e+01 1.303321e-01 -6.290570e-01
1.687024e+01 1.303321e-01 -6.120584e-01
2.123837e+01 1.303321e-01 -5.972927e-01
2.673753e+01 1.303321e-01 -5.812211e-01
3.366055e+00 2.213882e-01 7.892477e-01
4.237613e+00 2.213882e-01 9.197537e-01
5.334838e+00 2.213882e-01 9.247225e-01
6.716163e+00 2.213882e-01 -6.217918e-01
8.455149e+00 2.213882e-01 -6.549464e-01
1.064440e+01 2.213882e-01 -6.356327e-01
1.340051e+01 2.213882e-01 -6.135405e-01
1.687024e+01 2.213882e-01 -5.970306e-01
2.123837e+01 2.213882e-01 -5.827113e-01
2.673753e+01 2.213882e-01 -5.681384e-01
3.366055e+00 3.760603e-01 7.650668e-01
4.237613e+00 3.760603e-01 8.721453e-01
5.334838e+00 3.760603e-01 8.047449e-01
6.716163e+00 3.760603e-01 -5.442987e-01
8.455149e+00 3.760603e-01 -6.213148e-01
1.064440e+01 3.760603e-01 -6.074639e-01
1.340051e+01 3.760603e-01 -5.881651e-01
1.687024e+01 3.760603e-01 -5.713233e-01
2.123837e+01 3.760603e-01 -5.570944e-01
2.673753e+01 3.760603e-01 -5.446643e-01
3.366055e+00 6.387935e-01 7.274708e-01
4.237613e+00 6.387935e-01 7.947072e-01
5.334838e+00 6.387935e-01 6.331151e-01
6.716163e+00 6.387935e-01 -4.334368e-01
8.455149e+00 6.387935e-01 -5.650612e-01
1.064440e+01 6.387935e-01 -5.632222e-01
1.340051e+01 6.387935e-01 -5.469951e-01
1.687024e+01 6.387935e-01 -5.302771e-01
2.123837e+01 6.387935e-01 -5.164763e-01
2.673753e+01 6.387935e-01 -5.057438e-01
3.366055e+00 1.085084e+00 6.635298e-01
4.237613e+00 1.085084e+00 6.744465e-01
5.334838e+00 1.085084e+00 4.373891e-01
6.716163e+00 1.085084e+00 -3.014200e-01
8.455149e+00 1.085084e+00 -4.768377e-01
1.064440e+01 1.085084e+00 -4.916348e-01
1.340051e+01 1.085084e+00 -4.803683e-01
1.687024e+01 1.085084e+00 -4.658029e-01
2.123837e+01 1.085084e+00 -4.520303e-01
2.673753e+01 1.085084e+00 -4.414187e-01
3.366055e+00 1.843175e+00 5.603141e-01
4.237613e+00 1.843175e+00 5.053062e-01
5.334838e+00 1.843175e+00 2.679738e-01
6.716163e+00 1.843175e+00 -1.730567e-01
8.455149e+00 1.843175e+00 -3.461185e-01
1.064440e+01 1.843175e+00 -3.794042e-01
1.340051e+01 1.843175e+00 -3.761838e-01
1.687024e+01 1.843175e+00 -3.650191e-01
2.123837e+01 1.843175e+00 -3.522065e-01
2.673753e+01 1.843175e+00 -3.414240e-01
3.366055e+00 3.130902e+00 4.034748e-01
4.237613e+00 3.130902e+00 3.232043e-01
5.334838e+00 3.130902e+00 1.699737e-01
6.716163e+00 3.130902e+00 -3.900960e-02
8.455149e+00 3.130902e+00 -1.689873e-01
1.064440e+01 3.130902e+00 -2.127819e-01
1.340051e+01 3.130902e+00 -2.186520e-01
1.687024e+01 3.130902e+00 -2.103374e-01
2.123837e+01 3.130902e+00 -2.000500e-01
2.673753e+01 3.130902e+00 -1.892727e-01
3.366055e+00 5.318296e+00 2.878628e-01
4.237613e+00 5.318296e+00 2.458654e-01
5.334838e+00 5.318296e+00 1.849934e-01
6.716163e+00 5.318296e+00 1.127906e-01
8.455149e+00 5.318296e+00 4.815120e-02
1.064440e+01 5.318296e+00 1.760266e-02
1.340051e+01 5.318296e+00 7.575453e-03
1.687024e+01 5.318296e+00 1.030454e-02
2.123837e+01 5.318296e+00 1.777125e-02
2.673753e+01 5.318296e+00 2.812315e-02
3.366055e+00 9.033905e+00 3.571575e-01
4.237613e+00 9.033905e+00 3.481328e-01
5.334838e+00 9.033905e+00 3.349957e-01
6.716163e+00 9.033905e+00 3.171017e-01
8.455149e+00 9.033905e+00 2.979518e-01
1.064440e+01 9.033905e+00 2.869769e-01
1.340051e+01 9.033905e+00 2.813751e-01
1.687024e+01 9.033905e+00 2.825796e-01
2.123837e+01 9.033905e+00 2.878081e-01
2.673753e+01 9.033905e+00 2.964086e-01
3.366055e+00 1.534541e+01 5.065415e-01
4.237613e+00 1.534541e+01 5.038327e-01
5.334838e+00 1.534541e+01 5.036841e-01
6.716163e+00 1.534541e+01 5.017585e-01
8.455149e+00 1.534541e+01 4.988081e-01
1.064440e+01 1.534541e+01 4.963646e-01
1.340051e+01 1.534541e+01 4.976882e-01
1.687024e+01 1.534541e+01 5.000232e-01
2.123837e+01 1.534541e+01 5.061757e-01
2.673753e+01 1.534541e+01 5.171514e-01


==> figures/data/mcg6/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 7.211394e-01
4.237613e+00 1.303321e-01 8.999165e-01
5.334838e+00 1.303321e-01 1.000000e+00
6.716163e+00 1.303321e-01 1.604865e-01
8.455149e+00 1.303321e-01 1.959573e-01
1.064440e+01 1.303321e-01 2.431045e-01
1.340051e+01 1.303321e-01 2.822479e-01
1.687024e+01 1.303321e-01 3.182802e-01
2.123837e+01 1.303321e-01 3.490270e-01
2.673753e+01 1.303321e-01 3.695959e-01
3.366055e+00 2.213882e-01 7.031352e-01
4.237613e+00 2.213882e-01 8.729795e-01
5.334838e+00 2.213882e-01 9.418495e-01
6.716163e+00 2.213882e-01 1.477858e-01
8.455149e+00 2.213882e-01 1.725951e-01
1.064440e+01 2.213882e-01 2.165439e-01
1.340051e+01 2.213882e-01 2.573716e-01
1.687024e+01 2.213882e-01 2.944545e-01
2.123837e+01 2.213882e-01 3.277180e-01
2.673753e+01 2.213882e-01 3.519666e-01
3.366055e+00 3.760603e-01 6.775605e-01
4.237613e+00 3.760603e-01 8.244521e-01
5.334838e+00 3.760603e-01 8.423395e-01
6.716163e+00 3.760603e-01 1.294430e-01
8.455149e+00 3.760603e-01 1.391693e-01
1.064440e+01 3.760603e-01 1.800329e-01
1.340051e+01 3.760603e-01 2.176904e-01
1.687024e+01 3.760603e-01 2.583817e-01
2.123837e+01 3.760603e-01 2.906158e-01
2.673753e+01 3.760603e-01 3.197546e-01
3.366055e+00 6.387935e-01 6.404790e-01
4.237613e+00 6.387935e-01 7.488294e-01
5.334838e+00 6.387935e-01 6.889592e-01
6.716163e+00 6.387935e-01 1.002170e-01
8.455149e+00 6.387935e-01 8.621742e-02
1.064440e+01 6.387935e-01 1.204022e-01
1.340051e+01 6.387935e-01 1.606515e-01
1.687024e+01 6.387935e-01 1.993116e-01
2.123837e+01 6.387935e-01 2.351251e-01
2.673753e+01 6.387935e-01 2.655096e-01
3.366055e+00 1.085084e+00 5.697497e-01
4.237613e+00 1.085084e+00 6.232077e-01
5.334838e+00 1.085084e+00 4.922309e-01
6.716163e+00 1.085084e+00 4.820477e-02
8.455149e+00 1.085084e+00 1.132811e-02
1.064440e+01 1.085084e+00 3.424152e-02
1.340051e+01 1.085084e+00 7.389321e-02
1.687024e+01 1.085084e+00 1.111818e-01
2.123837e+01 1.085084e+00 1.493152e-01
2.673753e+01 1.085084e+00 1.810319e-01
3.366055e+00 1.843175e+00 4.424298e-01
4.237613e+00 1.843175e+00 4.194965e-01
5.334838e+00 1.843175e+00 2.604468e-01
6.716163e+00 1.843175e+00 -5.283898e-02
8.455149e+00 1.843175e+00 -9.862065e-02
1.064440e+01 1.843175e+00 -8.849992e-02
1.340051e+01 1.843175e+00 -5.722310e-02
1.687024e+01 1.843175e+00 -1.890913e-02
2.123837e+01 1.843175e+00 1.946130e-02
2.673753e+01 1.843175e+00 5.585477e-02
3.366055e+00 3.130902e+00 1.875444e-01
4.237613e+00 3.130902e+00 1.135514e-01
5.334838e+00 3.130902e+00 -1.684019e-02
6.716163e+00 3.130902e+00 -1.902253e-01
8.455149e+00 3.130902e+00 -2.604811e-01
1.064440e+01 3.130902e+00 -2.639785e-01
1.340051e+01 3.130902e+00 -2.427395e-01
1.687024e+01 3.130902e+00 -2.037020e-01
2.123837e+01 3.130902e+00 -1.642038e-01
2.673753e+01 3.130902e+00 -1.258314e-01
3.366055e+00 5.318296e+00 -2.313248e-01
4.237613e+00 5.318296e+00 -2.819526e-01
5.334838e+00 5.318296e+00 -3.496093e-01
6.716163e+00 5.318296e+00 -4.285010e-01
8.455149e+00 5.318296e+00 -4.884854e-01
1.064440e+01 5.318296e+00 -4.915268e-01
1.340051e+01 5.318296e+00 -4.778880e-01
1.687024e+01 5.318296e+00 -4.452519e-01
2.123837e+01 5.318296e+00 -4.073332e-01
2.673753e+01 5.318296e+00 -3.655765e-01
3.366055e+00 9.033905e+00 -6.495337e-01
4.237613e+00 9.033905e+00 -6.642649e-01
5.334838e+00 9.033905e+00 -6.798915e-01
6.716163e+00 9.033905e+00 -7.032383e-01
8.455149e+00 9.033905e+00 -7.221874e-01
1.064440e+01 9.033905e+00 -7.217610e-01
1.340051e+01 9.033905e+00 -7.082211e-01
1.687024e+01 9.033905e+00 -6.808019e-01
2.123837e+01 9.033905e+00 -6.473190e-01
2.673753e+01 9.033905e+00 -6.074868e-01
3.366055e+00 1.534541e+01 -7.428252e-01
4.237613e+00 1.534541e+01 -7.458390e-01
5.334838e+00 1.534541e+01 -7.437957e-01
6.716163e+00 1.534541e+01 -7.433718e-01
8.455149e+00 1.534541e+01 -7.427459e-01
1.064440e+01 1.534541e+01 -7.384911e-01
1.340051e+01 1.534541e+01 -7.233813e-01
1.687024e+01 1.534541e+01 -7.044910e-01
2.123837e+01 1.534541e+01 -6.784192e-01
2.673753e+01 1.534541e+01 -6.448577e-01


==> figures/data/mcg6/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 2.833450e-02
4.237613e+00 1.303321e-01 2.218311e-02
5.334838e+00 1.303321e-01 4.287805e-02
6.716163e+00 1.303321e-01 2.200722e-01
8.455149e+00 1.303321e-01 2.423008e-01
1.064440e+01 1.303321e-01 2.711401e-01
1.340051e+01 1.303321e-01 2.892017e-01
1.687024e+01 1.303321e-01 3.129819e-01
2.123837e+01 1.303321e-01 3.227100e-01
2.673753e+01 1.303321e-01 3.090428e-01
3.366055e+00 2.213882e-01 2.226876e-02
4.237613e+00 2.213882e-01 1.116855e-02
5.334838e+00 2.213882e-01 3.496152e-02
6.716163e+00 2.213882e-01 1.832360e-01
8.455149e+00 2.213882e-01 2.039971e-01
1.064440e+01 2.213882e-01 2.331573e-01
1.340051e+01 2.213882e-01 2.570480e-01
1.687024e+01 2.213882e-01 2.797000e-01
2.123837e+01 2.213882e-01 2.925235e-01
2.673753e+01 2.213882e-01 2.850206e-01
3.366055e+00 3.760603e-01 8.698129e-03
4.237613e+00 3.760603e-01 -2.452573e-03
5.334838e+00 3.760603e-01 1.584417e-02
6.716163e+00 3.760603e-01 1.277070e-01
8.455149e+00 3.760603e-01 1.558270e-01
1.064440e+01 3.760603e-01 1.800682e-01
1.340051e+01 3.760603e-01 2.031439e-01
1.687024e+01 3.760603e-01 2.301072e-01
2.123837e+01 3.760603e-01 2.415787e-01
2.673753e+01 3.760603e-01 2.401681e-01
3.366055e+00 6.387935e-01 -1.088917e-02
4.237613e+00 6.387935e-01 -2.324523e-02
5.334838e+00 6.387935e-01 -1.484287e-02
6.716163e+00 6.387935e-01 4.499867e-02
8.455149e+00 6.387935e-01 6.954465e-02
1.064440e+01 6.387935e-01 9.456084e-02
1.340051e+01 6.387935e-01 1.234655e-01
1.687024e+01 6.387935e-01 1.463692e-01
2.123837e+01 6.387935e-01 1.628434e-01
2.673753e+01 6.387935e-01 1.656851e-01
3.366055e+00 1.085084e+00 -4.819750e-02
4.237613e+00 1.085084e+00 -6.851094e-02
5.334838e+00 1.085084e+00 -7.239832e-02
6.716163e+00 1.085084e+00 -7.326957e-02
8.455149e+00 1.085084e+00 -5.538437e-02
1.064440e+01 1.085084e+00 -3.081464e-02
1.340051e+01 1.085084e+00 7.115279e-04
1.687024e+01 1.085084e+00 2.355105e-02
2.123837e+01 1.085084e+00 4.299805e-02
2.673753e+01 1.085084e+00 4.697271e-02
3.366055e+00 1.843175e+00 -1.253661e-01
4.237613e+00 1.843175e+00 -1.629160e-01
5.334838e+00 1.843175e+00 -1.916746e-01
6.716163e+00 1.843175e+00 -2.213941e-01
8.455149e+00 1.843175e+00 -2.280243e-01
1.064440e+01 1.843175e+00 -2.119437e-01
1.340051e+01 1.843175e+00 -1.843025e-01
1.687024e+01 1.843175e+00 -1.516969e-01
2.123837e+01 1.843175e+00 -1.321032e-01
2.673753e+01 1.843175e+00 -1.256940e-01
3.366055e+00 3.130902e+00 -3.048430e-01
4.237613e+00 3.130902e+00 -3.408568e-01
5.334838e+00 3.130902e+00 -3.800947e-01
6.716163e+00 3.130902e+00 -4.217417e-01
8.455149e+00 3.130902e+00 -4.507717e-01
1.064440e+01 3.130902e+00 -4.391156e-01
1.340051e+01 3.130902e+00 -4.131293e-01
1.687024e+01 3.130902e+00 -3.801476e-01
2.123837e+01 3.130902e+00 -3.572118e-01
2.673753e+01 3.130902e+00 -3.507150e-01
3.366055e+00 5.318296e+00 -5.606669e-01
4.237613e+00 5.318296e+00 -5.740177e-01
5.334838e+00 5.318296e+00 -5.877641e-01
6.716163e+00 5.318296e+00 -6.131170e-01
8.455149e+00 5.318296e+00 -6.300252e-01
1.064440e+01 5.318296e+00 -6.251884e-01
1.340051e+01 5.318296e+00 -6.026436e-01
1.687024e+01 5.318296e+00 -5.698000e-01
2.123837e+01 5.318296e+00 -5.482442e-01
2.673753e+01 5.318296e+00 -5.443807e-01
3.366055e+00 9.033905e+00 -4.457592e-01
4.237613e+00 9.033905e+00 -4.459482e-01
5.334838e+00 9.033905e+00 -4.397494e-01
6.716163e+00 9.033905e+00 -4.352220e-01
8.455149e+00 9.033905e+00 -4.175016e-01
1.064440e+01 9.033905e+00 -4.116522e-01
1.340051e+01 9.033905e+00 -3.953836e-01
1.687024e+01 9.033905e+00 -3.767495e-01
2.123837e+01 9.033905e+00 -3.705365e-01
2.673753e+01 9.033905e+00 -3.786565e-01
3.366055e+00 1.534541e+01 9.911205e-01
4.237613e+00 1.534541e+01 9.951419e-01
5.334838e+00 1.534541e+01 9.961180e-01
6.716163e+00 1.534541e+01 9.986671e-01
8.455149e+00 1.534541e+01 1.000000e+00
1.064440e+01 1.534541e+01 9.990257e-01
1.340051e+01 1.534541e+01 9.885004e-01
1.687024e+01 1.534541e+01 9.678518e-01
2.123837e+01 1.534541e+01 9.370377e-01
2.673753e+01 1.534541e+01 8.845214e-01


==> figures/data/mcg6/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 5.673293e-02
4.237613e+00 1.303321e-01 4.368416e-02
5.334838e+00 1.303321e-01 3.614795e-02
6.716163e+00 1.303321e-01 5.790904e-01
8.455149e+00 1.303321e-01 5.411164e-01
1.064440e+01 1.303321e-01 5.243962e-01
1.340051e+01 1.303321e-01 4.629134e-01
1.687024e+01 1.303321e-01 3.984627e-01
2.123837e+01 1.303321e-01 3.177873e-01
2.673753e+01 1.303321e-01 1.987830e-01
3.366055e+00 2.213882e-01 3.669719e-02
4.237613e+00 2.213882e-01 2.477491e-02
5.334838e+00 2.213882e-01 1.486692e-02
6.716163e+00 2.213882e-01 4.746921e-01
8.455149e+00 2.213882e-01 4.478672e-01
1.064440e+01 2.213882e-01 4.237702e-01
1.340051e+01 2.213882e-01 3.719497e-01
1.687024e+01 2.213882e-01 3.002723e-01
2.123837e+01 2.213882e-01 2.246209e-01
2.673753e+01 2.213882e-01 1.301479e-01
3.366055e+00 3.760603e-01 2.998232e-02
4.237613e+00 3.760603e-01 2.962940e-02
5.334838e+00 3.760603e-01 2.932307e-02
6.716163e+00 3.760603e-01 3.232461e-01
8.455149e+00 3.760603e-01 3.050048e-01
1.064440e+01 3.760603e-01 2.614300e-01
1.340051e+01 3.760603e-01 2.198662e-01
1.687024e+01 3.760603e-01 1.499420e-01
2.123837e+01 3.760603e-01 8.143503e-02
2.673753e+01 3.760603e-01 -8.785286e-04
3.366055e+00 6.387935e-01 3.343593e-02
4.237613e+00 6.387935e-01 1.112672e-02
5.334838e+00 6.387935e-01 2.923800e-02
6.716163e+00 6.387935e-01 1.681741e-01
8.455149e+00 6.387935e-01 1.206132e-01
1.064440e+01 6.387935e-01 7.471795e-02
1.340051e+01 6.387935e-01 2.417890e-02
1.687024e+01 6.387935e-01 -5.089215e-02
2.123837e+01 6.387935e-01 -1.296713e-01
2.673753e+01 6.387935e-01 -1.963446e-01
3.366055e+00 1.085084e+00 2.185261e-03
4.237613e+00 1.085084e+00 -1.450283e-02
5.334838e+00 1.085084e+00 -2.946290e-02
6.716163e+00 1.085084e+00 -3.735858e-02
8.455149e+00 1.085084e+00 -1.038994e-01
1.064440e+01 1.085084e+00 -1.666963e-01
1.340051e+01 1.085084e+00 -2.308086e-01
1.687024e+01 1.085084e+00 -3.023495e-01
2.123837e+01 1.085084e+00 -3.808857e-01
2.673753e+01 1.085084e+00 -4.512024e-01
3.366055e+00 1.843175e+00 -2.292878e-02
4.237613e+00 1.843175e+00 -4.869838e-02
5.334838e+00 1.843175e+00 -1.004851e-01
6.716163e+00 1.843175e+00 -1.857946e-01
8.455149e+00 1.843175e+00 -3.111784e-01
1.064440e+01 1.843175e+00 -3.860571e-01
1.340051e+01 1.843175e+00 -4.646159e-01
1.687024e+01 1.843175e+00 -5.576553e-01
2.123837e+01 1.843175e+00 -6.508953e-01
2.673753e+01 1.843175e+00 -7.340055e-01
3.366055e+00 3.130902e+00 -6.070457e-02
4.237613e+00 3.130902e+00 -8.138832e-02
5.334838e+00 3.130902e+00 -1.394353e-01
6.716163e+00 3.130902e+00 -2.468139e-01
8.455149e+00 3.130902e+00 -3.600054e-01
1.064440e+01 3.130902e+00 -4.810390e-01
1.340051e+01 3.130902e+00 -5.876170e-01
1.687024e+01 3.130902e+00 -7.029449e-01
2.123837e+01 3.130902e+00 -8.274181e-01
2.673753e+01 3.130902e+00 -9.084767e-01
3.366055e+00 5.318296e+00 1.883364e-01
4.237613e+00 5.318296e+00 1.611132e-01
5.334838e+00 5.318296e+00 7.900190e-02
6.716163e+00 5.318296e+00 3.629524e-02
8.455149e+00 5.318296e+00 -2.174889e-02
1.064440e+01 5.318296e+00 -1.760617e-01
1.340051e+01 5.318296e+00 -3.231199e-01
1.687024e+01 5.318296e+00 -4.846145e-01
2.123837e+01 5.318296e+00 -6.456709e-01
2.673753e+01 5.318296e+00 -7.558810e-01
3.366055e+00 9.033905e+00 1.000000e+00
4.237613e+00 9.033905e+00 9.947353e-01
5.334838e+00 9.033905e+00 9.393427e-01
6.716163e+00 9.033905e+00 8.744404e-01
8.455149e+00 9.033905e+00 7.374344e-01
1.064440e+01 9.033905e+00 6.105559e-01
1.340051e+01 9.033905e+00 4.247197e-01
1.687024e+01 9.033905e+00 2.064343e-01
2.123837e+01 9.033905e+00 1.721980e-02
2.673753e+01 9.033905e+00 -1.211613e-01
3.366055e+00 1.534541e+01 2.923990e-01
4.237613e+00 1.534541e+01 2.484728e-01
5.334838e+00 1.534541e+01 2.099703e-01
6.716163e+00 1.534541e+01 1.265825e-01
8.455149e+00 1.534541e+01 2.162766e-02
1.064440e+01 1.534541e+01 -1.154725e-01
1.340051e+01 1.534541e+01 -2.845552e-01
1.687024e+01 1.534541e+01 -4.766220e-01
2.123837e+01 1.534541e+01 -6.303924e-01
2.673753e+01 1.534541e+01 -6.825736e-01


==> figures/data/mcg6/spec_ratio.dat <==
E dE r dr
3.536960e-01 1.829201e-02 9.522046e-01 1.056852e-02
3.901875e-01 1.819950e-02 9.676464e-01 1.053967e-02
4.264920e-01 1.810499e-02 9.931723e-01 1.052666e-02
4.626070e-01 1.801002e-02 1.006118e+00 1.052270e-02
4.985310e-01 1.791398e-02 1.002391e+00 1.054045e-02
5.342655e-01 1.782051e-02 1.007430e+00 1.059138e-02
5.698140e-01 1.772800e-02 1.027620e+00 1.064392e-02
6.051820e-01 1.764002e-02 1.039053e+00 1.066876e-02
6.403765e-01 1.755449e-02 1.034291e+00 1.069941e-02
6.754060e-01 1.747498e-02 1.020750e+00 1.076863e-02
7.102810e-01 1.740003e-02 9.706328e-01 1.085413e-02
7.450115e-01 1.733047e-02 9.624120e-01 1.099894e-02
7.796085e-01 1.726651e-02 1.014011e+00 1.119239e-02
8.140845e-01 1.720950e-02 1.027583e+00 1.127970e-02
8.484520e-01 1.715800e-02 9.897909e-01 1.128172e-02
8.827230e-01 1.711300e-02 9.943200e-01 1.136434e-02
9.169105e-01 1.707450e-02 1.011793e+00 1.144231e-02
9.510265e-01 1.704150e-02 9.969578e-01 1.142353e-02
9.875140e-01 1.944602e-02 9.898467e-01 1.124002e-02
1.026375e+00 1.941502e-02 9.742648e-01 1.124295e-02
1.065190e+00 1.939994e-02 1.012985e+00 1.134228e-02
1.103980e+00 1.939005e-02 1.021580e+00 1.140752e-02
1.142755e+00 1.938498e-02 1.021423e+00 1.144497e-02
1.181525e+00 1.938504e-02 1.010205e+00 1.144820e-02
1.220310e+00 1.939994e-02 1.013038e+00 1.146871e-02
1.259120e+00 1.941001e-02 9.912571e-01 1.147989e-02
1.297955e+00 1.942497e-02 9.859946e-01 1.152163e-02
1.336835e+00 1.945502e-02 9.854126e-01 1.156350e-02
1.375765e+00 1.947498e-02 9.903494e-01 1.160625e-02
1.414740e+00 1.950002e-02 9.824071e-01 1.163251e-02
1.453775e+00 1.953506e-02 9.836454e-01 1.168501e-02
1.492870e+00 1.955998e-02 9.869592e-01 1.174967e-02
1.532025e+00 1.959497e-02 9.951078e-01 1.183387e-02
1.571245e+00 1.962501e-02 1.005271e+00 1.194888e-02
1.610525e+00 1.965499e-02 1.002838e+00 1.203357e-02
1.649865e+00 1.968503e-02 1.020244e+00 1.213764e-02
1.689265e+00 1.971495e-02 1.007827e+00 1.216943e-02
1.728725e+00 1.974499e-02 1.009376e+00 1.222384e-02
1.768235e+00 1.976502e-02 9.845456e-01 1.223538e-02
1.807795e+00 1.979500e-02 9.770374e-01 1.234186e-02
1.849890e+00 2.230000e-02 9.887912e-01 1.232347e-02
1.894510e+00 2.231997e-02 1.011336e+00 1.256335e-02
1.939180e+00 2.235001e-02 9.927213e-01 1.263346e-02
1.983900e+00 2.236998e-02 9.907372e-01 1.272065e-02
2.028655e+00 2.238500e-02 9.807311e-01 1.277512e-02
2.073450e+00 2.241004e-02 1.002151e+00 1.292331e-02
2.118280e+00 2.241993e-02 1.004444e+00 1.307916e-02
2.163135e+00 2.243507e-02 1.028301e+00 1.335518e-02
2.208015e+00 2.244496e-02 1.002675e+00 1.360031e-02
2.252915e+00 2.245510e-02 9.948255e-01 1.404511e-02
2.297830e+00 2.245998e-02 9.872023e-01 1.454059e-02
2.342760e+00 2.247000e-02 9.745660e-01 1.487350e-02
2.387705e+00 2.247488e-02 9.907262e-01 1.516019e-02
2.432660e+00 2.248001e-02 9.968876e-01 1.526789e-02
2.477625e+00 2.248514e-02 1.002856e+00 1.533250e-02
2.522600e+00 2.249002e-02 1.008145e+00 1.540174e-02
2.567580e+00 2.248991e-02 1.006377e+00 1.548384e-02
2.612560e+00 2.249002e-02 9.823811e-01 1.547507e-02
2.657545e+00 2.249503e-02 9.891994e-01 1.561852e-02
2.702535e+00 2.249491e-02 9.970080e-01 1.581754e-02
2.747525e+00 2.249503e-02 9.843318e-01 1.596154e-02
2.792520e+00 2.250004e-02 1.010743e+00 1.629137e-02
2.840015e+00 2.499497e-02 9.938989e-01 1.586233e-02
2.890010e+00 2.499998e-02 1.006962e+00 1.602074e-02
2.940010e+00 2.499998e-02 9.946866e-01 1.604413e-02
2.990005e+00 2.499509e-02 1.009897e+00 1.621790e-02
3.040000e+00 2.499998e-02 1.006470e+00 1.633303e-02
3.090000e+00 2.499998e-02 1.005029e+00 1.648202e-02
3.140000e+00 2.499998e-02 1.012362e+00 1.665360e-02
3.190000e+00 2.499998e-02 9.968772e-01 1.673297e-02
3.240000e+00 2.500010e-02 1.009907e+00 1.698055e-02
3.290000e+00 2.499998e-02 1.027982e+00 1.725152e-02
3.340000e+00 2.499998e-02 1.008125e+00 1.727335e-02
3.390000e+00 2.499998e-02 1.019973e+00 1.747880e-02
3.440000e+00 2.499998e-02 1.019078e+00 1.761912e-02
3.490000e+00 2.500010e-02 1.007419e+00 1.770268e-02
3.540000e+00 2.499998e-02 1.019101e+00 1.791280e-02
3.590000e+00 2.499998e-02 1.027225e+00 1.809553e-02
3.640000e+00 2.499998e-02 1.006171e+00 1.808957e-02
3.690000e+00 2.499998e-02 9.833305e-01 1.807190e-02
3.740000e+00 2.500010e-02 1.013986e+00 1.839202e-02
3.790000e+00 2.499998e-02 1.026282e+00 1.865078e-02
3.840000e+00 2.499998e-02 9.788917e-01 1.846276e-02
3.890000e+00 2.499998e-02 1.063405e+00 1.918042e-02
3.942500e+00 2.750003e-02 1.025954e+00 1.844123e-02
3.997500e+00 2.750003e-02 9.880149e-01 1.835496e-02
4.052500e+00 2.749991e-02 9.914398e-01 1.852116e-02
4.107500e+00 2.750015e-02 9.830238e-01 1.861576e-02
4.162500e+00 2.749991e-02 1.003187e+00 1.887145e-02
4.217500e+00 2.749991e-02 1.008997e+00 1.908394e-02
4.272500e+00 2.750015e-02 1.013529e+00 1.927068e-02
4.327500e+00 2.749991e-02 1.011181e+00 1.938201e-02
4.382500e+00 2.749991e-02 9.951996e-01 1.944490e-02
4.437500e+00 2.750015e-02 1.002605e+00 1.968055e-02
4.492500e+00 2.749991e-02 9.488116e-01 1.945904e-02
4.547500e+00 2.749991e-02 9.916511e-01 1.994362e-02
4.602500e+00 2.750015e-02 1.032082e+00 2.038332e-02
4.657500e+00 2.749991e-02 1.012313e+00 2.040897e-02
4.712500e+00 2.749991e-02 9.776974e-01 2.029344e-02
4.767500e+00 2.750015e-02 1.027308e+00 2.080871e-02
4.822500e+00 2.749991e-02 1.004670e+00 2.083119e-02
4.877500e+00 2.750015e-02 9.867575e-01 2.082133e-02
4.932500e+00 2.749991e-02 9.888255e-01 2.097502e-02
4.987500e+00 2.749991e-02 9.916397e-01 2.119869e-02
5.045000e+00 2.999997e-02 1.024564e+00 2.096704e-02
5.105000e+00 3.000021e-02 1.015468e+00 2.103408e-02
5.165000e+00 2.999997e-02 9.897195e-01 2.103438e-02
5.225000e+00 2.999997e-02 1.010740e+00 2.140145e-02
5.285000e+00 2.999997e-02 9.914986e-01 2.146575e-02
5.345000e+00 2.999997e-02 9.923762e-01 2.160983e-02
5.405000e+00 2.999997e-02 9.464333e-01 2.141481e-02
5.465000e+00 2.999997e-02 1.005660e+00 2.208683e-02
5.525000e+00 2.999997e-02 1.001009e+00 2.223462e-02
5.585000e+00 2.999997e-02 1.025015e+00 2.259116e-02
5.645000e+00 3.000021e-02 1.000554e+00 2.261336e-02
5.705000e+00 2.999997e-02 9.805277e-01 2.259321e-02
5.765000e+00 2.999997e-02 1.003945e+00 2.305436e-02
5.825000e+00 2.999997e-02 9.994552e-01 2.321825e-02
5.885000e+00 2.999997e-02 1.022094e+00 2.363427e-02
5.945000e+00 2.999997e-02 9.638319e-01 2.319265e-02
6.005000e+00 2.999997e-02 9.806678e-01 2.352299e-02
6.065000e+00 2.999997e-02 9.657874e-01 2.359568e-02
6.125000e+00 3.000021e-02 9.752429e-01 2.373999e-02
6.185000e+00 2.999997e-02 9.652017e-01 2.370606e-02
6.247500e+00 3.250003e-02 9.732363e-01 2.303908e-02
6.312500e+00 3.249979e-02 1.005177e+00 2.336954e-02
6.377500e+00 3.250003e-02 1.008001e+00 2.366263e-02
6.442500e+00 3.250003e-02 1.076694e+00 2.514522e-02
6.507500e+00 3.250003e-02 1.044429e+00 2.542241e-02
6.572500e+00 3.250003e-02 9.936531e-01 2.534705e-02
6.637500e+00 3.250003e-02 9.479786e-01 2.516898e-02
6.702500e+00 3.250003e-02 9.588388e-01 2.579660e-02
6.767500e+00 3.250003e-02 9.691608e-01 2.648961e-02
6.832500e+00 3.249979e-02 1.028495e+00 2.774944e-02
6.897500e+00 3.250003e-02 1.010144e+00 2.813303e-02
6.962500e+00 3.250003e-02 9.657839e-01 2.815422e-02
7.027500e+00 3.250003e-02 9.669417e-01 2.889829e-02
7.092500e+00 3.250003e-02 1.076201e+00 3.103858e-02
7.157500e+00 3.250003e-02 1.048737e+00 3.161731e-02
7.222500e+00 3.250003e-02 9.945811e-01 3.138651e-02
7.287500e+00 3.250003e-02 1.093678e+00 3.306035e-02
7.352500e+00 3.250003e-02 1.043237e+00 3.308755e-02
7.417500e+00 3.249979e-02 1.000824e+00 3.310989e-02
7.482500e+00 3.250003e-02 9.843429e-01 3.337922e-02
7.550000e+00 3.500009e-02 1.034891e+00 3.349510e-02
7.620000e+00 3.500009e-02 1.046343e+00 3.427333e-02
7.690000e+00 3.499985e-02 1.095770e+00 3.569183e-02
7.760000e+00 3.500009e-02 9.972370e-01 3.494119e-02
7.830000e+00 3.499985e-02 9.612349e-01 3.502091e-02
7.900000e+00 3.500009e-02 1.037206e+00 3.677905e-02
7.970000e+00 3.500009e-02 1.023008e+00 3.728505e-02
8.040000e+00 3.499985e-02 1.006764e+00 3.769265e-02
8.110000e+00 3.500032e-02 9.830133e-01 3.778184e-02
8.180000e+00 3.499985e-02 9.975651e-01 3.899024e-02
8.250000e+00 3.499985e-02 1.016247e+00 3.982931e-02
8.320000e+00 3.499985e-02 1.010234e+00 4.059394e-02
8.390000e+00 3.500032e-02 9.608173e-01 4.073577e-02
8.460000e+00 3.499985e-02 9.830579e-01 4.177033e-02
8.530000e+00 3.499985e-02 1.074396e+00 4.394771e-02
8.600000e+00 3.500032e-02 9.953674e-01 4.368390e-02
8.670000e+00 3.499985e-02 9.018544e-01 4.246121e-02
8.740000e+00 3.499985e-02 9.172864e-01 4.358709e-02
8.810000e+00 3.500032e-02 9.182137e-01 4.420225e-02
8.880000e+00 3.499985e-02 1.042255e+00 4.719037e-02
8.952500e+00 3.749990e-02 9.366620e-01 4.487004e-02
9.027500e+00 3.749990e-02 9.619619e-01 4.593503e-02
9.102500e+00 3.750038e-02 9.593052e-01 4.656951e-02
9.177500e+00 3.749990e-02 9.904796e-01 4.897065e-02
9.252500e+00 3.749990e-02 9.965158e-01 4.929334e-02
9.327500e+00 3.749990e-02 1.001795e+00 5.071395e-02
9.402500e+00 3.749990e-02 9.682439e-01 5.059531e-02
9.477500e+00 3.750038e-02 9.423868e-01 5.206797e-02
9.555000e+00 3.999996e-02 9.827929e-01 5.142584e-02
9.635000e+00 3.999996e-02 1.027710e+00 5.439745e-02
9.715000e+00 3.999996e-02 9.584606e-01 5.474405e-02
9.792500e+00 3.749990e-02 8.561069e-01 5.521174e-02
9.867500e+00 3.749990e-02 8.844067e-01 5.787081e-02
9.942500e+00 3.749990e-02 8.715079e-01 5.828981e-02


==> figures/data/mrk335_2006/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 5.002930e+01 4.071319e+01
4.500000e-01 5.000000e-02 6.503254e+01 3.352038e+01
5.500000e-01 5.000000e-02 4.907412e+01 3.042360e+01
7.000000e-01 1.000000e-01 6.637904e+00 2.801692e+01
9.000000e-01 1.000000e-01 -4.584814e+01 3.052425e+01
1.150000e+00 1.500000e-01 -4.258075e+01 3.013782e+01
1.450000e+00 1.500000e-01 -1.676717e+01 3.094608e+01
1.800000e+00 2.000000e-01 -3.345210e+01 5.100688e+01
2.250000e+00 2.500000e-01 -8.283417e+00 4.333393e+01
2.750000e+00 2.500000e-01 -8.135000e+01 6.104386e+01
3.500000e+00 5.000000e-01 -1.111888e+02 5.777240e+01
4.500000e+00 5.000000e-01 -7.161128e+01 9.707551e+01
5.500000e+00 5.000000e-01 3.079505e+01 6.053488e+01
6.500000e+00 5.000000e-01 1.013716e+02 1.446534e+02
7.500000e+00 5.000000e-01 2.308419e+02 2.117402e+02
9.000000e+00 1.000000e+00 -1.125106e+02 1.392175e+02


==> figures/data/mrk335_2006/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 7.526250e+01 1.248336e+02
4.500000e-01 6.819028e+01 1.130719e+02
5.500000e-01 8.926414e+01 1.476639e+02
7.000000e-01 -3.343212e+00 -5.970867e+00
9.000000e-01 -9.490671e+01 -1.482536e+02
1.150000e+00 -1.004264e+02 -1.560133e+02
1.450000e+00 -8.047111e+01 -1.258780e+02
1.800000e+00 -5.696008e+01 -9.092890e+01
2.250000e+00 -3.655685e+01 -5.927073e+01
2.750000e+00 -7.170129e-01 -1.645112e+00
3.500000e+00 6.035214e+01 1.000190e+02
4.500000e+00 1.314058e+02 2.130227e+02
5.500000e+00 1.801106e+02 2.814051e+02
6.500000e+00 2.250460e+02 3.368508e+02
7.500000e+00 2.099476e+02 3.182656e+02
9.000000e+00 2.255961e+02 3.366011e+02


==> figures/data/mrk335_2006/lagfit.dat <==
f tau sig model
2.539063e-04 -1.354870e+02 8.418922e+01 -1.014254e+02
3.710938e-04 -5.594825e+01 6.361337e+01 -6.904518e+01
5.468750e-04 -9.974949e+01 1.040166e+02 -4.587991e+01
6.640625e-04 -2.589947e+02 2.205117e+02 -3.621253e+01


==> figures/data/mrk335_2006/lagfull.dat <==
f tau sig
3.906250e-05 -2.889013e+01 7.913233e+02
7.812500e-05 1.286839e+02 2.032355e+02
1.171875e-04 2.018420e+02 2.774301e+02
1.757812e-04 7.057736e+01 1.038757e+02
2.539063e-04 -1.354870e+02 8.418922e+01
3.710938e-04 -5.594825e+01 6.361337e+01
5.468750e-04 -9.974949e+01 1.040166e+02
8.203125e-04 -1.473247e+02 1.321853e+02
1.250000e-03 3.956222e+02 1.533569e+02
1.875000e-03 1.223764e+02 9.882214e+01
2.792969e-03 -6.465777e+01 4.721610e+01
4.160156e-03 -7.682688e+01 2.342626e+01


==> figures/data/mrk335_2006/lagmodel.dat <==
f tau rev cont
6.666667e-05 -1.896939e+02 -1.896939e+02 0.000000e+00
6.964256e-05 -1.875549e+02 -1.875549e+02 0.000000e+00
7.275128e-05 -1.853490e+02 -1.853490e+02 0.000000e+00
7.599878e-05 -1.830862e+02 -1.830862e+02 0.000000e+00
7.939124e-05 -1.807773e+02 -1.807773e+02 0.000000e+00
8.293513e-05 -1.784339e+02 -1.784339e+02 0.000000e+00
8.663721e-05 -1.760675e+02 -1.760675e+02 0.000000e+00
9.050455e-05 -1.736883e+02 -1.736883e+02 0.000000e+00
9.454453e-05 -1.713050e+02 -1.713050e+02 0.000000e+00
9.876484e-05 -1.689230e+02 -1.689230e+02 0.000000e+00
1.031735e-04 -1.665439e+02 -1.665439e+02 0.000000e+00
1.077790e-04 -1.641646e+02 -1.641646e+02 0.000000e+00
1.125901e-04 -1.617767e+02 -1.617767e+02 0.000000e+00
1.176159e-04 -1.593670e+02 -1.593670e+02 0.000000e+00
1.228661e-04 -1.569176e+02 -1.569176e+02 0.000000e+00
1.283507e-04 -1.544080e+02 -1.544080e+02 0.000000e+00
1.340800e-04 -1.518168e+02 -1.518168e+02 0.000000e+00
1.400651e-04 -1.491243e+02 -1.491243e+02 0.000000e+00
1.463174e-04 -1.463154e+02 -1.463154e+02 0.000000e+00
1.528488e-04 -1.433819e+02 -1.433819e+02 0.000000e+00
1.596717e-04 -1.403236e+02 -1.403236e+02 0.000000e+00
1.667991e-04 -1.371479e+02 -1.371479e+02 0.000000e+00
1.742448e-04 -1.338675e+02 -1.338675e+02 0.000000e+00
1.820228e-04 -1.304964e+02 -1.304964e+02 0.000000e+00
1.901480e-04 -1.270454e+02 -1.270454e+02 0.000000e+00
1.986359e-04 -1.235185e+02 -1.235185e+02 0.000000e+00
2.075026e-04 -1.199116e+02 -1.199116e+02 0.000000e+00
2.167652e-04 -1.162157e+02 -1.162157e+02 0.000000e+00
2.264412e-04 -1.124215e+02 -1.124215e+02 0.000000e+00
2.365492e-04 -1.085275e+02 -1.085275e+02 0.000000e+00
2.471084e-04 -1.045447e+02 -1.045447e+02 0.000000e+00
2.581389e-04 -1.004978e+02 -1.004978e+02 0.000000e+00
2.696617e-04 -9.642034e+01 -9.642034e+01 0.000000e+00
2.816990e-04 -9.234555e+01 -9.234555e+01 0.000000e+00
2.942736e-04 -8.829917e+01 -8.829917e+01 0.000000e+00
3.074095e-04 -8.429942e+01 -8.429942e+01 0.000000e+00
3.211317e-04 -8.036699e+01 -8.036699e+01 0.000000e+00
3.354665e-04 -7.653737e+01 -7.653737e+01 0.000000e+00
3.504411e-04 -7.286101e+01 -7.286101e+01 0.000000e+00
3.660842e-04 -6.938327e+01 -6.938327e+01 0.000000e+00
3.824256e-04 -6.611976e+01 -6.611976e+01 0.000000e+00
3.994965e-04 -6.305727e+01 -6.305727e+01 0.000000e+00
4.173293e-04 -6.018511e+01 -6.018511e+01 0.000000e+00
4.359582e-04 -5.751419e+01 -5.751419e+01 0.000000e+00
4.554187e-04 -5.504872e+01 -5.504872e+01 0.000000e+00
4.757478e-04 -5.275179e+01 -5.275179e+01 0.000000e+00
4.969844e-04 -5.056584e+01 -5.056584e+01 0.000000e+00
5.191689e-04 -4.845254e+01 -4.845254e+01 0.000000e+00
5.423438e-04 -4.638473e+01 -4.638473e+01 0.000000e+00
5.665531e-04 -4.432618e+01 -4.432618e+01 0.000000e+00
5.918431e-04 -4.223589e+01 -4.223589e+01 0.000000e+00
6.182619e-04 -4.006285e+01 -4.006285e+01 0.000000e+00
6.458601e-04 -3.775942e+01 -3.775942e+01 0.000000e+00
6.746902e-04 -3.529753e+01 -3.529753e+01 0.000000e+00
7.048073e-04 -3.266418e+01 -3.266418e+01 0.000000e+00
7.362687e-04 -2.991519e+01 -2.991519e+01 0.000000e+00
7.691345e-04 -2.712592e+01 -2.712592e+01 0.000000e+00
8.034674e-04 -2.432417e+01 -2.432417e+01 0.000000e+00
8.393328e-04 -2.160791e+01 -2.160791e+01 0.000000e+00
8.767992e-04 -1.906391e+01 -1.906391e+01 0.000000e+00
9.159381e-04 -1.671637e+01 -1.671637e+01 0.000000e+00
9.568240e-04 -1.467401e+01 -1.467401e+01 0.000000e+00
9.995351e-04 -1.296631e+01 -1.296631e+01 0.000000e+00
1.044153e-03 -1.152584e+01 -1.152584e+01 0.000000e+00
1.090762e-03 -1.032499e+01 -1.032499e+01 0.000000e+00
1.139452e-03 -9.312281e+00 -9.312281e+00 0.000000e+00
1.190315e-03 -8.307190e+00 -8.307190e+00 0.000000e+00
1.243449e-03 -7.332612e+00 -7.332612e+00 0.000000e+00
1.298954e-03 -6.267923e+00 -6.267923e+00 0.000000e+00
1.356937e-03 -5.096089e+00 -5.096089e+00 0.000000e+00
1.417509e-03 -3.815613e+00 -3.815613e+00 0.000000e+00
1.480784e-03 -2.721240e+00 -2.721240e+00 0.000000e+00
1.546883e-03 -1.758936e+00 -1.758936e+00 0.000000e+00
1.615934e-03 -1.109700e+00 -1.109700e+00 0.000000e+00
1.688066e-03 -7.320790e-01 -7.320790e-01 0.000000e+00
1.763419e-03 -5.898221e-01 -5.898221e-01 0.000000e+00
1.842135e-03 -5.386981e-01 -5.386981e-01 0.000000e+00
1.924365e-03 -4.130248e-01 -4.130248e-01 0.000000e+00
2.010265e-03 -1.628075e-01 -1.628075e-01 0.000000e+00
2.100000e-03 2.641067e-01 2.641067e-01 0.000000e+00


==> figures/data/mrk335_2006/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 1.251635e+00 1.251635e+00 0.000000e+00
2.558932e+00 1.263134e+00 1.263134e+00 0.000000e+00
2.619252e+00 1.275275e+00 1.275275e+00 0.000000e+00
2.680995e+00 1.288096e+00 1.288096e+00 0.000000e+00
2.744193e+00 1.301640e+00 1.301640e+00 0.000000e+00
2.808881e+00 1.315953e+00 1.315953e+00 0.000000e+00
2.875093e+00 1.331083e+00 1.331083e+00 0.000000e+00
2.942867e+00 1.347081e+00 1.347081e+00 0.000000e+00
3.012238e+00 1.364000e+00 1.364000e+00 0.000000e+00
3.083244e+00 1.381897e+00 1.381897e+00 0.000000e+00
3.155924e+00 1.400831e+00 1.400831e+00 0.000000e+00
3.230318e+00 1.420867e+00 1.420867e+00 0.000000e+00
3.306465e+00 1.442069e+00 1.442069e+00 0.000000e+00
3.384407e+00 1.464505e+00 1.464505e+00 0.000000e+00
3.464186e+00 1.488248e+00 1.488248e+00 0.000000e+00
3.545846e+00 1.513371e+00 1.513371e+00 0.000000e+00
3.629431e+00 1.539949e+00 1.539949e+00 0.000000e+00
3.714986e+00 1.567639e+00 1.567639e+00 0.000000e+00
3.802558e+00 1.596410e+00 1.596410e+00 0.000000e+00
3.892194e+00 1.626741e+00 1.626741e+00 0.000000e+00
3.983943e+00 1.658694e+00 1.658694e+00 0.000000e+00
4.077855e+00 1.692327e+00 1.692327e+00 0.000000e+00
4.173981e+00 1.727693e+00 1.727693e+00 0.000000e+00
4.272372e+00 1.764833e+00 1.764833e+00 0.000000e+00
4.373083e+00 1.803778e+00 1.803778e+00 0.000000e+00
4.476168e+00 1.844541e+00 1.844541e+00 0.000000e+00
4.581683e+00 1.887114e+00 1.887114e+00 0.000000e+00
4.689685e+00 1.931462e+00 1.931462e+00 0.000000e+00
4.800233e+00 1.977518e+00 1.977518e+00 0.000000e+00
4.913387e+00 2.025176e+00 2.025176e+00 0.000000e+00
5.029209e+00 2.074284e+00 2.074284e+00 0.000000e+00
5.147760e+00 2.124638e+00 2.124638e+00 0.000000e+00
5.269107e+00 2.175975e+00 2.175975e+00 0.000000e+00
5.393313e+00 2.227966e+00 2.227966e+00 0.000000e+00
5.520448e+00 2.280215e+00 2.280215e+00 0.000000e+00
5.650579e+00 2.332257e+00 2.332257e+00 0.000000e+00
5.783778e+00 2.383562e+00 2.383562e+00 0.000000e+00
5.920117e+00 2.433539e+00 2.433539e+00 0.000000e+00
6.059669e+00 2.481550e+00 2.481550e+00 0.000000e+00
6.202511e+00 2.526934e+00 2.526934e+00 0.000000e+00
6.348721e+00 2.569027e+00 2.569027e+00 0.000000e+00
6.498377e+00 2.607199e+00 2.607199e+00 0.000000e+00
6.651560e+00 2.640899e+00 2.640899e+00 0.000000e+00
6.808355e+00 2.669699e+00 2.669699e+00 0.000000e+00
6.968846e+00 2.693354e+00 2.693354e+00 0.000000e+00
7.133119e+00 2.711862e+00 2.711862e+00 0.000000e+00
7.301266e+00 2.725521e+00 2.725521e+00 0.000000e+00
7.473376e+00 2.734993e+00 2.734993e+00 0.000000e+00
7.649543e+00 2.741347e+00 2.741347e+00 0.000000e+00
7.829862e+00 2.746097e+00 2.746097e+00 0.000000e+00
8.014432e+00 2.751201e+00 2.751201e+00 0.000000e+00
8.203354e+00 2.759030e+00 2.759030e+00 0.000000e+00
8.396728e+00 2.772274e+00 2.772274e+00 0.000000e+00
8.594661e+00 2.793798e+00 2.793798e+00 0.000000e+00
8.797259e+00 2.826411e+00 2.826411e+00 0.000000e+00
9.004634e+00 2.872579e+00 2.872579e+00 0.000000e+00
9.216896e+00 2.934076e+00 2.934076e+00 0.000000e+00
9.434163e+00 3.011609e+00 3.011609e+00 0.000000e+00
9.656551e+00 3.104462e+00 3.104462e+00 0.000000e+00
9.884181e+00 3.217397e+00 3.217397e+00 0.000000e+00
1.011718e+01 3.356624e+00 3.356624e+00 0.000000e+00
1.035566e+01 3.518368e+00 3.518368e+00 0.000000e+00
1.059977e+01 3.697071e+00 3.697071e+00 0.000000e+00
1.084964e+01 3.885961e+00 3.885961e+00 0.000000e+00
1.110539e+01 4.077824e+00 4.077824e+00 0.000000e+00
1.136718e+01 4.265929e+00 4.265929e+00 0.000000e+00
1.163513e+01 4.444990e+00 4.444990e+00 0.000000e+00
1.190940e+01 4.612050e+00 4.612050e+00 0.000000e+00
1.219014e+01 4.767161e+00 4.767161e+00 0.000000e+00
1.247749e+01 4.913737e+00 4.913737e+00 0.000000e+00
1.277162e+01 5.058465e+00 5.058465e+00 0.000000e+00
1.307268e+01 5.210692e+00 5.210692e+00 0.000000e+00
1.338083e+01 5.381241e+00 5.381241e+00 0.000000e+00
1.369626e+01 5.580730e+00 5.580730e+00 0.000000e+00
1.401911e+01 5.817611e+00 5.817611e+00 0.000000e+00
1.434958e+01 6.096272e+00 6.096272e+00 0.000000e+00
1.468784e+01 6.415654e+00 6.415654e+00 0.000000e+00
1.503407e+01 6.768762e+00 6.768762e+00 0.000000e+00
1.538846e+01 7.143259e+00 7.143259e+00 0.000000e+00
1.575120e+01 7.523026e+00 7.523026e+00 0.000000e+00
1.612250e+01 7.890307e+00 7.890307e+00 0.000000e+00
1.650255e+01 8.227944e+00 8.227944e+00 0.000000e+00
1.689156e+01 8.521252e+00 8.521252e+00 0.000000e+00
1.728974e+01 8.759242e+00 8.759242e+00 0.000000e+00
1.769730e+01 8.935154e+00 8.935154e+00 0.000000e+00
1.811447e+01 9.046366e+00 9.046366e+00 0.000000e+00
1.854148e+01 9.093877e+00 9.093877e+00 0.000000e+00
1.897855e+01 9.081537e+00 9.081537e+00 0.000000e+00
1.942592e+01 9.015187e+00 9.015187e+00 0.000000e+00
1.988384e+01 8.901824e+00 8.901824e+00 0.000000e+00
2.035256e+01 8.748848e+00 8.748848e+00 0.000000e+00
2.083232e+01 8.563449e+00 8.563449e+00 0.000000e+00
2.132339e+01 8.352192e+00 8.352192e+00 0.000000e+00
2.182604e+01 8.120820e+00 8.120820e+00 0.000000e+00
2.234054e+01 7.874289e+00 7.874289e+00 0.000000e+00
2.286716e+01 7.616980e+00 7.616980e+00 0.000000e+00
2.340620e+01 7.352941e+00 7.352941e+00 0.000000e+00
2.395795e+01 7.086042e+00 7.086042e+00 0.000000e+00
2.452270e+01 6.819896e+00 6.819896e+00 0.000000e+00
2.510076e+01 6.557572e+00 6.557572e+00 0.000000e+00
2.569245e+01 6.301162e+00 6.301162e+00 0.000000e+00
2.629809e+01 6.051407e+00 6.051407e+00 0.000000e+00
2.691800e+01 5.807570e+00 5.807570e+00 0.000000e+00
2.755253e+01 5.567701e+00 5.567701e+00 0.000000e+00
2.820202e+01 5.329261e+00 5.329261e+00 0.000000e+00
2.886681e+01 5.089916e+00 5.089916e+00 0.000000e+00
2.954728e+01 4.848205e+00 4.848205e+00 0.000000e+00
3.024378e+01 4.603927e+00 4.603927e+00 0.000000e+00
3.095671e+01 4.358173e+00 4.358173e+00 0.000000e+00
3.168644e+01 4.113153e+00 4.113153e+00 0.000000e+00
3.243337e+01 3.871946e+00 3.871946e+00 0.000000e+00
3.319791e+01 3.638351e+00 3.638351e+00 0.000000e+00
3.398047e+01 3.416878e+00 3.416878e+00 0.000000e+00
3.478148e+01 3.212838e+00 3.212838e+00 0.000000e+00
3.560137e+01 3.032334e+00 3.032334e+00 0.000000e+00
3.644059e+01 2.881729e+00 2.881729e+00 0.000000e+00
3.729959e+01 2.766211e+00 2.766211e+00 0.000000e+00
3.817884e+01 2.687756e+00 2.687756e+00 0.000000e+00
3.907881e+01 2.644243e+00 2.644243e+00 0.000000e+00
4.000000e+01 2.631394e+00 2.631394e+00 0.000000e+00


==> figures/data/mrk335_2006/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 2.010844e+00 2.010844e+00 0.000000e+00
2.558932e+00 1.998432e+00 1.998432e+00 0.000000e+00
2.619252e+00 2.052009e+00 2.052009e+00 0.000000e+00
2.680995e+00 2.069418e+00 2.069418e+00 0.000000e+00
2.744193e+00 2.080724e+00 2.080724e+00 0.000000e+00
2.808881e+00 2.128606e+00 2.128606e+00 0.000000e+00
2.875093e+00 2.136776e+00 2.136776e+00 0.000000e+00
2.942867e+00 2.134727e+00 2.134727e+00 0.000000e+00
3.012238e+00 3.280167e+00 3.280167e+00 0.000000e+00
3.083244e+00 2.207774e+00 2.207774e+00 0.000000e+00
3.155924e+00 2.241275e+00 2.241275e+00 0.000000e+00
3.230318e+00 2.295143e+00 2.295143e+00 0.000000e+00
3.306465e+00 2.323405e+00 2.323405e+00 0.000000e+00
3.384407e+00 2.368832e+00 2.368832e+00 0.000000e+00
3.464186e+00 2.403075e+00 2.403075e+00 0.000000e+00
3.545846e+00 2.454343e+00 2.454343e+00 0.000000e+00
3.629431e+00 2.475102e+00 2.475102e+00 0.000000e+00
3.714986e+00 2.524816e+00 2.524816e+00 0.000000e+00
3.802558e+00 2.581579e+00 2.581579e+00 0.000000e+00
3.892194e+00 2.601657e+00 2.601657e+00 0.000000e+00
3.983943e+00 2.688057e+00 2.688057e+00 0.000000e+00
4.077855e+00 2.729541e+00 2.729541e+00 0.000000e+00
4.173981e+00 2.766754e+00 2.766754e+00 0.000000e+00
4.272372e+00 2.818544e+00 2.818544e+00 0.000000e+00
4.373083e+00 2.851167e+00 2.851167e+00 0.000000e+00
4.476168e+00 2.914962e+00 2.914962e+00 0.000000e+00
4.581683e+00 2.962548e+00 2.962548e+00 0.000000e+00
4.689685e+00 3.034201e+00 3.034201e+00 0.000000e+00
4.800233e+00 3.058456e+00 3.058456e+00 0.000000e+00
4.913387e+00 3.114046e+00 3.114046e+00 0.000000e+00
5.029209e+00 3.147877e+00 3.147877e+00 0.000000e+00
5.147760e+00 3.166261e+00 3.166261e+00 0.000000e+00
5.269107e+00 3.214597e+00 3.214597e+00 0.000000e+00
5.393313e+00 3.216912e+00 3.216912e+00 0.000000e+00
5.520448e+00 3.266479e+00 3.266479e+00 0.000000e+00
5.650579e+00 3.260570e+00 3.260570e+00 0.000000e+00
5.783778e+00 3.254393e+00 3.254393e+00 0.000000e+00
5.920117e+00 3.243971e+00 3.243971e+00 0.000000e+00
6.059669e+00 3.214306e+00 3.214306e+00 0.000000e+00
6.202511e+00 3.204041e+00 3.204041e+00 0.000000e+00
6.348721e+00 3.148900e+00 3.148900e+00 0.000000e+00
6.498377e+00 3.130485e+00 3.130485e+00 0.000000e+00
6.651560e+00 3.112293e+00 3.112293e+00 0.000000e+00
6.808355e+00 3.088219e+00 3.088219e+00 0.000000e+00
6.968846e+00 3.074015e+00 3.074015e+00 0.000000e+00
7.133119e+00 3.083221e+00 3.083221e+00 0.000000e+00
7.301266e+00 3.109377e+00 3.109377e+00 0.000000e+00
7.473376e+00 3.162195e+00 3.162195e+00 0.000000e+00
7.649543e+00 3.244195e+00 3.244195e+00 0.000000e+00
7.829862e+00 3.358988e+00 3.358988e+00 0.000000e+00
8.014432e+00 3.527557e+00 3.527557e+00 0.000000e+00
8.203354e+00 3.712801e+00 3.712801e+00 0.000000e+00
8.396728e+00 3.932818e+00 3.932818e+00 0.000000e+00
8.594661e+00 4.175718e+00 4.175718e+00 0.000000e+00
8.797259e+00 4.419612e+00 4.419612e+00 0.000000e+00
9.004634e+00 4.694192e+00 4.694192e+00 0.000000e+00
9.216896e+00 4.965926e+00 4.965926e+00 0.000000e+00
9.434163e+00 5.218772e+00 5.218772e+00 0.000000e+00
9.656551e+00 5.452066e+00 5.452066e+00 0.000000e+00
9.884181e+00 5.651906e+00 5.651906e+00 0.000000e+00
1.011718e+01 5.786149e+00 5.786149e+00 0.000000e+00
1.035566e+01 5.931838e+00 5.931838e+00 0.000000e+00
1.059977e+01 5.976532e+00 5.976532e+00 0.000000e+00
1.084964e+01 6.003352e+00 6.003352e+00 0.000000e+00
1.110539e+01 5.987301e+00 5.987301e+00 0.000000e+00
1.136718e+01 5.988607e+00 5.988607e+00 0.000000e+00
1.163513e+01 6.027037e+00 6.027037e+00 0.000000e+00
1.190940e+01 6.111988e+00 6.111988e+00 0.000000e+00
1.219014e+01 6.257484e+00 6.257484e+00 0.000000e+00
1.247749e+01 6.478872e+00 6.478872e+00 0.000000e+00
1.277162e+01 6.795488e+00 6.795488e+00 0.000000e+00
1.307268e+01 7.192557e+00 7.192557e+00 0.000000e+00
1.338083e+01 7.639995e+00 7.639995e+00 0.000000e+00
1.369626e+01 8.128762e+00 8.128762e+00 0.000000e+00
1.401911e+01 8.593521e+00 8.593521e+00 0.000000e+00
1.434958e+01 9.061538e+00 9.061538e+00 0.000000e+00
1.468784e+01 9.446664e+00 9.446664e+00 0.000000e+00
1.503407e+01 9.779655e+00 9.779655e+00 0.000000e+00
1.538846e+01 1.002251e+01 1.002251e+01 0.000000e+00
1.575120e+01 1.014612e+01 1.014612e+01 0.000000e+00
1.612250e+01 1.022497e+01 1.022497e+01 0.000000e+00
1.650255e+01 1.022528e+01 1.022528e+01 0.000000e+00
1.689156e+01 1.013875e+01 1.013875e+01 0.000000e+00
1.728974e+01 1.000455e+01 1.000455e+01 0.000000e+00
1.769730e+01 9.798216e+00 9.798216e+00 0.000000e+00
1.811447e+01 9.582408e+00 9.582408e+00 0.000000e+00
1.854148e+01 9.319511e+00 9.319511e+00 0.000000e+00
1.897855e+01 9.057087e+00 9.057087e+00 0.000000e+00
1.942592e+01 8.757095e+00 8.757095e+00 0.000000e+00
1.988384e+01 8.446536e+00 8.446536e+00 0.000000e+00
2.035256e+01 8.140408e+00 8.140408e+00 0.000000e+00
2.083232e+01 7.832355e+00 7.832355e+00 0.000000e+00
2.132339e+01 7.530635e+00 7.530635e+00 0.000000e+00
2.182604e+01 7.241264e+00 7.241264e+00 0.000000e+00
2.234054e+01 6.932278e+00 6.932278e+00 0.000000e+00
2.286716e+01 6.656202e+00 6.656202e+00 0.000000e+00
2.340620e+01 6.389820e+00 6.389820e+00 0.000000e+00
2.395795e+01 6.112997e+00 6.112997e+00 0.000000e+00
2.452270e+01 5.858402e+00 5.858402e+00 0.000000e+00
2.510076e+01 5.604620e+00 5.604620e+00 0.000000e+00
2.569245e+01 5.370558e+00 5.370558e+00 0.000000e+00
2.629809e+01 5.133946e+00 5.133946e+00 0.000000e+00
2.691800e+01 4.906486e+00 4.906486e+00 0.000000e+00
2.755253e+01 4.685002e+00 4.685002e+00 0.000000e+00
2.820202e+01 4.457204e+00 4.457204e+00 0.000000e+00
2.886681e+01 4.240272e+00 4.240272e+00 0.000000e+00
2.954728e+01 4.018287e+00 4.018287e+00 0.000000e+00
3.024378e+01 3.805530e+00 3.805530e+00 0.000000e+00
3.095671e+01 3.594874e+00 3.594874e+00 0.000000e+00
3.168644e+01 3.396455e+00 3.396455e+00 0.000000e+00
3.243337e+01 3.208274e+00 3.208274e+00 0.000000e+00
3.319791e+01 3.038842e+00 3.038842e+00 0.000000e+00
3.398047e+01 2.893341e+00 2.893341e+00 0.000000e+00
3.478148e+01 2.771161e+00 2.771161e+00 0.000000e+00
3.560137e+01 2.693214e+00 2.693214e+00 0.000000e+00
3.644059e+01 2.646752e+00 2.646752e+00 0.000000e+00
3.729959e+01 2.628705e+00 2.628705e+00 0.000000e+00
3.817884e+01 2.643374e+00 2.643374e+00 0.000000e+00
3.907881e+01 2.673265e+00 2.673265e+00 0.000000e+00
4.000000e+01 2.716147e+00 2.716147e+00 0.000000e+00


==> figures/data/mrk335_2006/le_eres_kerr.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.499999999999999778e-01 5.002929999999999922e+01 4.071318999999999733e+01 3.364517000000000024e+01 -3.504226129196376771e+00 6.433996000000000492e+01 1.095913999999999930e+02 7.370851000000000397e+01 1.127381000000000029e+02 6.835657000000000494e+01 1.139799000000000007e+02
4.500000000000000111e-01 6.503253999999999735e+01 3.352038000000000295e+01 4.599942999999999671e+01 -2.754483946000764849e+00 5.865026000000000295e+01 9.944838000000000022e+01 6.687981999999999516e+01 1.021347999999999985e+02 7.401265999999999678e+01 1.054574000000000069e+02
5.500000000000000444e-01 4.907412000000000063e+01 3.042360000000000042e+01 3.613801999999999737e+01 -2.853732161746420637e+00 7.490789999999999793e+01 1.291279000000000110e+02 8.700968000000000302e+01 1.333754000000000133e+02 8.338693000000000666e+01 1.256046999999999940e+02
6.999999999999999556e-01 6.637903999999999805e+00 2.801691999999999894e+01 3.965291000000000121e+00 -1.996255179074660102e+00 -2.586954000000000198e-01 -3.758919000000000121e+00 -2.525970000000000049e+00 -4.987442999999999849e+00 3.447025000000000006e+00 -1.039187000000000083e+01
9.000000000000000222e-01 -4.584814000000000078e+01 3.052424999999999855e+01 -5.090265000000000128e+01 -4.434806841613165851e+00 -8.226717999999999620e+01 -1.322472999999999956e+02 -9.306450999999999851e+01 -1.356665999999999883e+02 -9.195242000000000360e+01 -1.352838999999999885e+02
1.149999999999999911e+00 -4.258075000000000188e+01 3.013782000000000139e+01 -5.588671999999999684e+01 -4.693319611105403411e+00 -8.759069999999999823e+01 -1.395896999999999935e+02 -9.861153000000000191e+01 -1.430050999999999988e+02 -9.836776000000000408e+01 -1.406048999999999864e+02
1.449999999999999956e+00 -1.676717000000000013e+01 3.094607999999999848e+01 -4.403804999999999836e+01 -4.370821145956797160e+00 -6.925153000000000247e+01 -1.120395999999999930e+02 -7.874985999999999819e+01 -1.150408999999999935e+02 -7.855794000000000210e+01 -1.124415999999999940e+02
1.800000000000000044e+00 -3.345210000000000150e+01 5.100688000000000244e+01 -3.013168999999999897e+01 -4.114882699039233316e+00 -4.746925999999999846e+01 -7.978485000000000582e+01 -5.533408000000000015e+01 -8.253470000000000084e+01 -5.510763000000000034e+01 -7.932384999999999309e+01
2.250000000000000000e+00 -8.283417000000000030e+00 4.333393000000000228e+01 -1.937248999999999910e+01 -3.969305997210573533e+00 -2.917296999999999940e+01 -5.114818000000000353e+01 -3.515623999999999683e+01 -5.345306000000000068e+01 -3.595879000000000048e+01 -4.911876999999999782e+01
2.750000000000000000e+00 -8.134999999999999432e+01 6.104386000000000223e+01 -7.594389999999999752e-01 -3.610203792725573901e+00 1.961886999999999937e+00 2.851615999999999873e-02 3.737560999999999661e-02 -1.084416000000000047e+00 -1.857369999999999965e+00 3.910179999999999989e+00
3.500000000000000000e+00 -1.111888000000000005e+02 5.777239999999999753e+01 2.636046999999999940e+01 -3.137604478399933949e+00 5.201496000000000208e+01 8.806052999999999997e+01 5.921296999999999855e+01 9.035050999999999988e+01 5.344371999999999900e+01 9.448949000000000353e+01
4.500000000000000000e+00 -7.161127999999999361e+01 9.707550999999999419e+01 6.095322000000000173e+01 -2.850197131622014712e+00 1.068011999999999944e+02 1.860662000000000091e+02 1.270507999999999953e+02 1.933631000000000029e+02 1.186889999999999930e+02 1.982052999999999940e+02
5.500000000000000000e+00 3.079504999999999981e+01 6.053488000000000113e+01 7.695753000000000554e+01 -2.346831022016161672e+00 1.431220999999999890e+02 2.474663999999999930e+02 1.731397000000000048e+02 2.578965999999999781e+02 1.589756999999999891e+02 2.560658000000000243e+02
6.500000000000000000e+00 1.013716000000000008e+02 1.446534000000000049e+02 1.021766999999999967e+02 -1.933900297214392161e+00 1.764079999999999870e+02 2.992481999999999971e+02 2.155625000000000000e+02 3.119673999999999978e+02 2.099619000000000142e+02 3.057509999999999764e+02
7.500000000000000000e+00 2.308419000000000096e+02 2.117401999999999873e+02 9.663612999999999431e+01 -1.768074188405105662e+00 1.650892000000000053e+02 2.818600999999999885e+02 2.012452000000000112e+02 2.938111000000000104e+02 1.977168000000000063e+02 2.982817000000000007e+02
9.000000000000000000e+00 -1.125105999999999966e+02 1.392175000000000011e+02 9.751139999999999475e+01 -2.307646892872389888e+00 1.766830999999999960e+02 2.992547000000000139e+02 2.160109999999999957e+02 3.119089999999999918e+02 2.004883000000000095e+02 3.093337000000000216e+02


==> figures/data/mrk335_2006/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 5.002930e+01 4.071319e+01 1.707887e+01 3.347434e+00 7.526250e+01 1.248336e+02 7.291363e+01 1.260345e+02 7.462164e+01 1.134429e+02
4.500000e-01 6.503254e+01 3.352038e+01 3.988984e+01 3.468632e+01 6.819028e+01 1.130719e+02 6.588508e+01 1.131824e+02 6.636474e+01 1.234982e+02
5.500000e-01 4.907412e+01 3.042360e+01 4.609862e+01 -1.261003e+01 8.926414e+01 1.476639e+02 8.716785e+01 1.528468e+02 8.550317e+01 1.402237e+02
7.000000e-01 6.637904e+00 2.801692e+01 7.486169e+00 8.078964e+00 -3.343212e+00 -5.970867e+00 -4.523146e+00 -1.250646e+01 -7.810486e+00 -9.653831e+00
9.000000e-01 -4.584814e+01 3.052425e+01 -4.670859e+01 -1.949267e+01 -9.490671e+01 -1.482536e+02 -9.250442e+01 -1.500824e+02 -9.177519e+01 -1.468240e+02
1.150000e+00 -4.258075e+01 3.013782e+01 -4.744828e+01 -3.124306e+01 -1.004264e+02 -1.560133e+02 -9.772248e+01 -1.571399e+02 -9.699532e+01 -1.552750e+02
1.450000e+00 -1.676717e+01 3.094608e+01 -3.788158e+01 -2.540188e+01 -8.047111e+01 -1.258780e+02 -7.863020e+01 -1.282350e+02 -7.789172e+01 -1.269548e+02
1.800000e+00 -3.345210e+01 5.100688e+01 -2.863926e+01 -2.069518e+01 -5.696008e+01 -9.092890e+01 -5.622417e+01 -9.552968e+01 -5.556392e+01 -9.260467e+01
2.250000e+00 -8.283417e+00 4.333393e+01 -2.125610e+01 -1.632490e+01 -3.655685e+01 -5.927073e+01 -3.663904e+01 -6.511446e+01 -3.542719e+01 -6.178354e+01
2.750000e+00 -8.135000e+01 6.104386e+01 -9.175333e+00 -6.327463e+00 -7.170129e-01 -1.645112e+00 -1.962376e+00 -8.097181e+00 -2.765212e-01 -4.050023e+00
3.500000e+00 -1.111888e+02 5.777240e+01 8.108653e+00 1.255230e+01 6.035214e+01 1.000190e+02 5.824437e+01 9.980912e+01 6.030339e+01 1.043028e+02
4.500000e+00 -7.161128e+01 9.707551e+01 2.479771e+01 4.282057e+01 1.314058e+02 2.130227e+02 1.302768e+02 2.295136e+02 1.329981e+02 2.297746e+02
5.500000e+00 3.079505e+01 6.053488e+01 5.710233e+01 6.675783e+01 1.801106e+02 2.814051e+02 1.808947e+02 3.103139e+02 1.804742e+02 2.966040e+02
6.500000e+00 1.013716e+02 1.446534e+02 9.836227e+01 8.907445e+01 2.250460e+02 3.368508e+02 2.283495e+02 3.751321e+02 2.284632e+02 3.729380e+02
7.500000e+00 2.308419e+02 2.117402e+02 6.896315e+01 1.213797e+02 2.099476e+02 3.182656e+02 2.124367e+02 3.537622e+02 2.137094e+02 3.684525e+02
9.000000e+00 -1.125106e+02 1.392175e+02 6.214767e+01 1.097709e+02 2.255961e+02 3.366011e+02 2.290496e+02 3.750323e+02 2.290198e+02 3.690677e+02


==> figures/data/mrk335_2006/map.dat <==
x y c
3.366055e+00 1.303321e-01 6.598053e-01
4.237613e+00 1.303321e-01 5.453143e-01
5.334838e+00 1.303321e-01 3.170414e-01
6.716163e+00 1.303321e-01 3.459731e-10
8.455149e+00 1.303321e-01 3.459731e-10
1.064440e+01 1.303321e-01 3.459731e-10
1.340051e+01 1.303321e-01 3.459731e-10
1.687024e+01 1.303321e-01 3.459731e-10
2.123837e+01 1.303321e-01 3.459731e-10
2.673753e+01 1.303321e-01 3.459731e-10
3.366055e+00 2.213882e-01 6.832377e-01
4.237613e+00 2.213882e-01 5.676326e-01
5.334838e+00 2.213882e-01 3.311332e-01
6.716163e+00 2.213882e-01 3.459731e-10
8.455149e+00 2.213882e-01 3.459731e-10
1.064440e+01 2.213882e-01 3.459731e-10
1.340051e+01 2.213882e-01 3.459731e-10
1.687024e+01 2.213882e-01 3.459731e-10
2.123837e+01 2.213882e-01 3.459731e-10
2.673753e+01 2.213882e-01 3.459731e-10
3.366055e+00 3.760603e-01 7.318726e-01
4.237613e+00 3.760603e-01 6.199302e-01
5.334838e+00 3.760603e-01 3.766017e-01
6.716163e+00 3.760603e-01 2.660074e-03
8.455149e+00 3.760603e-01 3.459731e-10
1.064440e+01 3.760603e-01 3.459731e-10
1.340051e+01 3.760603e-01 3.459731e-10
1.687024e+01 3.760603e-01 3.459731e-10
2.123837e+01 3.760603e-01 3.459731e-10
2.673753e+01 3.760603e-01 3.459731e-10
3.366055e+00 6.387935e-01 8.003503e-01
4.237613e+00 6.387935e-01 7.071840e-01
5.334838e+00 6.387935e-01 5.001056e-01
6.716163e+00 6.387935e-01 1.813504e-01
8.455149e+00 6.387935e-01 5.844592e-02
1.064440e+01 6.387935e-01 1.190312e-02
1.340051e+01 6.387935e-01 6.850311e-03
1.687024e+01 6.387935e-01 1.446045e-02
2.123837e+01 6.387935e-01 3.095696e-02
2.673753e+01 6.387935e-01 4.980688e-02
3.366055e+00 1.085084e+00 8.630893e-01
4.237613e+00 1.085084e+00 8.091342e-01
5.334838e+00 1.085084e+00 6.885202e-01
6.716163e+00 1.085084e+00 5.180647e-01
8.455149e+00 1.085084e+00 4.275332e-01
1.064440e+01 1.085084e+00 3.798106e-01
1.340051e+01 1.085084e+00 3.565109e-01
1.687024e+01 1.085084e+00 3.502672e-01
2.123837e+01 1.085084e+00 3.548112e-01
2.673753e+01 1.085084e+00 3.630737e-01
3.366055e+00 1.843175e+00 8.744940e-01
4.237613e+00 1.843175e+00 8.673919e-01
5.334838e+00 1.843175e+00 8.467057e-01
6.716163e+00 1.843175e+00 8.186500e-01
8.455149e+00 1.843175e+00 8.081556e-01
1.064440e+01 1.843175e+00 7.946347e-01
1.340051e+01 1.843175e+00 7.820114e-01
1.687024e+01 1.843175e+00 7.788771e-01
2.123837e+01 1.843175e+00 7.862906e-01
2.673753e+01 1.843175e+00 7.957437e-01
3.366055e+00 3.130902e+00 7.753381e-01
4.237613e+00 3.130902e+00 7.991549e-01
5.334838e+00 3.130902e+00 8.380610e-01
6.716163e+00 3.130902e+00 8.831474e-01
8.455149e+00 3.130902e+00 9.228006e-01
1.064440e+01 3.130902e+00 9.412433e-01
1.340051e+01 3.130902e+00 9.492574e-01
1.687024e+01 3.130902e+00 9.628415e-01
2.123837e+01 3.130902e+00 9.827770e-01
2.673753e+01 3.130902e+00 1.000000e+00
3.366055e+00 5.318296e+00 5.294976e-01
4.237613e+00 5.318296e+00 5.508321e-01
5.334838e+00 5.318296e+00 5.852884e-01
6.716163e+00 5.318296e+00 6.230812e-01
8.455149e+00 5.318296e+00 6.571016e-01
1.064440e+01 5.318296e+00 6.821272e-01
1.340051e+01 5.318296e+00 7.041812e-01
1.687024e+01 5.318296e+00 7.337499e-01
2.123837e+01 5.318296e+00 7.659909e-01
2.673753e+01 5.318296e+00 7.910325e-01
3.366055e+00 9.033905e+00 2.943810e-01
4.237613e+00 9.033905e+00 2.982571e-01
5.334838e+00 9.033905e+00 3.061688e-01
6.716163e+00 9.033905e+00 3.145743e-01
8.455149e+00 9.033905e+00 3.241998e-01
1.064440e+01 9.033905e+00 3.365557e-01
1.340051e+01 9.033905e+00 3.553436e-01
1.687024e+01 9.033905e+00 3.824837e-01
2.123837e+01 9.033905e+00 4.109547e-01
2.673753e+01 9.033905e+00 4.309787e-01
3.366055e+00 1.534541e+01 3.138956e-01
4.237613e+00 1.534541e+01 3.183860e-01
5.334838e+00 1.534541e+01 3.274784e-01
6.716163e+00 1.534541e+01 3.387234e-01
8.455149e+00 1.534541e+01 3.524364e-01
1.064440e+01 1.534541e+01 3.678863e-01
1.340051e+01 1.534541e+01 3.851562e-01
1.687024e+01 1.534541e+01 4.041983e-01
2.123837e+01 1.534541e+01 4.196265e-01
2.673753e+01 1.534541e+01 4.270398e-01


==> figures/data/mrk335_2006/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 4.931932e-01
4.237613e+00 1.303321e-01 4.844129e-01
5.334838e+00 1.303321e-01 4.764185e-01
6.716163e+00 1.303321e-01 2.000000e+00
8.455149e+00 1.303321e-01 2.000000e+00
1.064440e+01 1.303321e-01 2.000000e+00
1.340051e+01 1.303321e-01 2.000000e+00
1.687024e+01 1.303321e-01 2.000000e+00
2.123837e+01 1.303321e-01 2.000000e+00
2.673753e+01 1.303321e-01 2.000000e+00
3.366055e+00 2.213882e-01 4.688557e-01
4.237613e+00 2.213882e-01 4.541273e-01
5.334838e+00 2.213882e-01 4.468018e-01
6.716163e+00 2.213882e-01 2.000000e+00
8.455149e+00 2.213882e-01 2.000000e+00
1.064440e+01 2.213882e-01 2.000000e+00
1.340051e+01 2.213882e-01 2.000000e+00
1.687024e+01 2.213882e-01 2.000000e+00
2.123837e+01 2.213882e-01 2.000000e+00
2.673753e+01 2.213882e-01 2.000000e+00
3.366055e+00 3.760603e-01 4.281811e-01
4.237613e+00 3.760603e-01 4.084728e-01
5.334838e+00 3.760603e-01 4.377399e-01
6.716163e+00 3.760603e-01 1.765792e+00
8.455149e+00 3.760603e-01 2.000000e+00
1.064440e+01 3.760603e-01 2.000000e+00
1.340051e+01 3.760603e-01 2.000000e+00
1.687024e+01 3.760603e-01 2.000000e+00
2.123837e+01 3.760603e-01 2.000000e+00
2.673753e+01 3.760603e-01 2.000000e+00
3.366055e+00 6.387935e-01 3.924530e-01
4.237613e+00 6.387935e-01 3.831173e-01
5.334838e+00 6.387935e-01 5.123787e-01
6.716163e+00 6.387935e-01 1.368812e+00
8.455149e+00 6.387935e-01 1.739440e+00
1.064440e+01 6.387935e-01 1.926335e+00
1.340051e+01 6.387935e-01 2.000000e+00
1.687024e+01 6.387935e-01 2.000000e+00
2.123837e+01 6.387935e-01 2.000000e+00
2.673753e+01 6.387935e-01 2.000000e+00
3.366055e+00 1.085084e+00 3.864707e-01
4.237613e+00 1.085084e+00 4.046410e-01
5.334838e+00 1.085084e+00 5.678363e-01
6.716163e+00 1.085084e+00 9.726392e-01
8.455149e+00 1.085084e+00 1.188772e+00
1.064440e+01 1.085084e+00 1.318413e+00
1.340051e+01 1.085084e+00 1.394730e+00
1.687024e+01 1.085084e+00 1.435890e+00
2.123837e+01 1.085084e+00 1.444161e+00
2.673753e+01 1.085084e+00 1.431255e+00
3.366055e+00 1.843175e+00 4.118022e-01
4.237613e+00 1.843175e+00 4.411878e-01
5.334838e+00 1.843175e+00 5.409718e-01
6.716163e+00 1.843175e+00 6.930222e-01
8.455149e+00 1.843175e+00 7.887268e-01
1.064440e+01 1.843175e+00 8.264616e-01
1.340051e+01 1.843175e+00 8.543769e-01
1.687024e+01 1.843175e+00 8.774662e-01
2.123837e+01 1.843175e+00 8.880346e-01
2.673753e+01 1.843175e+00 8.929860e-01
3.366055e+00 3.130902e+00 4.557933e-01
4.237613e+00 3.130902e+00 4.583922e-01
5.334838e+00 3.130902e+00 4.941299e-01
6.716163e+00 3.130902e+00 5.551405e-01
8.455149e+00 3.130902e+00 6.064614e-01
1.064440e+01 3.130902e+00 6.496266e-01
1.340051e+01 3.130902e+00 6.764852e-01
1.687024e+01 3.130902e+00 6.934624e-01
2.123837e+01 3.130902e+00 7.018129e-01
2.673753e+01 3.130902e+00 7.037418e-01
3.366055e+00 5.318296e+00 6.748971e-01
4.237613e+00 5.318296e+00 6.206357e-01
5.334838e+00 5.318296e+00 5.447083e-01
6.716163e+00 5.318296e+00 5.155260e-01
8.455149e+00 5.318296e+00 5.403494e-01
1.064440e+01 5.318296e+00 5.601629e-01
1.340051e+01 5.318296e+00 5.648490e-01
1.687024e+01 5.318296e+00 5.652585e-01
2.123837e+01 5.318296e+00 5.677815e-01
2.673753e+01 5.318296e+00 5.707843e-01
3.366055e+00 9.033905e+00 1.198012e+00
4.237613e+00 9.033905e+00 1.188528e+00
5.334838e+00 9.033905e+00 1.168600e+00
6.716163e+00 9.033905e+00 1.149459e+00
8.455149e+00 9.033905e+00 1.132504e+00
1.064440e+01 9.033905e+00 1.108415e+00
1.340051e+01 9.033905e+00 1.081981e+00
1.687024e+01 9.033905e+00 1.046399e+00
2.123837e+01 9.033905e+00 1.010704e+00
2.673753e+01 9.033905e+00 9.873497e-01
3.366055e+00 1.534541e+01 1.650114e+00
4.237613e+00 1.534541e+01 1.637287e+00
5.334838e+00 1.534541e+01 1.613822e+00
6.716163e+00 1.534541e+01 1.581862e+00
8.455149e+00 1.534541e+01 1.543241e+00
1.064440e+01 1.534541e+01 1.506471e+00
1.340051e+01 1.534541e+01 1.477053e+00
1.687024e+01 1.534541e+01 1.454624e+00
2.123837e+01 1.534541e+01 1.438751e+00
2.673753e+01 1.534541e+01 1.430697e+00


==> figures/data/mrk335_2006/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.055569e-01
5.334838e+00 1.303321e-01 4.454541e-01
6.716163e+00 1.303321e-01 2.146806e-02
8.455149e+00 1.303321e-01 8.875681e-03
1.064440e+01 1.303321e-01 6.106603e-03
1.340051e+01 1.303321e-01 5.365491e-03
1.687024e+01 1.303321e-01 4.817868e-03
2.123837e+01 1.303321e-01 4.503868e-03
2.673753e+01 1.303321e-01 4.686033e-03
3.366055e+00 2.213882e-01 9.814656e-01
4.237613e+00 2.213882e-01 7.838410e-01
5.334838e+00 2.213882e-01 4.190349e-01
6.716163e+00 2.213882e-01 2.932428e-02
8.455149e+00 2.213882e-01 1.371512e-02
1.064440e+01 2.213882e-01 9.207382e-03
1.340051e+01 2.213882e-01 7.374541e-03
1.687024e+01 2.213882e-01 6.702515e-03
2.123837e+01 2.213882e-01 6.727297e-03
2.673753e+01 2.213882e-01 7.751694e-03
3.366055e+00 3.760603e-01 9.513552e-01
4.237613e+00 3.760603e-01 7.511569e-01
5.334838e+00 3.760603e-01 3.887591e-01
6.716163e+00 3.760603e-01 5.411332e-02
8.455149e+00 3.760603e-01 2.868707e-02
1.064440e+01 3.760603e-01 2.166444e-02
1.340051e+01 3.760603e-01 1.880438e-02
1.687024e+01 3.760603e-01 1.826801e-02
2.123837e+01 3.760603e-01 1.902699e-02
2.673753e+01 3.760603e-01 2.070002e-02
3.366055e+00 6.387935e-01 9.159613e-01
4.237613e+00 6.387935e-01 7.213997e-01
5.334838e+00 6.387935e-01 3.854386e-01
6.716163e+00 6.387935e-01 1.102932e-01
8.455149e+00 6.387935e-01 7.199795e-02
1.064440e+01 6.387935e-01 5.998110e-02
1.340051e+01 6.387935e-01 5.550099e-02
1.687024e+01 6.387935e-01 5.461905e-02
2.123837e+01 6.387935e-01 5.528058e-02
2.673753e+01 6.387935e-01 5.719814e-02
3.366055e+00 1.085084e+00 8.795238e-01
4.237613e+00 1.085084e+00 7.115821e-01
5.334838e+00 1.085084e+00 4.407913e-01
6.716163e+00 1.085084e+00 2.300123e-01
8.455149e+00 1.085084e+00 1.771188e-01
1.064440e+01 1.085084e+00 1.572648e-01
1.340051e+01 1.085084e+00 1.487324e-01
1.687024e+01 1.085084e+00 1.460640e-01
2.123837e+01 1.085084e+00 1.470568e-01
2.673753e+01 1.085084e+00 1.502817e-01
3.366055e+00 1.843175e+00 8.341684e-01
4.237613e+00 1.843175e+00 7.176637e-01
5.334838e+00 1.843175e+00 5.470417e-01
6.716163e+00 1.843175e+00 4.169562e-01
8.455149e+00 1.843175e+00 3.783711e-01
1.064440e+01 1.843175e+00 3.656069e-01
1.340051e+01 1.843175e+00 3.571977e-01
1.687024e+01 1.843175e+00 3.530370e-01
2.123837e+01 1.843175e+00 3.546570e-01
2.673753e+01 1.843175e+00 3.583616e-01
3.366055e+00 3.130902e+00 7.540988e-01
4.237613e+00 3.130902e+00 6.951996e-01
5.334838e+00 3.130902e+00 6.164503e-01
6.716163e+00 3.130902e+00 5.670769e-01
8.455149e+00 3.130902e+00 5.628198e-01
1.064440e+01 3.130902e+00 5.624731e-01
1.340051e+01 3.130902e+00 5.590189e-01
1.687024e+01 3.130902e+00 5.595116e-01
2.123837e+01 3.130902e+00 5.652097e-01
2.673753e+01 3.130902e+00 5.722985e-01
3.366055e+00 5.318296e+00 5.836269e-01
4.237613e+00 5.318296e+00 5.569921e-01
5.334838e+00 5.318296e+00 5.217855e-01
6.716163e+00 5.318296e+00 4.972869e-01
8.455149e+00 5.318296e+00 4.903706e-01
1.064440e+01 5.318296e+00 4.954146e-01
1.340051e+01 5.318296e+00 5.022743e-01
1.687024e+01 5.318296e+00 5.120639e-01
2.123837e+01 5.318296e+00 5.232080e-01
2.673753e+01 5.318296e+00 5.340503e-01
3.366055e+00 9.033905e+00 3.962786e-01
4.237613e+00 9.033905e+00 3.751734e-01
5.334838e+00 9.033905e+00 3.424919e-01
6.716163e+00 9.033905e+00 3.098475e-01
8.455149e+00 9.033905e+00 2.858023e-01
1.064440e+01 9.033905e+00 2.757843e-01
1.340051e+01 9.033905e+00 2.746083e-01
1.687024e+01 9.033905e+00 2.772929e-01
2.123837e+01 9.033905e+00 2.809893e-01
2.673753e+01 9.033905e+00 2.846491e-01
3.366055e+00 1.534541e+01 3.193039e-01
4.237613e+00 1.534541e+01 3.102896e-01
5.334838e+00 1.534541e+01 2.958778e-01
6.716163e+00 1.534541e+01 2.798082e-01
8.455149e+00 1.534541e+01 2.674522e-01
1.064440e+01 1.534541e+01 2.604588e-01
1.340051e+01 1.534541e+01 2.575220e-01
1.687024e+01 1.534541e+01 2.573954e-01
2.123837e+01 1.534541e+01 2.582122e-01
2.673753e+01 1.534541e+01 2.584900e-01


==> figures/data/mrk335_2006/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 7.183805e-01
4.237613e+00 1.303321e-01 5.984490e-01
5.334838e+00 1.303321e-01 3.665161e-01
6.716163e+00 1.303321e-01 6.707357e-02
8.455149e+00 1.303321e-01 2.837478e-02
1.064440e+01 1.303321e-01 2.541578e-02
1.340051e+01 1.303321e-01 3.373283e-02
1.687024e+01 1.303321e-01 4.419256e-02
2.123837e+01 1.303321e-01 5.424327e-02
2.673753e+01 1.303321e-01 8.196254e-02
3.366055e+00 2.213882e-01 7.328199e-01
4.237613e+00 2.213882e-01 6.088655e-01
5.334838e+00 2.213882e-01 3.657077e-01
6.716163e+00 2.213882e-01 5.722568e-02
8.455149e+00 2.213882e-01 1.844765e-02
1.064440e+01 2.213882e-01 1.921801e-02
1.340051e+01 2.213882e-01 3.171227e-02
1.687024e+01 2.213882e-01 4.575015e-02
2.123837e+01 2.213882e-01 5.840518e-02
2.673753e+01 2.213882e-01 8.221429e-02
3.366055e+00 3.760603e-01 7.659474e-01
4.237613e+00 3.760603e-01 6.394550e-01
5.334838e+00 3.760603e-01 3.841656e-01
6.716163e+00 3.760603e-01 5.556699e-02
8.455149e+00 3.760603e-01 1.506204e-02
1.064440e+01 3.760603e-01 1.988352e-02
1.340051e+01 3.760603e-01 3.783481e-02
1.687024e+01 3.760603e-01 5.712405e-02
2.123837e+01 3.760603e-01 7.438296e-02
2.673753e+01 3.760603e-01 1.053051e-01
3.366055e+00 6.387935e-01 8.200064e-01
4.237613e+00 6.387935e-01 7.025888e-01
5.334838e+00 6.387935e-01 4.568983e-01
6.716163e+00 6.387935e-01 1.164215e-01
8.455149e+00 6.387935e-01 4.724787e-02
1.064440e+01 6.387935e-01 5.234230e-02
1.340051e+01 6.387935e-01 7.339742e-02
1.687024e+01 6.387935e-01 9.721326e-02
2.123837e+01 6.387935e-01 1.252429e-01
2.673753e+01 6.387935e-01 1.787429e-01
3.366055e+00 1.085084e+00 8.835147e-01
4.237613e+00 1.085084e+00 7.977406e-01
5.334838e+00 1.085084e+00 6.194332e-01
6.716163e+00 1.085084e+00 3.849434e-01
8.455149e+00 1.085084e+00 2.798094e-01
1.064440e+01 1.085084e+00 2.610185e-01
1.340051e+01 1.085084e+00 2.763852e-01
1.687024e+01 1.085084e+00 3.118242e-01
2.123837e+01 1.085084e+00 3.467779e-01
2.673753e+01 1.085084e+00 4.138987e-01
3.366055e+00 1.843175e+00 9.160592e-01
4.237613e+00 1.843175e+00 8.768909e-01
5.334838e+00 1.843175e+00 7.965673e-01
6.716163e+00 1.843175e+00 7.001526e-01
8.455149e+00 1.843175e+00 6.558186e-01
1.064440e+01 1.843175e+00 6.570059e-01
1.340051e+01 1.843175e+00 6.776274e-01
1.687024e+01 1.843175e+00 7.075256e-01
2.123837e+01 1.843175e+00 7.414141e-01
2.673753e+01 1.843175e+00 7.807846e-01
3.366055e+00 3.130902e+00 8.501295e-01
4.237613e+00 3.130902e+00 8.502381e-01
5.334838e+00 3.130902e+00 8.464101e-01
6.716163e+00 3.130902e+00 8.466584e-01
8.455149e+00 3.130902e+00 8.642394e-01
1.064440e+01 3.130902e+00 8.914564e-01
1.340051e+01 3.130902e+00 9.180534e-01
1.687024e+01 3.130902e+00 9.443757e-01
2.123837e+01 3.130902e+00 9.733164e-01
2.673753e+01 3.130902e+00 1.000000e+00
3.366055e+00 5.318296e+00 6.332010e-01
4.237613e+00 5.318296e+00 6.446754e-01
5.334838e+00 5.318296e+00 6.627822e-01
6.716163e+00 5.318296e+00 6.872262e-01
8.455149e+00 5.318296e+00 7.162934e-01
1.064440e+01 5.318296e+00 7.423896e-01
1.340051e+01 5.318296e+00 7.619373e-01
1.687024e+01 5.318296e+00 7.802413e-01
2.123837e+01 5.318296e+00 8.022310e-01
2.673753e+01 5.318296e+00 8.221750e-01
3.366055e+00 9.033905e+00 3.623981e-01
4.237613e+00 9.033905e+00 3.645839e-01
5.334838e+00 9.033905e+00 3.686252e-01
6.716163e+00 9.033905e+00 3.738696e-01
8.455149e+00 9.033905e+00 3.793138e-01
1.064440e+01 9.033905e+00 3.837958e-01
1.340051e+01 9.033905e+00 3.891329e-01
1.687024e+01 9.033905e+00 3.994804e-01
2.123837e+01 9.033905e+00 4.145631e-01
2.673753e+01 9.033905e+00 4.266220e-01
3.366055e+00 1.534541e+01 3.171589e-01
4.237613e+00 1.534541e+01 3.174182e-01
5.334838e+00 1.534541e+01 3.185087e-01
6.716163e+00 1.534541e+01 3.207038e-01
8.455149e+00 1.534541e+01 3.245013e-01
1.064440e+01 1.534541e+01 3.308997e-01
1.340051e+01 1.534541e+01 3.413740e-01
1.687024e+01 1.534541e+01 3.557136e-01
2.123837e+01 1.534541e+01 3.696810e-01
2.673753e+01 1.534541e+01 3.775895e-01


==> figures/data/mrk335_2006/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 1.087976e-10
1.665590e+00 1.303321e-01 1.087976e-10
2.340347e+00 1.303321e-01 9.674580e-01
3.288459e+00 1.303321e-01 5.369660e-01
4.620666e+00 1.303321e-01 1.014958e-01
6.492571e+00 1.303321e-01 1.087976e-10
9.122814e+00 1.303321e-01 1.087976e-10
1.281861e+01 1.303321e-01 1.087976e-10
1.801163e+01 1.303321e-01 1.087976e-10
2.530843e+01 1.303321e-01 1.087976e-10
1.185376e+00 2.213882e-01 1.087976e-10
1.665590e+00 2.213882e-01 1.087976e-10
2.340347e+00 2.213882e-01 9.887200e-01
3.288459e+00 2.213882e-01 5.708889e-01
4.620666e+00 2.213882e-01 1.117633e-01
6.492571e+00 2.213882e-01 1.087976e-10
9.122814e+00 2.213882e-01 1.087976e-10
1.281861e+01 2.213882e-01 1.087976e-10
1.801163e+01 2.213882e-01 1.087976e-10
2.530843e+01 2.213882e-01 1.087976e-10
1.185376e+00 3.760603e-01 1.087976e-10
1.665590e+00 3.760603e-01 1.087976e-10
2.340347e+00 3.760603e-01 1.000000e+00
3.288459e+00 3.760603e-01 6.129918e-01
4.620666e+00 3.760603e-01 1.232627e-01
6.492571e+00 3.760603e-01 1.087976e-10
9.122814e+00 3.760603e-01 1.087976e-10
1.281861e+01 3.760603e-01 1.087976e-10
1.801163e+01 3.760603e-01 1.087976e-10
2.530843e+01 3.760603e-01 1.087976e-10
1.185376e+00 6.387935e-01 1.087976e-10
1.665590e+00 6.387935e-01 1.087976e-10
2.340347e+00 6.387935e-01 9.739487e-01
3.288459e+00 6.387935e-01 6.327145e-01
4.620666e+00 6.387935e-01 1.282703e-01
6.492571e+00 6.387935e-01 1.087976e-10
9.122814e+00 6.387935e-01 1.087976e-10
1.281861e+01 6.387935e-01 1.087976e-10
1.801163e+01 6.387935e-01 1.087976e-10
2.530843e+01 6.387935e-01 1.087976e-10
1.185376e+00 1.085084e+00 1.087976e-10
1.665590e+00 1.085084e+00 1.087976e-10
2.340347e+00 1.085084e+00 8.986314e-01
3.288459e+00 1.085084e+00 5.966940e-01
4.620666e+00 1.085084e+00 1.164177e-01
6.492571e+00 1.085084e+00 1.087976e-10
9.122814e+00 1.085084e+00 1.087976e-10
1.281861e+01 1.085084e+00 1.087976e-10
1.801163e+01 1.085084e+00 1.087976e-10
2.530843e+01 1.085084e+00 1.087976e-10
1.185376e+00 1.843175e+00 9.418454e-01
1.665590e+00 1.843175e+00 8.772302e-01
2.340347e+00 1.843175e+00 8.596695e-01
3.288459e+00 1.843175e+00 4.720719e-01
4.620666e+00 1.843175e+00 7.943132e-02
6.492571e+00 1.843175e+00 1.087976e-10
9.122814e+00 1.843175e+00 1.087976e-10
1.281861e+01 1.843175e+00 1.087976e-10
1.801163e+01 1.843175e+00 1.087976e-10
2.530843e+01 1.843175e+00 1.087976e-10
1.185376e+00 3.130902e+00 6.543015e-01
1.665590e+00 3.130902e+00 5.744161e-01
2.340347e+00 3.130902e+00 4.355791e-01
3.288459e+00 3.130902e+00 1.899225e-01
4.620666e+00 3.130902e+00 1.761037e-02
6.492571e+00 3.130902e+00 1.087976e-10
9.122814e+00 3.130902e+00 1.087976e-10
1.281861e+01 3.130902e+00 1.087976e-10
1.801163e+01 3.130902e+00 1.087976e-10
2.530843e+01 3.130902e+00 1.087976e-10
1.185376e+00 5.318296e+00 6.127818e-02
1.665590e+00 5.318296e+00 4.612040e-02
2.340347e+00 5.318296e+00 2.415061e-02
3.288459e+00 5.318296e+00 5.848750e-03
4.620666e+00 5.318296e+00 1.087976e-10
6.492571e+00 5.318296e+00 1.087976e-10
9.122814e+00 5.318296e+00 1.087976e-10
1.281861e+01 5.318296e+00 1.087976e-10
1.801163e+01 5.318296e+00 1.087976e-10
2.530843e+01 5.318296e+00 1.087976e-10
1.185376e+00 9.033905e+00 1.087976e-10
1.665590e+00 9.033905e+00 1.087976e-10
2.340347e+00 9.033905e+00 1.087976e-10
3.288459e+00 9.033905e+00 1.087976e-10
4.620666e+00 9.033905e+00 1.087976e-10
6.492571e+00 9.033905e+00 1.087976e-10
9.122814e+00 9.033905e+00 1.087976e-10
1.281861e+01 9.033905e+00 1.087976e-10
1.801163e+01 9.033905e+00 1.087976e-10
2.530843e+01 9.033905e+00 1.087976e-10
1.185376e+00 1.534541e+01 1.087976e-10
1.665590e+00 1.534541e+01 1.087976e-10
2.340347e+00 1.534541e+01 1.087976e-10
3.288459e+00 1.534541e+01 1.087976e-10
4.620666e+00 1.534541e+01 1.087976e-10
6.492571e+00 1.534541e+01 1.087976e-10
9.122814e+00 1.534541e+01 1.087976e-10
1.281861e+01 1.534541e+01 1.087976e-10
1.801163e+01 1.534541e+01 1.087976e-10
2.530843e+01 1.534541e+01 1.087976e-10


==> figures/data/mrk335_2006/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 -3.774849e-01
4.237613e+00 1.303321e-01 -3.693866e-01
5.334838e+00 1.303321e-01 -3.238687e-01
6.716163e+00 1.303321e-01 9.541320e-01
8.455149e+00 1.303321e-01 9.777604e-01
1.064440e+01 1.303321e-01 1.000000e+00
1.340051e+01 1.303321e-01 9.828711e-01
1.687024e+01 1.303321e-01 9.917878e-01
2.123837e+01 1.303321e-01 9.711247e-01
2.673753e+01 1.303321e-01 9.152947e-01
3.366055e+00 2.213882e-01 -3.814854e-01
4.237613e+00 2.213882e-01 -3.730309e-01
5.334838e+00 2.213882e-01 -3.029834e-01
6.716163e+00 2.213882e-01 8.305086e-01
8.455149e+00 2.213882e-01 8.771699e-01
1.064440e+01 2.213882e-01 8.981961e-01
1.340051e+01 2.213882e-01 8.991074e-01
1.687024e+01 2.213882e-01 8.999064e-01
2.123837e+01 2.213882e-01 8.943075e-01
2.673753e+01 2.213882e-01 8.546948e-01
3.366055e+00 3.760603e-01 -3.878843e-01
4.237613e+00 3.760603e-01 -3.717966e-01
5.334838e+00 3.760603e-01 -2.705760e-01
6.716163e+00 3.760603e-01 6.515446e-01
8.455149e+00 3.760603e-01 7.333212e-01
1.064440e+01 3.760603e-01 7.490091e-01
1.340051e+01 3.760603e-01 7.546142e-01
1.687024e+01 3.760603e-01 7.647809e-01
2.123837e+01 3.760603e-01 7.673980e-01
2.673753e+01 3.760603e-01 7.435025e-01
3.366055e+00 6.387935e-01 -3.927890e-01
4.237613e+00 6.387935e-01 -3.668791e-01
5.334838e+00 6.387935e-01 -2.385800e-01
6.716163e+00 6.387935e-01 4.130552e-01
8.455149e+00 6.387935e-01 5.110266e-01
1.064440e+01 6.387935e-01 5.308053e-01
1.340051e+01 6.387935e-01 5.452545e-01
1.687024e+01 6.387935e-01 5.499901e-01
2.123837e+01 6.387935e-01 5.571000e-01
2.673753e+01 6.387935e-01 5.583017e-01
3.366055e+00 1.085084e+00 -4.066006e-01
4.237613e+00 1.085084e+00 -3.741114e-01
5.334838e+00 1.085084e+00 -2.438975e-01
6.716163e+00 1.085084e+00 1.076133e-01
8.455149e+00 1.085084e+00 2.062014e-01
1.064440e+01 1.085084e+00 2.264887e-01
1.340051e+01 1.085084e+00 2.431960e-01
1.687024e+01 1.085084e+00 2.501362e-01
2.123837e+01 1.085084e+00 2.619905e-01
2.673753e+01 1.085084e+00 2.690451e-01
3.366055e+00 1.843175e+00 -4.374621e-01
4.237613e+00 1.843175e+00 -4.174845e-01
5.334838e+00 1.843175e+00 -3.438205e-01
6.716163e+00 1.843175e+00 -2.151535e-01
8.455149e+00 1.843175e+00 -1.724858e-01
1.064440e+01 1.843175e+00 -1.596426e-01
1.340051e+01 1.843175e+00 -1.481961e-01
1.687024e+01 1.843175e+00 -1.328885e-01
2.123837e+01 1.843175e+00 -1.224162e-01
2.673753e+01 1.843175e+00 -1.130677e-01
3.366055e+00 3.130902e+00 -5.355751e-01
4.237613e+00 3.130902e+00 -5.395137e-01
5.334838e+00 3.130902e+00 -5.374699e-01
6.716163e+00 3.130902e+00 -5.428615e-01
8.455149e+00 3.130902e+00 -5.597284e-01
1.064440e+01 3.130902e+00 -5.632475e-01
1.340051e+01 3.130902e+00 -5.585150e-01
1.687024e+01 3.130902e+00 -5.482124e-01
2.123837e+01 3.130902e+00 -5.395701e-01
2.673753e+01 3.130902e+00 -5.301453e-01
3.366055e+00 5.318296e+00 -6.463895e-01
4.237613e+00 5.318296e+00 -6.607164e-01
5.334838e+00 5.318296e+00 -6.838476e-01
6.716163e+00 5.318296e+00 -7.172203e-01
8.455149e+00 5.318296e+00 -7.480770e-01
1.064440e+01 5.318296e+00 -7.766881e-01
1.340051e+01 5.318296e+00 -7.892653e-01
1.687024e+01 5.318296e+00 -7.902486e-01
2.123837e+01 5.318296e+00 -7.892552e-01
2.673753e+01 5.318296e+00 -7.868057e-01
3.366055e+00 9.033905e+00 -3.975309e-01
4.237613e+00 9.033905e+00 -4.054566e-01
5.334838e+00 9.033905e+00 -4.185268e-01
6.716163e+00 9.033905e+00 -4.362834e-01
8.455149e+00 9.033905e+00 -4.585353e-01
1.064440e+01 9.033905e+00 -4.862305e-01
1.340051e+01 9.033905e+00 -5.111705e-01
1.687024e+01 9.033905e+00 -5.311371e-01
2.123837e+01 9.033905e+00 -5.448161e-01
2.673753e+01 9.033905e+00 -5.567109e-01
3.366055e+00 1.534541e+01 2.061945e-01
4.237613e+00 1.534541e+01 2.045038e-01
5.334838e+00 1.534541e+01 1.989077e-01
6.716163e+00 1.534541e+01 1.929400e-01
8.455149e+00 1.534541e+01 1.842966e-01
1.064440e+01 1.534541e+01 1.724674e-01
1.340051e+01 1.534541e+01 1.566538e-01
1.687024e+01 1.534541e+01 1.418681e-01
2.123837e+01 1.534541e+01 1.262506e-01
2.673753e+01 1.534541e+01 1.084034e-01


==> figures/data/mrk335_2006/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 -3.217879e-02
4.237613e+00 1.303321e-01 -1.941169e-02
5.334838e+00 1.303321e-01 -2.825276e-02
6.716163e+00 1.303321e-01 2.168912e-01
8.455149e+00 1.303321e-01 1.845516e-01
1.064440e+01 1.303321e-01 1.942752e-01
1.340051e+01 1.303321e-01 1.611489e-01
1.687024e+01 1.303321e-01 1.662783e-01
2.123837e+01 1.303321e-01 1.337636e-01
2.673753e+01 1.303321e-01 5.424447e-02
3.366055e+00 2.213882e-01 -3.613486e-02
4.237613e+00 2.213882e-01 -2.675728e-02
5.334838e+00 2.213882e-01 -4.233775e-02
6.716163e+00 2.213882e-01 1.124653e-01
8.455149e+00 2.213882e-01 8.245048e-02
1.064440e+01 2.213882e-01 8.541941e-02
1.340051e+01 2.213882e-01 7.428228e-02
1.687024e+01 2.213882e-01 6.825567e-02
2.123837e+01 2.213882e-01 5.622286e-02
2.673753e+01 2.213882e-01 -1.448664e-03
3.366055e+00 3.760603e-01 -4.183705e-02
4.237613e+00 3.760603e-01 -4.419727e-02
5.334838e+00 3.760603e-01 -6.642931e-02
6.716163e+00 3.760603e-01 -2.779373e-02
8.455149e+00 3.760603e-01 -6.259074e-02
1.064440e+01 3.760603e-01 -7.093873e-02
1.340051e+01 3.760603e-01 -7.222267e-02
1.687024e+01 3.760603e-01 -7.040399e-02
2.123837e+01 3.760603e-01 -6.794239e-02
2.673753e+01 3.760603e-01 -1.039262e-01
3.366055e+00 6.387935e-01 -5.760728e-02
4.237613e+00 6.387935e-01 -6.092073e-02
5.334838e+00 6.387935e-01 -1.036046e-01
6.716163e+00 6.387935e-01 -1.873087e-01
8.455149e+00 6.387935e-01 -2.617373e-01
1.064440e+01 6.387935e-01 -2.778860e-01
1.340051e+01 6.387935e-01 -2.746034e-01
1.687024e+01 6.387935e-01 -2.731154e-01
2.123837e+01 6.387935e-01 -2.704944e-01
2.673753e+01 6.387935e-01 -2.741900e-01
3.366055e+00 1.085084e+00 -7.240954e-02
4.237613e+00 1.085084e+00 -9.436182e-02
5.334838e+00 1.085084e+00 -1.777048e-01
6.716163e+00 1.085084e+00 -3.775051e-01
8.455149e+00 1.085084e+00 -4.986280e-01
1.064440e+01 1.085084e+00 -5.248707e-01
1.340051e+01 1.085084e+00 -5.244419e-01
1.687024e+01 1.085084e+00 -5.222450e-01
2.123837e+01 1.085084e+00 -5.154520e-01
2.673753e+01 1.085084e+00 -5.115928e-01
3.366055e+00 1.843175e+00 -8.771695e-02
4.237613e+00 1.843175e+00 -1.374078e-01
5.334838e+00 1.843175e+00 -2.749175e-01
6.716163e+00 1.843175e+00 -5.032464e-01
8.455149e+00 1.843175e+00 -6.843237e-01
1.064440e+01 1.843175e+00 -7.369640e-01
1.340051e+01 1.843175e+00 -7.429645e-01
1.687024e+01 1.843175e+00 -7.376657e-01
2.123837e+01 1.843175e+00 -7.355952e-01
2.673753e+01 1.843175e+00 -7.385854e-01
3.366055e+00 3.130902e+00 -5.763408e-02
4.237613e+00 3.130902e+00 -1.300774e-01
5.334838e+00 3.130902e+00 -2.657020e-01
6.716163e+00 3.130902e+00 -4.535813e-01
8.455149e+00 3.130902e+00 -6.197136e-01
1.064440e+01 3.130902e+00 -6.940012e-01
1.340051e+01 3.130902e+00 -7.115742e-01
1.687024e+01 3.130902e+00 -7.239756e-01
2.123837e+01 3.130902e+00 -7.335566e-01
2.673753e+01 3.130902e+00 -7.441058e-01
3.366055e+00 5.318296e+00 3.043284e-01
4.237613e+00 5.318296e+00 2.578867e-01
5.334838e+00 5.318296e+00 1.891102e-01
6.716163e+00 5.318296e+00 1.080860e-01
8.455149e+00 5.318296e+00 2.275600e-02
1.064440e+01 5.318296e+00 -4.149748e-02
1.340051e+01 5.318296e+00 -7.806717e-02
1.687024e+01 5.318296e+00 -1.144179e-01
2.123837e+01 5.318296e+00 -1.430908e-01
2.673753e+01 5.318296e+00 -1.732799e-01
3.366055e+00 9.033905e+00 9.986836e-01
4.237613e+00 9.033905e+00 1.000000e+00
5.334838e+00 9.033905e+00 9.934684e-01
6.716163e+00 9.033905e+00 9.992702e-01
8.455149e+00 9.033905e+00 9.925088e-01
1.064440e+01 9.033905e+00 9.829371e-01
1.340051e+01 9.033905e+00 9.655084e-01
1.687024e+01 9.033905e+00 9.377237e-01
2.123837e+01 9.033905e+00 9.085503e-01
2.673753e+01 9.033905e+00 8.767621e-01
3.366055e+00 1.534541e+01 4.960606e-01
4.237613e+00 1.534541e+01 5.009731e-01
5.334838e+00 1.534541e+01 5.093276e-01
6.716163e+00 1.534541e+01 5.206669e-01
8.455149e+00 1.534541e+01 5.342376e-01
1.064440e+01 1.534541e+01 5.530241e-01
1.340051e+01 1.534541e+01 5.797208e-01
1.687024e+01 1.534541e+01 6.104275e-01
2.123837e+01 1.534541e+01 6.406009e-01
2.673753e+01 1.534541e+01 6.662773e-01


==> figures/data/mrk335_2006/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 4.996798e-02
4.237613e+00 1.303321e-01 7.034645e-02
5.334838e+00 1.303321e-01 8.922553e-02
6.716163e+00 1.303321e-01 -3.490173e-01
8.455149e+00 1.303321e-01 -3.472223e-01
1.064440e+01 1.303321e-01 -3.794016e-01
1.340051e+01 1.303321e-01 -3.773097e-01
1.687024e+01 1.303321e-01 -3.925458e-01
2.123837e+01 1.303321e-01 -3.646463e-01
2.673753e+01 1.303321e-01 -2.973583e-01
3.366055e+00 2.213882e-01 4.210347e-02
4.237613e+00 2.213882e-01 6.020707e-02
5.334838e+00 2.213882e-01 7.990399e-02
6.716163e+00 2.213882e-01 -2.691825e-01
8.455149e+00 2.213882e-01 -2.802281e-01
1.064440e+01 2.213882e-01 -3.049625e-01
1.340051e+01 2.213882e-01 -3.205887e-01
1.687024e+01 2.213882e-01 -3.249818e-01
2.123837e+01 2.213882e-01 -3.145096e-01
2.673753e+01 2.213882e-01 -2.611289e-01
3.366055e+00 3.760603e-01 3.530735e-02
4.237613e+00 3.760603e-01 6.209076e-02
5.334838e+00 3.760603e-01 7.888337e-02
6.716163e+00 3.760603e-01 -1.614930e-01
8.455149e+00 3.760603e-01 -1.762791e-01
1.064440e+01 3.760603e-01 -1.973598e-01
1.340051e+01 3.760603e-01 -2.225834e-01
1.687024e+01 3.760603e-01 -2.350101e-01
2.123837e+01 3.760603e-01 -2.302662e-01
2.673753e+01 3.760603e-01 -1.947248e-01
3.366055e+00 6.387935e-01 3.282362e-02
4.237613e+00 6.387935e-01 6.070122e-02
5.334838e+00 6.387935e-01 7.727322e-02
6.716163e+00 6.387935e-01 -3.682119e-02
8.455149e+00 6.387935e-01 -3.945952e-02
1.064440e+01 6.387935e-01 -6.316550e-02
1.340051e+01 6.387935e-01 -8.932906e-02
1.687024e+01 6.387935e-01 -1.056461e-01
2.123837e+01 6.387935e-01 -1.005922e-01
2.673753e+01 6.387935e-01 -8.622315e-02
3.366055e+00 1.085084e+00 2.002055e-02
4.237613e+00 1.085084e+00 5.201704e-02
5.334838e+00 1.085084e+00 8.691038e-02
6.716163e+00 1.085084e+00 1.042640e-01
8.455149e+00 1.085084e+00 1.140831e-01
1.064440e+01 1.085084e+00 8.672107e-02
1.340051e+01 1.085084e+00 5.760114e-02
1.687024e+01 1.085084e+00 4.106933e-02
2.123837e+01 1.085084e+00 4.516071e-02
2.673753e+01 1.085084e+00 5.765670e-02
3.366055e+00 1.843175e+00 -1.045829e-03
4.237613e+00 1.843175e+00 3.410930e-02
5.334838e+00 1.843175e+00 9.611160e-02
6.716163e+00 1.843175e+00 1.814522e-01
8.455149e+00 1.843175e+00 2.093868e-01
1.064440e+01 1.843175e+00 1.854907e-01
1.340051e+01 1.843175e+00 1.512279e-01
1.687024e+01 1.843175e+00 1.370749e-01
2.123837e+01 1.843175e+00 1.484090e-01
2.673753e+01 1.843175e+00 1.683992e-01
3.366055e+00 3.130902e+00 -8.247401e-02
4.237613e+00 3.130902e+00 -4.696567e-02
5.334838e+00 3.130902e+00 1.862427e-02
6.716163e+00 3.130902e+00 8.031517e-02
8.455149e+00 3.130902e+00 9.920062e-02
1.064440e+01 3.130902e+00 7.510863e-02
1.340051e+01 3.130902e+00 4.185689e-02
1.687024e+01 3.130902e+00 3.666637e-02
2.123837e+01 3.130902e+00 5.908371e-02
2.673753e+01 3.130902e+00 9.190555e-02
3.366055e+00 5.318296e+00 -2.842226e-01
4.237613e+00 5.318296e+00 -2.748477e-01
5.334838e+00 5.318296e+00 -2.701312e-01
6.716163e+00 5.318296e+00 -2.879421e-01
8.455149e+00 5.318296e+00 -3.192751e-01
1.064440e+01 5.318296e+00 -3.695493e-01
1.340051e+01 5.318296e+00 -4.039185e-01
1.687024e+01 5.318296e+00 -3.907954e-01
2.123837e+01 5.318296e+00 -3.535345e-01
2.673753e+01 5.318296e+00 -3.084940e-01
3.366055e+00 9.033905e+00 -3.845553e-02
4.237613e+00 9.033905e+00 -7.922153e-02
5.334838e+00 9.033905e+00 -1.396266e-01
6.716163e+00 9.033905e+00 -2.214342e-01
8.455149e+00 9.033905e+00 -3.131171e-01
1.064440e+01 9.033905e+00 -3.969801e-01
1.340051e+01 9.033905e+00 -4.518493e-01
1.687024e+01 9.033905e+00 -4.650756e-01
2.123837e+01 9.033905e+00 -4.484389e-01
2.673753e+01 9.033905e+00 -4.394502e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.970480e-01
5.334838e+00 1.534541e+01 9.896510e-01
6.716163e+00 1.534541e+01 9.861658e-01
8.455149e+00 1.534541e+01 9.811856e-01
1.064440e+01 1.534541e+01 9.750146e-01
1.340051e+01 1.534541e+01 9.650113e-01
1.687024e+01 1.534541e+01 9.605325e-01
2.123837e+01 1.534541e+01 9.375733e-01
2.673753e+01 1.534541e+01 8.979385e-01


==> figures/data/mrk335_2006/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 -9.352946e-02
4.237613e+00 1.303321e-01 -7.246851e-02
5.334838e+00 1.303321e-01 1.289766e-02
6.716163e+00 1.303321e-01 3.740822e-01
8.455149e+00 1.303321e-01 3.980177e-01
1.064440e+01 1.303321e-01 4.236496e-01
1.340051e+01 1.303321e-01 3.044789e-01
1.687024e+01 1.303321e-01 2.585415e-01
2.123837e+01 1.303321e-01 2.351376e-01
2.673753e+01 1.303321e-01 1.445862e-01
3.366055e+00 2.213882e-01 -7.845645e-02
4.237613e+00 2.213882e-01 -6.791519e-02
5.334838e+00 2.213882e-01 -5.407852e-03
6.716163e+00 2.213882e-01 2.327135e-01
8.455149e+00 2.213882e-01 2.580656e-01
1.064440e+01 2.213882e-01 2.872321e-01
1.340051e+01 2.213882e-01 1.965412e-01
1.687024e+01 2.213882e-01 1.297698e-01
2.123837e+01 2.213882e-01 1.431289e-01
2.673753e+01 2.213882e-01 7.350626e-02
3.366055e+00 3.760603e-01 -5.976143e-02
4.237613e+00 3.760603e-01 -5.707067e-02
5.334838e+00 3.760603e-01 -2.835066e-02
6.716163e+00 3.760603e-01 5.021498e-02
8.455149e+00 3.760603e-01 6.678473e-02
1.064440e+01 3.760603e-01 7.834588e-02
1.340051e+01 3.760603e-01 1.183204e-02
1.687024e+01 3.760603e-01 -5.713944e-02
2.123837e+01 3.760603e-01 -2.181519e-02
2.673753e+01 3.760603e-01 -4.470109e-02
3.366055e+00 6.387935e-01 -6.240124e-02
4.237613e+00 6.387935e-01 -8.665040e-02
5.334838e+00 6.387935e-01 -7.427952e-02
6.716163e+00 6.387935e-01 -1.581974e-01
8.455149e+00 6.387935e-01 -1.745124e-01
1.064440e+01 6.387935e-01 -1.580749e-01
1.340051e+01 6.387935e-01 -2.364867e-01
1.687024e+01 6.387935e-01 -3.009936e-01
2.123837e+01 6.387935e-01 -2.586281e-01
2.673753e+01 6.387935e-01 -2.427792e-01
3.366055e+00 1.085084e+00 -5.621336e-02
4.237613e+00 1.085084e+00 -9.817362e-02
5.334838e+00 1.085084e+00 -1.292646e-01
6.716163e+00 1.085084e+00 -3.161487e-01
8.455149e+00 1.085084e+00 -3.940239e-01
1.064440e+01 1.085084e+00 -3.734244e-01
1.340051e+01 1.085084e+00 -4.487575e-01
1.687024e+01 1.085084e+00 -5.153923e-01
2.123837e+01 1.085084e+00 -4.917416e-01
2.673753e+01 1.085084e+00 -4.745836e-01
3.366055e+00 1.843175e+00 -4.974407e-02
4.237613e+00 1.843175e+00 -8.015472e-02
5.334838e+00 1.843175e+00 -1.535373e-01
6.716163e+00 1.843175e+00 -2.691862e-01
8.455149e+00 1.843175e+00 -3.708543e-01
1.064440e+01 1.843175e+00 -3.777152e-01
1.340051e+01 1.843175e+00 -4.656408e-01
1.687024e+01 1.843175e+00 -5.558678e-01
2.123837e+01 1.843175e+00 -5.589682e-01
2.673753e+01 1.843175e+00 -5.486593e-01
3.366055e+00 3.130902e+00 2.797856e-02
4.237613e+00 3.130902e+00 5.093570e-02
5.334838e+00 3.130902e+00 9.626150e-02
6.716163e+00 3.130902e+00 1.484267e-01
8.455149e+00 3.130902e+00 1.814927e-01
1.064440e+01 3.130902e+00 1.760820e-01
1.340051e+01 3.130902e+00 5.262389e-02
1.687024e+01 3.130902e+00 -9.461639e-02
2.123837e+01 3.130902e+00 -1.064789e-01
2.673753e+01 3.130902e+00 -1.285652e-01
3.366055e+00 5.318296e+00 1.770581e-01
4.237613e+00 5.318296e+00 3.317771e-01
5.334838e+00 5.318296e+00 5.321185e-01
6.716163e+00 5.318296e+00 7.888685e-01
8.455149e+00 5.318296e+00 1.000000e+00
1.064440e+01 5.318296e+00 9.929461e-01
1.340051e+01 5.318296e+00 8.476558e-01
1.687024e+01 5.318296e+00 6.926065e-01
2.123837e+01 5.318296e+00 7.166139e-01
2.673753e+01 5.318296e+00 6.959049e-01
3.366055e+00 9.033905e+00 -5.943981e-01
4.237613e+00 9.033905e+00 -5.028725e-01
5.334838e+00 9.033905e+00 -3.445547e-01
6.716163e+00 9.033905e+00 -2.816838e-01
8.455149e+00 9.033905e+00 -2.548020e-01
1.064440e+01 9.033905e+00 -3.192605e-01
1.340051e+01 9.033905e+00 -4.128950e-01
1.687024e+01 9.033905e+00 -3.652584e-01
2.123837e+01 9.033905e+00 -1.539649e-01
2.673753e+01 9.033905e+00 -7.686740e-02
3.366055e+00 1.534541e+01 8.169030e-01
4.237613e+00 1.534541e+01 7.314115e-01
5.334838e+00 1.534541e+01 5.068153e-01
6.716163e+00 1.534541e+01 3.575842e-01
8.455149e+00 1.534541e+01 1.344705e-01
1.064440e+01 1.534541e+01 -4.216950e-02
1.340051e+01 1.534541e+01 -1.390572e-01
1.687024e+01 1.534541e+01 -1.681217e-01
2.123837e+01 1.534541e+01 -2.754743e-01
2.673753e+01 1.534541e+01 -4.073498e-01


==> figures/data/mrk335_2006/spec_ratio.dat <==
E dE r dr
3.327625e-01 1.834249e-02 1.008280e+00 1.043621e-02
3.693575e-01 1.825249e-02 9.953928e-01 1.041603e-02
4.057695e-01 1.815949e-02 9.923542e-01 1.041673e-02
4.419935e-01 1.806451e-02 1.016402e+00 1.044295e-02
4.780265e-01 1.796849e-02 1.023438e+00 1.047099e-02
5.138690e-01 1.787400e-02 9.833065e-01 1.048308e-02
5.495235e-01 1.778051e-02 9.404601e-01 1.049385e-02
5.849935e-01 1.768950e-02 9.373077e-01 1.052859e-02
6.202860e-01 1.760298e-02 9.780416e-01 1.060821e-02
6.554090e-01 1.752001e-02 1.025426e+00 1.070817e-02
6.903710e-01 1.744199e-02 1.040496e+00 1.077504e-02
7.251825e-01 1.736951e-02 1.015957e+00 1.080154e-02
7.598545e-01 1.730251e-02 1.011648e+00 1.085013e-02
7.943985e-01 1.724151e-02 1.022987e+00 1.092875e-02
8.288265e-01 1.718649e-02 1.050637e+00 1.103873e-02
8.631510e-01 1.713800e-02 1.056523e+00 1.113415e-02
8.973845e-01 1.709548e-02 1.057939e+00 1.122179e-02
9.315395e-01 1.705950e-02 1.040691e+00 1.128556e-02
9.680590e-01 1.945999e-02 1.032980e+00 1.120368e-02
1.006950e+00 1.943055e-02 1.038306e+00 1.129704e-02
1.045785e+00 1.940495e-02 1.025849e+00 1.137164e-02
1.084585e+00 1.939499e-02 1.006379e+00 1.143795e-02
1.123365e+00 1.938504e-02 9.957331e-01 1.151582e-02
1.162135e+00 1.938498e-02 9.795495e-01 1.158702e-02
1.200915e+00 1.939505e-02 9.810463e-01 1.168521e-02
1.239710e+00 1.939994e-02 9.807427e-01 1.178548e-02
1.278530e+00 1.941997e-02 9.700784e-01 1.187207e-02
1.317390e+00 1.944000e-02 9.947194e-01 1.202968e-02
1.356290e+00 1.946002e-02 9.744642e-01 1.210322e-02
1.395240e+00 1.949000e-02 9.710732e-01 1.221406e-02
1.434250e+00 1.952004e-02 9.819507e-01 1.235648e-02
1.473315e+00 1.954496e-02 9.570728e-01 1.242618e-02
1.512440e+00 1.958001e-02 9.571729e-01 1.256265e-02
1.551630e+00 1.960999e-02 9.696602e-01 1.274577e-02
1.590880e+00 1.964003e-02 9.817727e-01 1.292692e-02
1.630190e+00 1.967001e-02 9.503501e-01 1.297898e-02
1.669560e+00 1.969999e-02 9.467528e-01 1.308489e-02
1.708990e+00 1.972997e-02 9.591443e-01 1.323994e-02
1.748475e+00 1.975501e-02 9.667886e-01 1.339899e-02
1.788010e+00 1.978004e-02 9.732339e-01 1.359161e-02
1.827600e+00 1.981002e-02 9.637569e-01 1.384780e-02
1.869715e+00 2.230495e-02 9.762359e-01 1.388273e-02
1.914355e+00 2.233499e-02 9.861776e-01 1.425884e-02
1.959050e+00 2.236003e-02 1.000319e+00 1.455512e-02
2.003785e+00 2.237499e-02 1.003175e+00 1.478118e-02
2.048560e+00 2.240002e-02 9.794854e-01 1.490028e-02
2.093370e+00 2.241004e-02 9.948751e-01 1.520342e-02
2.138210e+00 2.242994e-02 9.883610e-01 1.549167e-02
2.183080e+00 2.243996e-02 1.007201e+00 1.602391e-02
2.227970e+00 2.244997e-02 1.027451e+00 1.684717e-02
2.272875e+00 2.245510e-02 9.935922e-01 1.762377e-02
2.317800e+00 2.247000e-02 9.711768e-01 1.838670e-02
2.362740e+00 2.247000e-02 1.001434e+00 1.918540e-02
2.407690e+00 2.247989e-02 9.856539e-01 1.937905e-02
2.452650e+00 2.248001e-02 1.035474e+00 1.990930e-02
2.497615e+00 2.248514e-02 9.973299e-01 1.983644e-02
2.542590e+00 2.249002e-02 9.930751e-01 2.007595e-02
2.587570e+00 2.248991e-02 1.025912e+00 2.050901e-02
2.632555e+00 2.249503e-02 1.007627e+00 2.066545e-02
2.677545e+00 2.249503e-02 9.822278e-01 2.074538e-02
2.722535e+00 2.249491e-02 9.983553e-01 2.122431e-02
2.767525e+00 2.249503e-02 1.012051e+00 2.176660e-02
2.812520e+00 2.250004e-02 9.861023e-01 2.190930e-02
2.860015e+00 2.499497e-02 9.921393e-01 2.128117e-02
2.910010e+00 2.499998e-02 1.015710e+00 2.170975e-02
2.960010e+00 2.499998e-02 9.901831e-01 2.170860e-02
3.010005e+00 2.499509e-02 1.037333e+00 2.239336e-02
3.060000e+00 2.499998e-02 9.804056e-01 2.213942e-02
3.110000e+00 2.499998e-02 9.912551e-01 2.255091e-02
3.160000e+00 2.499998e-02 1.035233e+00 2.329750e-02
3.210000e+00 2.499998e-02 1.023363e+00 2.355424e-02
3.260000e+00 2.500010e-02 9.796833e-01 2.353211e-02
3.310000e+00 2.499998e-02 1.040250e+00 2.441590e-02
3.360000e+00 2.499998e-02 1.027995e+00 2.460944e-02
3.410000e+00 2.499998e-02 1.054047e+00 2.517389e-02
3.460000e+00 2.499998e-02 1.056516e+00 2.549987e-02
3.510000e+00 2.500010e-02 1.051139e+00 2.575663e-02
3.560000e+00 2.499998e-02 9.799780e-01 2.533135e-02
3.610000e+00 2.499998e-02 1.042948e+00 2.626498e-02
3.660000e+00 2.499998e-02 1.024767e+00 2.624119e-02
3.710000e+00 2.499998e-02 1.053880e+00 2.685866e-02
3.760000e+00 2.500010e-02 1.043993e+00 2.708630e-02
3.810000e+00 2.499998e-02 1.003364e+00 2.678902e-02
3.860000e+00 2.499998e-02 9.945317e-01 2.718409e-02
3.912500e+00 2.750003e-02 9.992512e-01 2.629802e-02
3.967500e+00 2.749991e-02 1.029349e+00 2.699512e-02
4.022500e+00 2.750015e-02 1.004597e+00 2.707989e-02
4.077500e+00 2.749991e-02 1.001125e+00 2.732515e-02
4.132500e+00 2.749991e-02 9.821759e-01 2.732456e-02
4.187500e+00 2.750015e-02 9.900092e-01 2.778180e-02
4.242500e+00 2.749991e-02 1.054260e+00 2.888530e-02
4.297500e+00 2.749991e-02 9.897626e-01 2.836982e-02
4.352500e+00 2.750015e-02 1.050904e+00 2.942928e-02
4.407500e+00 2.749991e-02 1.058059e+00 2.982074e-02
4.462500e+00 2.749991e-02 1.054845e+00 3.000886e-02
4.517500e+00 2.750015e-02 9.835241e-01 2.952446e-02
4.572500e+00 2.749991e-02 9.857186e-01 3.006081e-02
4.627500e+00 2.750015e-02 1.047107e+00 3.097797e-02
4.682500e+00 2.749991e-02 1.022077e+00 3.099828e-02
4.737500e+00 2.749991e-02 9.891643e-01 3.087659e-02
4.792500e+00 2.750015e-02 1.018348e+00 3.167392e-02
4.847500e+00 2.749991e-02 1.022429e+00 3.190476e-02
4.902500e+00 2.749991e-02 9.956364e-01 3.182338e-02
4.957500e+00 2.750015e-02 9.810691e-01 3.193793e-02
5.015000e+00 2.999997e-02 9.743437e-01 3.094758e-02
5.075000e+00 2.999997e-02 1.024449e+00 3.211036e-02
5.135000e+00 2.999997e-02 1.028421e+00 3.242405e-02
5.195000e+00 2.999997e-02 9.711458e-01 3.198033e-02
5.255000e+00 2.999997e-02 9.707930e-01 3.242918e-02
5.315000e+00 2.999997e-02 9.970070e-01 3.315505e-02
5.375000e+00 3.000021e-02 1.022031e+00 3.371329e-02
5.435000e+00 2.999997e-02 1.033372e+00 3.449225e-02
5.495000e+00 2.999997e-02 1.026524e+00 3.445605e-02
5.555000e+00 2.999997e-02 9.719756e-01 3.371128e-02
5.615000e+00 2.999997e-02 9.921151e-01 3.456210e-02
5.675000e+00 2.999997e-02 9.384471e-01 3.424237e-02
5.735000e+00 2.999997e-02 1.008107e+00 3.553781e-02
5.795000e+00 2.999997e-02 1.059680e+00 3.655415e-02
5.855000e+00 3.000021e-02 1.003539e+00 3.627555e-02
5.915000e+00 2.999997e-02 9.866530e-01 3.648642e-02
5.975000e+00 2.999997e-02 1.031726e+00 3.710960e-02
6.035000e+00 2.999997e-02 1.036409e+00 3.744065e-02
6.095000e+00 2.999997e-02 1.043220e+00 3.720739e-02
6.155000e+00 2.999997e-02 1.027935e+00 3.672723e-02
6.215000e+00 2.999997e-02 1.055168e+00 3.675621e-02
6.277500e+00 3.250003e-02 1.035867e+00 3.553370e-02
6.342500e+00 3.250003e-02 1.032502e+00 3.680921e-02
6.407500e+00 3.250003e-02 9.934430e-01 3.763438e-02
6.472500e+00 3.250003e-02 1.001184e+00 3.815079e-02
6.537500e+00 3.250003e-02 9.846476e-01 3.811501e-02
6.602500e+00 3.250003e-02 9.368554e-01 3.711194e-02
6.667500e+00 3.249979e-02 9.667255e-01 3.809884e-02
6.732500e+00 3.250003e-02 9.058116e-01 3.745816e-02
6.797500e+00 3.250003e-02 1.046619e+00 4.055395e-02
6.862500e+00 3.250003e-02 1.008470e+00 4.105453e-02
6.927500e+00 3.250003e-02 9.855755e-01 4.254857e-02
6.992500e+00 3.250003e-02 9.714655e-01 4.413405e-02
7.057500e+00 3.250003e-02 9.197866e-01 4.465602e-02
7.122500e+00 3.250003e-02 1.024616e+00 4.767944e-02
7.187500e+00 3.249979e-02 9.972241e-01 4.838916e-02
7.252500e+00 3.250003e-02 1.023432e+00 5.009239e-02
7.317500e+00 3.250003e-02 9.642377e-01 4.944834e-02
7.382500e+00 3.250003e-02 9.260517e-01 4.941767e-02
7.450000e+00 3.500009e-02 1.008026e+00 5.057921e-02
7.517500e+00 3.250003e-02 1.002070e+00 5.331435e-02
7.585000e+00 3.499985e-02 1.059097e+00 5.379568e-02
7.655000e+00 3.500009e-02 9.638848e-01 5.301091e-02
7.725000e+00 3.500009e-02 1.171846e+00 5.948000e-02
7.795000e+00 3.499985e-02 1.001605e+00 5.755545e-02
7.867500e+00 3.750014e-02 1.065604e+00 5.790969e-02
7.940000e+00 3.499985e-02 1.171691e+00 6.356902e-02
8.010000e+00 3.500009e-02 1.030912e+00 6.196909e-02
8.080000e+00 3.499985e-02 9.481934e-01 6.063382e-02
8.150000e+00 3.500032e-02 1.036662e+00 6.337408e-02
8.220000e+00 3.499985e-02 1.002894e+00 6.393638e-02
8.290000e+00 3.499985e-02 1.101523e+00 6.888478e-02
8.360000e+00 3.500032e-02 1.023276e+00 6.639350e-02
8.430000e+00 3.499985e-02 1.047503e+00 6.713909e-02
8.502500e+00 3.749990e-02 1.019833e+00 6.801279e-02
8.577500e+00 3.749990e-02 1.119939e+00 7.231605e-02
8.650000e+00 3.500032e-02 9.345960e-01 7.209280e-02
8.720000e+00 3.499985e-02 8.770080e-01 7.172867e-02
8.790000e+00 3.499985e-02 9.202800e-01 7.268032e-02
8.862500e+00 3.749990e-02 1.015257e+00 7.444149e-02
8.935000e+00 3.500032e-02 1.069484e+00 7.883499e-02
9.007500e+00 3.749990e-02 1.100331e+00 7.891519e-02
9.082500e+00 3.749990e-02 9.067637e-01 7.446741e-02
9.160000e+00 3.999996e-02 9.094392e-01 7.450220e-02
9.237500e+00 3.749990e-02 1.033711e+00 8.276701e-02
9.312500e+00 3.750038e-02 9.895742e-01 8.114697e-02
9.390000e+00 3.999996e-02 9.633714e-01 7.985860e-02
9.467500e+00 3.749990e-02 9.963783e-01 8.813703e-02
9.545000e+00 3.999996e-02 1.014766e+00 8.708975e-02
9.622500e+00 3.749990e-02 1.114890e+00 9.730258e-02
9.700000e+00 3.999996e-02 1.064701e+00 9.221047e-02
9.782500e+00 4.250002e-02 9.400259e-01 8.848070e-02
9.870000e+00 4.500008e-02 8.604317e-01 8.494339e-02
9.952500e+00 3.749990e-02 1.036979e+00 1.032748e-01


==> figures/data/mrk335_2009/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 -2.955600e+01 8.988225e+01
4.500000e-01 5.000000e-02 -4.443656e+01 1.025613e+02
5.500000e-01 5.000000e-02 6.949963e+01 8.211729e+01
7.000000e-01 1.000000e-01 1.332702e+02 7.357369e+01
9.000000e-01 1.000000e-01 6.554771e+01 2.132074e+02
1.150000e+00 1.500000e-01 1.486665e+02 1.712387e+02
1.450000e+00 1.500000e-01 -1.334755e+02 1.167007e+02
1.800000e+00 2.000000e-01 -1.521850e+01 1.153533e+02
2.250000e+00 2.500000e-01 7.189810e+01 9.532553e+01
2.750000e+00 2.500000e-01 -1.908106e+02 1.452655e+02
3.500000e+00 5.000000e-01 -1.645564e+02 1.223648e+02
4.500000e+00 5.000000e-01 -5.486461e+01 1.263558e+02
5.500000e+00 5.000000e-01 -1.869784e+02 1.141380e+03
6.500000e+00 5.000000e-01 -5.821981e+02 2.257579e+02
7.500000e+00 5.000000e-01 -8.508499e+02 2.362357e+02
9.000000e+00 1.000000e+00 3.467421e+02 1.766387e+02


==> figures/data/mrk335_2009/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 1.352254e+02 -2.214707e+01
4.500000e-01 1.838593e+02 -2.765851e+01
5.500000e-01 2.418331e+02 -3.557002e+01
7.000000e-01 1.433023e+02 -2.265787e+01
9.000000e-01 -1.075088e+02 2.246054e+00
1.150000e+00 -3.538435e+02 2.968972e+01
1.450000e+00 -3.299310e+02 2.667312e+01
1.800000e+00 -3.174702e+02 2.505628e+01
2.250000e+00 -2.954675e+02 2.227452e+01
2.750000e+00 -2.448699e+02 1.628609e+01
3.500000e+00 -1.481877e+02 6.118062e+00
4.500000e+00 -1.385572e+01 -6.540956e+00
5.500000e+00 9.397102e+01 -1.749940e+01
6.500000e+00 1.921935e+02 -3.014239e+01
7.500000e+00 1.459726e+02 -2.377127e+01
9.000000e+00 1.792015e+02 -2.833685e+01


==> figures/data/mrk335_2009/lagfit.dat <==
f tau sig model
2.343750e-04 7.064570e+01 2.320632e+02 3.385485e+01
3.515625e-04 -4.132829e+02 2.038943e+02 -3.252272e+02
5.078125e-04 8.534309e+02 4.025422e+03 1.880748e+02
6.250000e-04 1.181643e+02 2.357875e+02 1.616528e+02


==> figures/data/mrk335_2009/lagfull.dat <==
f tau sig
7.812500e-05 -6.972694e+02 3.838453e+02
nan nan nan
1.562500e-04 2.405361e+01 6.256417e+02
2.343750e-04 7.064570e+01 2.320632e+02
3.515625e-04 -4.132829e+02 2.038943e+02
5.078125e-04 8.534309e+02 4.025422e+03
7.421875e-04 1.745681e+02 1.003592e+02
1.054688e-03 -2.425028e+02 1.299661e+02
1.484375e-03 1.248426e+02 5.613468e+01
2.109375e-03 -1.057830e+02 4.966011e+01
3.007813e-03 1.332439e+02 4.428368e+01
4.257813e-03 -6.414938e+01 1.657161e+01


==> figures/data/mrk335_2009/lagmodel.dat <==
f tau rev cont
6.666667e-05 8.799328e+03 -7.474453e+02 9.546773e+03
6.964256e-05 8.003720e+03 -7.446009e+02 8.748321e+03
7.275128e-05 7.274982e+03 -7.416658e+02 8.016648e+03
7.599878e-05 6.607498e+03 -7.386704e+02 7.346168e+03
7.939124e-05 5.996112e+03 -7.356529e+02 6.731765e+03
8.293513e-05 5.436089e+03 -7.326588e+02 6.168748e+03
8.663721e-05 4.923079e+03 -7.297407e+02 5.652820e+03
9.050455e-05 4.453085e+03 -7.269563e+02 5.180041e+03
9.454453e-05 4.022438e+03 -7.243666e+02 4.746804e+03
9.876484e-05 3.627768e+03 -7.220326e+02 4.349801e+03
1.031735e-04 3.265990e+03 -7.200121e+02 3.986002e+03
1.077790e-04 2.934275e+03 -7.183545e+02 3.652629e+03
1.125901e-04 2.630041e+03 -7.170977e+02 3.347138e+03
1.176159e-04 2.350934e+03 -7.162633e+02 3.067198e+03
1.228661e-04 2.094816e+03 -7.158541e+02 2.810670e+03
1.283507e-04 1.859744e+03 -7.158529e+02 2.575597e+03
1.340800e-04 1.643961e+03 -7.162238e+02 2.360185e+03
1.400651e-04 1.445873e+03 -7.169157e+02 2.162789e+03
1.463174e-04 1.264032e+03 -7.178699e+02 1.981902e+03
1.528488e-04 1.097115e+03 -7.190288e+02 1.816144e+03
1.596717e-04 9.439022e+02 -7.203470e+02 1.664249e+03
1.667991e-04 8.032587e+02 -7.217996e+02 1.525058e+03
1.742448e-04 6.741216e+02 -7.233871e+02 1.397509e+03
1.820228e-04 5.554944e+02 -7.251325e+02 1.280627e+03
1.901480e-04 4.464511e+02 -7.270695e+02 1.173521e+03
1.986359e-04 3.461489e+02 -7.292232e+02 1.075372e+03
2.075026e-04 2.538449e+02 -7.315876e+02 9.854325e+02
2.167652e-04 1.689102e+02 -7.341048e+02 9.030150e+02
2.264412e-04 9.083794e+01 -7.366526e+02 8.274906e+02
2.365492e-04 1.924061e+01 -7.390421e+02 7.582827e+02
2.471084e-04 -4.616103e+01 -7.410241e+02 6.948631e+02
2.581389e-04 -1.055543e+02 -7.423019e+02 6.367476e+02
2.696617e-04 -1.590527e+02 -7.425454e+02 5.834927e+02
2.816990e-04 -2.067100e+02 -7.414018e+02 5.346918e+02
2.942736e-04 -2.485144e+02 -7.384868e+02 4.899724e+02
3.074095e-04 -2.843411e+02 -7.333342e+02 4.489931e+02
3.211317e-04 -3.138510e+02 -7.252922e+02 4.114412e+02
3.354665e-04 -3.363653e+02 -7.133952e+02 3.770299e+02
3.504411e-04 -3.507683e+02 -6.962651e+02 3.454967e+02
3.660842e-04 -3.554102e+02 -6.720110e+02 3.166008e+02
3.824256e-04 -3.477734e+02 -6.378950e+02 2.901216e+02
3.994965e-04 -3.235644e+02 -5.894215e+02 2.658571e+02
4.173293e-04 -2.753843e+02 -5.190061e+02 2.436219e+02
4.359582e-04 -1.936576e+02 -4.169039e+02 2.232463e+02
4.554187e-04 -7.955676e+01 -2.841317e+02 2.045749e+02
4.757478e-04 3.371445e+01 -1.537507e+02 1.874651e+02
4.969844e-04 1.103241e+02 -6.146220e+01 1.717863e+02
5.191689e-04 1.501052e+02 -7.313661e+00 1.574188e+02
5.423438e-04 1.666994e+02 2.244644e+01 1.442530e+02
5.665531e-04 1.703783e+02 3.818999e+01 1.321883e+02
5.918431e-04 1.679076e+02 4.677505e+01 1.211326e+02
6.182619e-04 1.630895e+02 5.208796e+01 1.110016e+02
6.458601e-04 1.567507e+02 5.503282e+01 1.017178e+02
6.746902e-04 1.496572e+02 5.644663e+01 9.321059e+01
7.048073e-04 1.430375e+02 5.762264e+01 8.541484e+01
7.362687e-04 1.363402e+02 5.806907e+01 7.827110e+01
7.691345e-04 1.287833e+02 5.705848e+01 7.172483e+01
8.034674e-04 1.207527e+02 5.502661e+01 6.572606e+01
8.393328e-04 1.122224e+02 5.199340e+01 6.022900e+01
8.767992e-04 1.031439e+02 4.795215e+01 5.519170e+01
9.159381e-04 9.338816e+01 4.281247e+01 5.057569e+01
9.568240e-04 8.324638e+01 3.690063e+01 4.634575e+01
9.995351e-04 7.309773e+01 3.062815e+01 4.246959e+01
1.044153e-03 6.337669e+01 2.445908e+01 3.891761e+01
1.090762e-03 5.452629e+01 1.886360e+01 3.566270e+01
1.139452e-03 4.611748e+01 1.343746e+01 3.268002e+01
1.190315e-03 3.951822e+01 9.571421e+00 2.994680e+01
1.243449e-03 3.433680e+01 6.894629e+00 2.744217e+01
1.298954e-03 3.159144e+01 6.444421e+00 2.514702e+01
1.356937e-03 3.158294e+01 8.539109e+00 2.304383e+01
1.417509e-03 3.323713e+01 1.212059e+01 2.111654e+01
1.480784e-03 3.420006e+01 1.484962e+01 1.935044e+01
1.546883e-03 3.375150e+01 1.601945e+01 1.773205e+01
1.615934e-03 3.058502e+01 1.433601e+01 1.624901e+01
1.688066e-03 2.542992e+01 1.053990e+01 1.489001e+01
1.763419e-03 1.887437e+01 5.229699e+00 1.364467e+01
1.842135e-03 1.201177e+01 -4.917217e-01 1.250349e+01
1.924365e-03 6.473352e+00 -4.984398e+00 1.145775e+01
2.010265e-03 2.061640e+00 -8.437831e+00 1.049947e+01
2.100000e-03 5.574317e-01 -9.063907e+00 9.621339e+00


==> figures/data/mrk335_2009/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 7.597970e+00 2.556836e+00 5.041134e+00
2.558932e+00 7.526706e+00 2.561590e+00 4.965116e+00
2.619252e+00 7.455750e+00 2.566955e+00 4.888794e+00
2.680995e+00 7.385242e+00 2.573027e+00 4.812215e+00
2.744193e+00 7.315347e+00 2.579920e+00 4.735426e+00
2.808881e+00 7.246252e+00 2.587773e+00 4.658479e+00
2.875093e+00 7.178177e+00 2.596752e+00 4.581425e+00
2.942867e+00 7.111376e+00 2.607058e+00 4.504318e+00
3.012238e+00 7.046152e+00 2.618941e+00 4.427212e+00
3.083244e+00 6.982866e+00 2.632703e+00 4.350163e+00
3.155924e+00 6.921952e+00 2.648723e+00 4.273229e+00
3.230318e+00 6.863941e+00 2.667474e+00 4.196467e+00
3.306465e+00 6.809490e+00 2.689552e+00 4.119938e+00
3.384407e+00 6.759418e+00 2.715717e+00 4.043701e+00
3.464186e+00 6.714762e+00 2.746945e+00 3.967816e+00
3.545846e+00 6.676849e+00 2.784504e+00 3.892345e+00
3.629431e+00 6.647402e+00 2.830053e+00 3.817349e+00
3.714986e+00 6.628680e+00 2.885792e+00 3.742888e+00
3.802558e+00 6.623676e+00 2.954652e+00 3.669024e+00
3.892194e+00 6.636388e+00 3.040571e+00 3.595817e+00
3.983943e+00 6.672167e+00 3.148840e+00 3.523327e+00
4.077855e+00 6.738132e+00 3.286519e+00 3.451613e+00
4.173981e+00 6.843548e+00 3.462814e+00 3.380734e+00
4.272372e+00 6.999877e+00 3.689132e+00 3.310745e+00
4.373083e+00 7.219855e+00 3.978151e+00 3.241704e+00
4.476168e+00 7.514552e+00 4.340890e+00 3.173663e+00
4.581683e+00 1.279745e+01 9.690775e+00 3.106674e+00
4.689685e+00 1.151583e+01 8.475042e+00 3.040788e+00
4.800233e+00 1.031013e+01 7.334077e+00 2.976052e+00
4.913387e+00 9.234033e+00 6.321522e+00 2.912512e+00
5.029209e+00 8.312251e+00 5.462040e+00 2.850211e+00
5.147760e+00 7.542106e+00 4.752917e+00 2.789189e+00
5.269107e+00 6.904991e+00 4.175507e+00 2.729484e+00
5.393313e+00 6.377435e+00 3.706304e+00 2.671132e+00
5.520448e+00 5.937480e+00 3.323317e+00 2.614163e+00
5.650579e+00 5.390246e+00 2.831638e+00 2.558608e+00
5.783778e+00 5.064490e+00 2.559998e+00 2.504492e+00
5.920117e+00 4.783322e+00 2.331483e+00 2.451839e+00
6.059669e+00 4.539255e+00 2.138587e+00 2.400668e+00
6.202511e+00 4.326943e+00 1.975945e+00 2.350998e+00
6.348721e+00 4.142671e+00 1.839830e+00 2.302841e+00
6.498377e+00 3.983994e+00 1.727785e+00 2.256210e+00
6.651560e+00 3.849495e+00 1.638383e+00 2.211112e+00
6.808355e+00 3.738632e+00 1.571077e+00 2.167555e+00
6.968846e+00 3.651654e+00 1.526115e+00 2.125540e+00
7.133119e+00 3.589573e+00 1.504505e+00 2.085068e+00
7.301266e+00 3.554179e+00 1.508040e+00 2.046139e+00
7.473376e+00 3.548107e+00 1.539360e+00 2.008747e+00
7.649543e+00 3.574947e+00 1.602060e+00 1.972887e+00
7.829862e+00 3.639391e+00 1.700841e+00 1.938550e+00
8.014432e+00 3.747412e+00 1.841685e+00 1.905727e+00
8.203354e+00 3.906452e+00 2.032046e+00 1.874406e+00
8.396728e+00 4.125555e+00 2.280980e+00 1.844575e+00
8.594661e+00 4.327927e+00 2.511709e+00 1.816218e+00
8.797259e+00 4.581160e+00 2.791838e+00 1.789321e+00
9.004634e+00 4.912847e+00 3.148979e+00 1.763868e+00
9.216896e+00 5.332845e+00 3.593004e+00 1.739841e+00
9.434163e+00 6.762765e+01 6.591043e+01 1.717222e+00
9.656551e+00 6.442062e+01 6.272463e+01 1.695993e+00
9.884181e+00 6.122026e+01 5.954412e+01 1.676135e+00
1.011718e+01 5.810332e+01 5.644569e+01 1.657630e+00
1.035566e+01 5.514420e+01 5.350374e+01 1.640459e+00
1.059977e+01 5.240446e+01 5.077986e+01 1.624602e+00
1.084964e+01 4.992613e+01 4.831609e+01 1.610040e+00
1.110539e+01 4.773039e+01 4.613364e+01 1.596756e+00
1.136718e+01 4.582071e+01 4.423598e+01 1.584732e+00
1.163513e+01 4.418813e+01 4.261418e+01 1.573948e+00
1.190940e+01 4.281658e+01 4.125219e+01 1.564389e+00
1.219014e+01 4.168711e+01 4.013107e+01 1.556038e+00
1.247749e+01 4.078068e+01 3.923180e+01 1.548879e+00
1.277162e+01 4.007976e+01 3.853686e+01 1.542898e+00
1.307268e+01 3.956900e+01 3.803092e+01 1.538079e+00
1.338083e+01 3.923542e+01 3.770101e+01 1.534410e+00
1.369626e+01 3.906809e+01 3.753621e+01 1.531879e+00
1.401911e+01 3.905776e+01 3.752729e+01 1.530474e+00
1.434958e+01 3.919624e+01 3.766606e+01 1.530185e+00
1.468784e+01 3.947570e+01 3.794470e+01 1.531002e+00
1.503407e+01 3.988791e+01 3.835500e+01 1.532917e+00
1.538846e+01 4.042350e+01 3.888757e+01 1.535924e+00
1.575120e+01 8.644798e+01 8.490796e+01 1.540015e+00
1.612250e+01 7.934187e+01 7.779669e+01 1.545186e+00
1.650255e+01 7.246672e+01 7.091529e+01 1.551434e+00
1.689156e+01 6.588917e+01 6.433041e+01 1.558754e+00
1.728974e+01 5.966927e+01 5.810213e+01 1.567147e+00
1.769730e+01 5.385555e+01 5.227894e+01 1.576610e+00
1.811447e+01 4.848121e+01 4.689406e+01 1.587146e+00
1.854148e+01 4.356230e+01 4.196354e+01 1.598754e+00
1.897855e+01 3.909765e+01 3.748622e+01 1.611439e+00
1.942592e+01 3.507015e+01 3.344494e+01 1.625204e+00
1.988384e+01 3.144823e+01 2.980817e+01 1.640054e+00
2.035256e+01 2.818669e+01 2.653070e+01 1.655994e+00
2.083232e+01 2.522587e+01 2.355284e+01 1.673032e+00
2.132339e+01 2.249019e+01 2.079901e+01 1.691176e+00
2.182604e+01 1.989720e+01 1.818677e+01 1.710434e+00
2.234054e+01 1.741850e+01 1.568768e+01 1.730817e+00
2.286716e+01 1.519721e+01 1.344488e+01 1.752335e+00
2.340620e+01 1.339892e+01 1.162392e+01 1.775000e+00
2.395795e+01 1.192973e+01 1.013090e+01 1.798824e+00
2.452270e+01 1.064709e+01 8.823271e+00 1.823820e+00
2.510076e+01 9.492760e+00 7.642757e+00 1.850003e+00
2.569245e+01 8.449550e+00 6.572162e+00 1.877388e+00
2.629809e+01 7.513354e+00 5.607366e+00 1.905989e+00
2.691800e+01 6.684463e+00 4.748642e+00 1.935822e+00
2.755253e+01 5.958542e+00 3.991638e+00 1.966904e+00
2.820202e+01 5.328233e+00 3.328980e+00 1.999252e+00
2.886681e+01 4.787061e+00 2.754177e+00 2.032884e+00
2.954728e+01 4.330010e+00 2.262193e+00 2.067817e+00
3.024378e+01 3.953423e+00 1.849355e+00 2.104068e+00
3.095671e+01 3.654931e+00 1.513275e+00 2.141656e+00
3.168644e+01 3.433393e+00 1.252794e+00 2.180599e+00
3.243337e+01 3.288858e+00 1.067942e+00 2.220916e+00
3.319791e+01 3.222687e+00 9.600635e-01 2.262624e+00
3.398047e+01 3.238376e+00 9.326364e-01 2.305740e+00
3.478148e+01 3.336396e+00 9.861133e-01 2.350283e+00
3.560137e+01 3.532578e+00 1.136309e+00 2.396269e+00
3.644059e+01 3.922651e+00 1.478937e+00 2.443714e+00
3.729959e+01 4.679576e+00 2.186941e+00 2.492635e+00
3.817884e+01 5.930202e+00 3.387157e+00 2.543045e+00
3.907881e+01 7.375927e+00 4.780968e+00 2.594958e+00
4.000000e+01 8.397372e+00 5.748984e+00 2.648388e+00


==> figures/data/mrk335_2009/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 1.243710e+01 9.122045e+00 3.315057e+00
2.558932e+00 1.310083e+01 9.859680e+00 3.241147e+00
2.619252e+00 1.213694e+01 8.968806e+00 3.168130e+00
2.680995e+00 1.016163e+01 7.068024e+00 3.093602e+00
2.744193e+00 1.128346e+01 8.264626e+00 3.018831e+00
2.808881e+00 1.021081e+01 7.267641e+00 2.943172e+00
2.875093e+00 9.421661e+00 6.551365e+00 2.870296e+00
2.942867e+00 1.021673e+01 7.419227e+00 2.797508e+00
3.012238e+00 5.563037e+00 2.842128e+00 2.720909e+00
3.083244e+00 9.037859e+00 6.388027e+00 2.649832e+00
3.155924e+00 8.941119e+00 6.363749e+00 2.577370e+00
3.230318e+00 7.915903e+00 5.411442e+00 2.504461e+00
3.306465e+00 7.692118e+00 5.258730e+00 2.433388e+00
3.384407e+00 7.088503e+00 4.725928e+00 2.362575e+00
3.464186e+00 6.979900e+00 4.687221e+00 2.292679e+00
3.545846e+00 6.637837e+00 4.413003e+00 2.224834e+00
3.629431e+00 6.457238e+00 4.299966e+00 2.157273e+00
3.714986e+00 6.151766e+00 4.061158e+00 2.090608e+00
3.802558e+00 5.866479e+00 3.841282e+00 2.025196e+00
3.892194e+00 5.659398e+00 3.698018e+00 1.961380e+00
3.983943e+00 4.999187e+00 3.100867e+00 1.898321e+00
4.077855e+00 4.775971e+00 2.938229e+00 1.837742e+00
4.173981e+00 4.550001e+00 2.771469e+00 1.778532e+00
4.272372e+00 4.346082e+00 2.625535e+00 1.720547e+00
4.373083e+00 4.098283e+00 2.434625e+00 1.663659e+00
4.476168e+00 3.948524e+00 2.339558e+00 1.608966e+00
4.581683e+00 3.666693e+00 2.110367e+00 1.556327e+00
4.689685e+00 3.541940e+00 2.037435e+00 1.504505e+00
4.800233e+00 3.399766e+00 1.944795e+00 1.454971e+00
4.913387e+00 3.335951e+00 1.929272e+00 1.406679e+00
5.029209e+00 3.147315e+00 1.786390e+00 1.360925e+00
5.147760e+00 3.028060e+00 1.711157e+00 1.316903e+00
5.269107e+00 2.971075e+00 1.696529e+00 1.274546e+00
5.393313e+00 2.862165e+00 1.627979e+00 1.234186e+00
5.520448e+00 2.819323e+00 1.624011e+00 1.195312e+00
5.650579e+00 2.808145e+00 1.649219e+00 1.158926e+00
5.783778e+00 2.789694e+00 1.666514e+00 1.123180e+00
5.920117e+00 2.791099e+00 1.701594e+00 1.089504e+00
6.059669e+00 2.835549e+00 1.777373e+00 1.058176e+00
6.202511e+00 2.919552e+00 1.891066e+00 1.028486e+00
6.348721e+00 2.996351e+00 1.996172e+00 1.000178e+00
6.498377e+00 3.127673e+00 2.154078e+00 9.735950e-01
6.651560e+00 3.269982e+00 2.322025e+00 9.479568e-01
6.808355e+00 3.406735e+00 2.481845e+00 9.248896e-01
6.968846e+00 3.604090e+00 2.701113e+00 9.029771e-01
7.133119e+00 3.794898e+00 2.912235e+00 8.826629e-01
7.301266e+00 4.135527e+00 3.271548e+00 8.639799e-01
7.473376e+00 4.408139e+00 3.562131e+00 8.460076e-01
7.649543e+00 4.828136e+00 3.997520e+00 8.306160e-01
7.829862e+00 6.465047e+01 6.383466e+01 8.158165e-01
8.014432e+00 6.243497e+01 6.163318e+01 8.017980e-01
8.203354e+00 5.983966e+01 5.904964e+01 7.900271e-01
8.396728e+00 5.687526e+01 5.609574e+01 7.795247e-01
8.594661e+00 5.484748e+01 5.407826e+01 7.692175e-01
8.797259e+00 5.261146e+01 5.185023e+01 7.612270e-01
9.004634e+00 5.049119e+01 4.973748e+01 7.537039e-01
9.216896e+00 4.850974e+01 4.776222e+01 7.475211e-01
9.434163e+00 4.661034e+01 4.586792e+01 7.424276e-01
9.656551e+00 4.501025e+01 4.427163e+01 7.386198e-01
9.884181e+00 4.372215e+01 4.298673e+01 7.354213e-01
1.011718e+01 4.254508e+01 4.181205e+01 7.330261e-01
1.035566e+01 4.122561e+01 4.049330e+01 7.323019e-01
1.059977e+01 4.048041e+01 3.974848e+01 7.319246e-01
1.084964e+01 3.964428e+01 3.891151e+01 7.327660e-01
1.110539e+01 3.918697e+01 3.845238e+01 7.345917e-01
1.136718e+01 3.872520e+01 3.798802e+01 7.371842e-01
1.163513e+01 3.841011e+01 3.766924e+01 7.408729e-01
1.190940e+01 3.817769e+01 3.743236e+01 7.453303e-01
1.219014e+01 3.818693e+01 3.743615e+01 7.507758e-01
1.247749e+01 3.814100e+01 3.738388e+01 7.571148e-01
1.277162e+01 3.838074e+01 3.761661e+01 7.641239e-01
1.307268e+01 3.867978e+01 3.790797e+01 7.718100e-01
1.338083e+01 3.912714e+01 3.834650e+01 7.806335e-01
1.369626e+01 3.959767e+01 3.880786e+01 7.898175e-01
1.401911e+01 8.331883e+01 8.251844e+01 8.003854e-01
1.434958e+01 7.686743e+01 7.605610e+01 8.113356e-01
1.468784e+01 7.061932e+01 6.979529e+01 8.240323e-01
1.503407e+01 6.446971e+01 6.363335e+01 8.363638e-01
1.538846e+01 5.884796e+01 5.799783e+01 8.501339e-01
1.575120e+01 5.365271e+01 5.278779e+01 8.649166e-01
1.612250e+01 4.843907e+01 4.755902e+01 8.800445e-01
1.650255e+01 4.388919e+01 4.299333e+01 8.958610e-01
1.689156e+01 3.962334e+01 3.871036e+01 9.129764e-01
1.728974e+01 3.560266e+01 3.467171e+01 9.309510e-01
1.769730e+01 3.216482e+01 3.121525e+01 9.495680e-01
1.811447e+01 2.881218e+01 2.784299e+01 9.691894e-01
1.854148e+01 2.586206e+01 2.487246e+01 9.895972e-01
1.897855e+01 2.326050e+01 2.224955e+01 1.010947e+00
1.942592e+01 2.070605e+01 1.967268e+01 1.033372e+00
1.988384e+01 1.849927e+01 1.744298e+01 1.056290e+00
2.035256e+01 1.637911e+01 1.529853e+01 1.080580e+00
2.083232e+01 1.445455e+01 1.334904e+01 1.105514e+00
2.132339e+01 1.269700e+01 1.156564e+01 1.131362e+00
2.182604e+01 1.119731e+01 1.003890e+01 1.158409e+00
2.234054e+01 9.887101e+00 8.700678e+00 1.186423e+00
2.286716e+01 8.803196e+00 7.588036e+00 1.215160e+00
2.340620e+01 7.854210e+00 6.609303e+00 1.244907e+00
2.395795e+01 6.958778e+00 5.683363e+00 1.275415e+00
2.452270e+01 6.170625e+00 4.863095e+00 1.307529e+00
2.510076e+01 5.461399e+00 4.120547e+00 1.340852e+00
2.569245e+01 4.867366e+00 3.492467e+00 1.374898e+00
2.629809e+01 4.335286e+00 2.925370e+00 1.409916e+00
2.691800e+01 3.883667e+00 2.436988e+00 1.446679e+00
2.755253e+01 3.494192e+00 2.010129e+00 1.484063e+00
2.820202e+01 3.181914e+00 1.658828e+00 1.523086e+00
2.886681e+01 2.937195e+00 1.374425e+00 1.562770e+00
2.954728e+01 2.764912e+00 1.160755e+00 1.604157e+00
3.024378e+01 2.647546e+00 1.000490e+00 1.647056e+00
3.095671e+01 2.605966e+00 9.156659e-01 1.690301e+00
3.168644e+01 2.649899e+00 9.144743e-01 1.735425e+00
3.243337e+01 2.778154e+00 9.965951e-01 1.781559e+00
3.319791e+01 2.994501e+00 1.165167e+00 1.829333e+00
3.398047e+01 3.372371e+00 1.494206e+00 1.878165e+00
3.478148e+01 3.932803e+00 2.003975e+00 1.928828e+00
3.560137e+01 4.763932e+00 2.782896e+00 1.981035e+00
3.644059e+01 5.791145e+00 3.756544e+00 2.034602e+00
3.729959e+01 6.883139e+00 4.794054e+00 2.089085e+00
3.817884e+01 7.590825e+00 5.445735e+00 2.145090e+00
3.907881e+01 8.046807e+00 5.844047e+00 2.202760e+00
4.000000e+01 8.423770e+00 6.161636e+00 2.262134e+00


==> figures/data/mrk335_2009/le_eres_kerr.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.499999999999999778e-01 -2.955600000000000094e+01 8.988224999999999909e+01 -1.543806999999999974e+01 -8.161899952697069693e+00 8.490349999999999397e+01 8.660641999999999996e+01 8.452245000000000630e+01 8.574075999999999453e+01 8.069267999999999574e+01 6.694607999999999493e+01
4.500000000000000111e-01 -4.443656000000000006e+01 1.025613000000000028e+02 5.479409000000000418e+00 -7.558675760981603098e+00 1.246594000000000051e+02 1.205653999999999968e+02 1.281117999999999881e+02 1.158491999999999962e+02 1.353452000000000055e+02 1.131688000000000045e+02
5.500000000000000444e-01 6.949962999999999624e+01 8.211728999999999701e+01 7.149809000000000481e+01 -6.606801939357398901e+00 1.801680000000000064e+02 1.651031000000000120e+02 1.911671000000000049e+02 1.540398000000000138e+02 1.799369000000000085e+02 1.592747999999999990e+02
6.999999999999999556e-01 1.332701999999999884e+02 7.357368999999999915e+01 7.403731999999999402e+01 -5.766724892108579859e+00 8.825023000000000195e+01 9.070908000000000015e+01 8.737707000000000335e+01 9.000437999999999761e+01 8.775748000000000104e+01 1.086675999999999931e+02
9.000000000000000222e-01 6.554770999999999503e+01 2.132074000000000069e+02 -3.341051000000000215e+00 -7.012412012476930023e+00 -8.894727000000000317e+01 -7.321819000000000699e+01 -9.783410000000000650e+01 -6.191788999999999987e+01 -1.010848000000000013e+02 -4.945255000000000223e+01
1.149999999999999911e+00 1.486665000000000134e+02 1.712386999999999944e+02 -8.907240000000000180e+01 -9.250200972805414423e+00 -2.395969000000000051e+02 -2.430949999999999989e+02 -2.407701000000000136e+02 -2.424141999999999939e+02 -2.405362000000000080e+02 -2.432850999999999999e+02
1.449999999999999956e+00 -1.334755000000000109e+02 1.167006999999999977e+02 -8.387578000000000600e+01 -8.839348733508490596e+00 -2.241254000000000133e+02 -2.259100999999999999e+02 -2.257375999999999863e+02 -2.240612999999999886e+02 -2.256741000000000099e+02 -2.262629000000000019e+02
1.800000000000000044e+00 -1.521850000000000058e+01 1.153533000000000044e+02 -8.089928999999999348e+01 -9.032362318956247194e+00 -2.161597999999999900e+02 -2.166870999999999867e+02 -2.182062999999999988e+02 -2.139667000000000030e+02 -2.173002999999999929e+02 -2.156338000000000079e+02
2.250000000000000000e+00 7.189809999999999945e+01 9.532553000000000054e+01 -7.661293000000000575e+01 -8.953853231112114841e+00 -2.022488999999999919e+02 -2.005307999999999993e+02 -2.051113000000000000e+02 -1.962955000000000041e+02 -2.029876999999999896e+02 -1.984295999999999935e+02
2.750000000000000000e+00 -1.908105999999999938e+02 1.452655000000000030e+02 -6.636881999999999948e+01 -8.643090335321579332e+00 -1.709149999999999920e+02 -1.643976000000000113e+02 -1.756408000000000129e+02 -1.571683999999999912e+02 -1.721735999999999933e+02 -1.599437000000000069e+02
3.500000000000000000e+00 -1.645563999999999965e+02 1.223648000000000025e+02 -5.147556999999999761e+01 -8.228657775419506493e+00 -1.133251000000000062e+02 -9.914758000000000493e+01 -1.214637000000000029e+02 -8.809740999999999644e+01 -1.156940000000000026e+02 -9.401724000000000103e+01
4.500000000000000000e+00 -5.486460999999999899e+01 1.263558000000000021e+02 -3.283129999999999882e+01 -7.928899606277894918e+00 -2.891294999999999860e+01 -1.398771999999999949e+01 -3.732303000000000281e+01 -4.957025999999999932e+00 -2.922222000000000008e+01 -1.076370999999999967e+01
5.500000000000000000e+00 nan 1.141380000000000109e+03 -6.832690000000000374e+00 -7.374865339914465245e+00 5.082189000000000334e+01 5.761110999999999649e+01 4.722498999999999825e+01 6.013747000000000043e+01 4.369078999999999979e+01 5.409416000000000224e+01
6.500000000000000000e+00 -5.821980999999999540e+02 2.257579000000000065e+02 3.594008000000000180e+01 -6.765904758336435343e+00 1.422950999999999908e+02 1.318925000000000125e+02 1.499192999999999927e+02 1.241384000000000043e+02 1.454630999999999972e+02 1.184622999999999990e+02
7.500000000000000000e+00 -8.508499000000000478e+02 2.362357000000000085e+02 7.799571000000000254e+00 -6.777805314940184900e+00 9.688410000000000366e+01 9.569162000000000035e+01 9.838674000000000319e+01 9.323272000000000048e+01 1.085031000000000034e+02 9.183628000000000213e+01
9.000000000000000000e+00 3.467420999999999935e+02 1.766387000000000000e+02 5.717151000000000316e+00 -7.321768601156997569e+00 1.296091999999999871e+02 1.217476999999999947e+02 1.355233000000000061e+02 1.154528999999999996e+02 1.351402999999999963e+02 1.048863000000000056e+02


==> figures/data/mrk335_2009/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 -2.955600e+01 8.988225e+01 -2.972573e+01 -1.951820e+01 1.354191e+02 -2.203019e+01 1.342647e+02 -1.863770e+01 1.304307e+02 -2.890937e+01
4.500000e-01 -4.443656e+01 1.025613e+02 -1.635570e+01 6.934549e+00 1.840531e+02 -2.754162e+01 1.857511e+02 -2.301359e+01 1.946480e+02 -1.293217e+01
5.500000e-01 6.949963e+01 8.211729e+01 5.335265e+01 -7.737042e+01 2.420269e+02 -3.545313e+01 2.482132e+02 -2.940036e+01 2.437241e+02 -9.101175e+01
7.000000e-01 1.332702e+02 7.357369e+01 1.018357e+02 3.822970e+01 1.434960e+02 -2.254099e+01 1.421289e+02 -1.900904e+01 1.384965e+02 2.618112e+01
9.000000e-01 6.554771e+01 2.132074e+02 3.417875e+01 1.411179e+01 -1.073151e+02 2.362938e+00 -1.158994e+02 4.353427e-01 -1.200084e+02 1.986976e+01
1.150000e+00 1.486665e+02 1.712387e+02 -8.288899e+01 -3.448781e+00 -3.536497e+02 2.980660e+01 -3.507262e+02 2.097837e+01 -3.497341e+02 2.267602e+01
1.450000e+00 -1.334755e+02 1.167007e+02 -7.776893e+01 2.131886e-01 -3.297372e+02 2.679000e+01 -3.274695e+02 1.873767e+01 -3.272635e+02 2.395004e+01
1.800000e+00 -1.521850e+01 1.153533e+02 -7.513429e+01 -6.283817e+00 -3.172765e+02 2.517316e+01 -3.155898e+02 1.754135e+01 -3.157111e+02 1.725069e+01
2.250000e+00 7.189810e+01 9.532553e+01 -7.090522e+01 -6.073977e+00 -2.952737e+02 2.239141e+01 -2.947036e+02 1.547946e+01 -2.933898e+02 1.526893e+01
2.750000e+00 -1.908106e+02 1.452655e+02 -6.167174e+01 -2.525664e+00 -2.446761e+02 1.640297e+01 -2.468035e+02 1.101843e+01 -2.446284e+02 1.415255e+01
3.500000e+00 -1.645564e+02 1.223648e+02 -4.926968e+01 -5.706371e+00 -1.479939e+02 6.234947e+00 -1.553469e+02 3.381344e+00 -1.511611e+02 3.938323e+00
4.500000e+00 -5.486461e+01 1.263558e+02 -3.935243e+01 -5.373234e+00 -1.366196e+01 -6.424072e+00 -2.201312e+01 -6.342235e+00 -1.484007e+01 -5.495767e+00
5.500000e+00 nan 1.141380e+03 -1.489874e+01 -4.715682e+00 9.416478e+01 -1.738252e+01 9.042646e+01 -1.494665e+01 8.936034e+01 -1.221722e+01
6.500000e+00 -5.821981e+02 2.257579e+02 2.460206e+01 -2.723071e+01 1.923873e+02 -3.002551e+01 1.961783e+02 -2.511094e+01 1.950277e+02 -4.088906e+01
7.500000e+00 -8.508499e+02 2.362357e+02 -7.234071e+00 1.446814e+01 1.461663e+02 -2.365438e+01 1.462213e+02 -1.996077e+01 1.505866e+02 7.018927e-01
9.000000e+00 3.467421e+02 1.766387e+02 -1.349694e+01 -9.014771e+00 1.793952e+02 -2.821997e+01 1.821824e+02 -2.365045e+01 1.816814e+02 -2.430882e+01


==> figures/data/mrk335_2009/map.dat <==
x y c
3.366055e+00 1.303321e-01 1.833653e-10
4.237613e+00 1.303321e-01 1.833653e-10
5.334838e+00 1.303321e-01 1.833653e-10
6.716163e+00 1.303321e-01 1.833653e-10
8.455149e+00 1.303321e-01 1.833653e-10
1.064440e+01 1.303321e-01 1.833653e-10
1.340051e+01 1.303321e-01 1.833653e-10
1.687024e+01 1.303321e-01 1.833653e-10
2.123837e+01 1.303321e-01 1.833653e-10
2.673753e+01 1.303321e-01 1.833653e-10
3.366055e+00 2.213882e-01 1.833653e-10
4.237613e+00 2.213882e-01 1.833653e-10
5.334838e+00 2.213882e-01 1.833653e-10
6.716163e+00 2.213882e-01 1.833653e-10
8.455149e+00 2.213882e-01 1.833653e-10
1.064440e+01 2.213882e-01 1.833653e-10
1.340051e+01 2.213882e-01 1.833653e-10
1.687024e+01 2.213882e-01 1.833653e-10
2.123837e+01 2.213882e-01 1.833653e-10
2.673753e+01 2.213882e-01 1.833653e-10
3.366055e+00 3.760603e-01 1.833653e-10
4.237613e+00 3.760603e-01 1.833653e-10
5.334838e+00 3.760603e-01 1.833653e-10
6.716163e+00 3.760603e-01 1.833653e-10
8.455149e+00 3.760603e-01 1.833653e-10
1.064440e+01 3.760603e-01 1.833653e-10
1.340051e+01 3.760603e-01 1.833653e-10
1.687024e+01 3.760603e-01 1.833653e-10
2.123837e+01 3.760603e-01 1.833653e-10
2.673753e+01 3.760603e-01 1.833653e-10
3.366055e+00 6.387935e-01 1.833653e-10
4.237613e+00 6.387935e-01 1.833653e-10
5.334838e+00 6.387935e-01 1.833653e-10
6.716163e+00 6.387935e-01 1.833653e-10
8.455149e+00 6.387935e-01 1.833653e-10
1.064440e+01 6.387935e-01 1.833653e-10
1.340051e+01 6.387935e-01 1.833653e-10
1.687024e+01 6.387935e-01 1.833653e-10
2.123837e+01 6.387935e-01 1.833653e-10
2.673753e+01 6.387935e-01 1.833653e-10
3.366055e+00 1.085084e+00 1.833653e-10
4.237613e+00 1.085084e+00 1.833653e-10
5.334838e+00 1.085084e+00 1.833653e-10
6.716163e+00 1.085084e+00 1.833653e-10
8.455149e+00 1.085084e+00 1.833653e-10
1.064440e+01 1.085084e+00 1.833653e-10
1.340051e+01 1.085084e+00 1.833653e-10
1.687024e+01 1.085084e+00 1.833653e-10
2.123837e+01 1.085084e+00 1.833653e-10
2.673753e+01 1.085084e+00 1.833653e-10
3.366055e+00 1.843175e+00 3.731886e-02
4.237613e+00 1.843175e+00 2.949261e-02
5.334838e+00 1.843175e+00 2.418026e-02
6.716163e+00 1.843175e+00 1.376621e-02
8.455149e+00 1.843175e+00 1.782298e-03
1.064440e+01 1.843175e+00 1.833653e-10
1.340051e+01 1.843175e+00 1.833653e-10
1.687024e+01 1.843175e+00 1.833653e-10
2.123837e+01 1.843175e+00 1.833653e-10
2.673753e+01 1.843175e+00 1.833653e-10
3.366055e+00 3.130902e+00 2.732906e-01
4.237613e+00 3.130902e+00 2.705949e-01
5.334838e+00 3.130902e+00 2.728072e-01
6.716163e+00 3.130902e+00 2.800798e-01
8.455149e+00 3.130902e+00 2.843799e-01
1.064440e+01 3.130902e+00 2.884195e-01
1.340051e+01 3.130902e+00 2.942334e-01
1.687024e+01 3.130902e+00 2.925793e-01
2.123837e+01 3.130902e+00 2.800704e-01
2.673753e+01 3.130902e+00 2.647781e-01
3.366055e+00 5.318296e+00 5.661616e-01
4.237613e+00 5.318296e+00 5.774081e-01
5.334838e+00 5.318296e+00 6.030242e-01
6.716163e+00 5.318296e+00 6.407693e-01
8.455149e+00 5.318296e+00 6.821577e-01
1.064440e+01 5.318296e+00 7.240565e-01
1.340051e+01 5.318296e+00 7.590871e-01
1.687024e+01 5.318296e+00 7.747108e-01
2.123837e+01 5.318296e+00 7.675511e-01
2.673753e+01 5.318296e+00 7.515849e-01
3.366055e+00 9.033905e+00 5.807434e-01
4.237613e+00 9.033905e+00 6.047172e-01
5.334838e+00 9.033905e+00 6.510166e-01
6.716163e+00 9.033905e+00 7.200324e-01
8.455149e+00 9.033905e+00 8.013477e-01
1.064440e+01 9.033905e+00 8.842316e-01
1.340051e+01 9.033905e+00 9.536761e-01
1.687024e+01 9.033905e+00 9.931308e-01
2.123837e+01 9.033905e+00 1.000000e+00
2.673753e+01 9.033905e+00 9.931377e-01
3.366055e+00 1.534541e+01 1.600068e-01
4.237613e+00 1.534541e+01 1.965202e-01
5.334838e+00 1.534541e+01 2.666180e-01
6.716163e+00 1.534541e+01 3.600049e-01
8.455149e+00 1.534541e+01 4.698175e-01
1.064440e+01 1.534541e+01 5.799038e-01
1.340051e+01 1.534541e+01 6.728278e-01
1.687024e+01 1.534541e+01 7.339640e-01
2.123837e+01 1.534541e+01 7.656287e-01
2.673753e+01 1.534541e+01 7.790498e-01


==> figures/data/mrk335_2009/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 1.766895e+00
4.237613e+00 1.303321e-01 1.831682e+00
5.334838e+00 1.303321e-01 1.981548e+00
6.716163e+00 1.303321e-01 2.000000e+00
8.455149e+00 1.303321e-01 2.000000e+00
1.064440e+01 1.303321e-01 2.000000e+00
1.340051e+01 1.303321e-01 2.000000e+00
1.687024e+01 1.303321e-01 2.000000e+00
2.123837e+01 1.303321e-01 2.000000e+00
2.673753e+01 1.303321e-01 2.000000e+00
3.366055e+00 2.213882e-01 1.750671e+00
4.237613e+00 2.213882e-01 1.823539e+00
5.334838e+00 2.213882e-01 2.000000e+00
6.716163e+00 2.213882e-01 2.000000e+00
8.455149e+00 2.213882e-01 2.000000e+00
1.064440e+01 2.213882e-01 2.000000e+00
1.340051e+01 2.213882e-01 2.000000e+00
1.687024e+01 2.213882e-01 2.000000e+00
2.123837e+01 2.213882e-01 2.000000e+00
2.673753e+01 2.213882e-01 2.000000e+00
3.366055e+00 3.760603e-01 1.713854e+00
4.237613e+00 3.760603e-01 1.802588e+00
5.334838e+00 3.760603e-01 2.000000e+00
6.716163e+00 3.760603e-01 2.000000e+00
8.455149e+00 3.760603e-01 2.000000e+00
1.064440e+01 3.760603e-01 2.000000e+00
1.340051e+01 3.760603e-01 2.000000e+00
1.687024e+01 3.760603e-01 2.000000e+00
2.123837e+01 3.760603e-01 2.000000e+00
2.673753e+01 3.760603e-01 2.000000e+00
3.366055e+00 6.387935e-01 1.649102e+00
4.237613e+00 6.387935e-01 1.744798e+00
5.334838e+00 6.387935e-01 2.000000e+00
6.716163e+00 6.387935e-01 2.000000e+00
8.455149e+00 6.387935e-01 2.000000e+00
1.064440e+01 6.387935e-01 2.000000e+00
1.340051e+01 6.387935e-01 2.000000e+00
1.687024e+01 6.387935e-01 2.000000e+00
2.123837e+01 6.387935e-01 2.000000e+00
2.673753e+01 6.387935e-01 2.000000e+00
3.366055e+00 1.085084e+00 1.526889e+00
4.237613e+00 1.085084e+00 1.630615e+00
5.334838e+00 1.085084e+00 1.727327e+00
6.716163e+00 1.085084e+00 2.000000e+00
8.455149e+00 1.085084e+00 2.000000e+00
1.064440e+01 1.085084e+00 2.000000e+00
1.340051e+01 1.085084e+00 2.000000e+00
1.687024e+01 1.085084e+00 2.000000e+00
2.123837e+01 1.085084e+00 2.000000e+00
2.673753e+01 1.085084e+00 2.000000e+00
3.366055e+00 1.843175e+00 1.206244e+00
4.237613e+00 1.843175e+00 1.247037e+00
5.334838e+00 1.843175e+00 1.192472e+00
6.716163e+00 1.843175e+00 1.317054e+00
8.455149e+00 1.843175e+00 1.595246e+00
1.064440e+01 1.843175e+00 1.698935e+00
1.340051e+01 1.843175e+00 1.771748e+00
1.687024e+01 1.843175e+00 1.853474e+00
2.123837e+01 1.843175e+00 1.957067e+00
2.673753e+01 1.843175e+00 2.000000e+00
3.366055e+00 3.130902e+00 8.645484e-01
4.237613e+00 3.130902e+00 8.154566e-01
5.334838e+00 3.130902e+00 6.776191e-01
6.716163e+00 3.130902e+00 5.969348e-01
8.455149e+00 3.130902e+00 7.219676e-01
1.064440e+01 3.130902e+00 8.225200e-01
1.340051e+01 3.130902e+00 8.853597e-01
1.687024e+01 3.130902e+00 9.146146e-01
2.123837e+01 3.130902e+00 9.385776e-01
2.673753e+01 3.130902e+00 9.655031e-01
3.366055e+00 5.318296e+00 6.030515e-01
4.237613e+00 5.318296e+00 5.613512e-01
5.334838e+00 5.318296e+00 4.879478e-01
6.716163e+00 5.318296e+00 4.221377e-01
8.455149e+00 5.318296e+00 4.020470e-01
1.064440e+01 5.318296e+00 3.972505e-01
1.340051e+01 5.318296e+00 3.957184e-01
1.687024e+01 5.318296e+00 3.950859e-01
2.123837e+01 5.318296e+00 3.964518e-01
2.673753e+01 5.318296e+00 4.003906e-01
3.366055e+00 9.033905e+00 6.312311e-01
4.237613e+00 9.033905e+00 5.995641e-01
5.334838e+00 9.033905e+00 5.490173e-01
6.716163e+00 9.033905e+00 4.927527e-01
8.455149e+00 9.033905e+00 4.382642e-01
1.064440e+01 9.033905e+00 3.958361e-01
1.340051e+01 9.033905e+00 3.711774e-01
1.687024e+01 9.033905e+00 3.578892e-01
2.123837e+01 9.033905e+00 3.506371e-01
2.673753e+01 9.033905e+00 3.473644e-01
3.366055e+00 1.534541e+01 1.119175e+00
4.237613e+00 1.534541e+01 1.092937e+00
5.334838e+00 1.534541e+01 1.044604e+00
6.716163e+00 1.534541e+01 9.881821e-01
8.455149e+00 1.534541e+01 9.340000e-01
1.064440e+01 1.534541e+01 8.961945e-01
1.340051e+01 1.534541e+01 8.718035e-01
1.687024e+01 1.534541e+01 8.601099e-01
2.123837e+01 1.534541e+01 8.574027e-01
2.673753e+01 1.534541e+01 8.582455e-01


==> figures/data/mrk335_2009/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 3.077759e-01
4.237613e+00 1.303321e-01 2.286826e-01
5.334838e+00 1.303321e-01 1.051962e-01
6.716163e+00 1.303321e-01 4.199774e-02
8.455149e+00 1.303321e-01 5.289252e-02
1.064440e+01 1.303321e-01 4.906505e-02
1.340051e+01 1.303321e-01 3.721917e-02
1.687024e+01 1.303321e-01 2.412973e-02
2.123837e+01 1.303321e-01 1.405070e-02
2.673753e+01 1.303321e-01 9.570065e-03
3.366055e+00 2.213882e-01 2.960881e-01
4.237613e+00 2.213882e-01 2.125648e-01
5.334838e+00 2.213882e-01 8.503089e-02
6.716163e+00 2.213882e-01 4.014873e-02
8.455149e+00 2.213882e-01 5.508608e-02
1.064440e+01 2.213882e-01 5.388998e-02
1.340051e+01 2.213882e-01 4.369710e-02
1.687024e+01 2.213882e-01 3.067852e-02
2.123837e+01 2.213882e-01 1.948371e-02
2.673753e+01 2.213882e-01 1.310658e-02
3.366055e+00 3.760603e-01 2.773291e-01
4.237613e+00 3.760603e-01 1.864114e-01
5.334838e+00 3.760603e-01 5.876183e-02
6.716163e+00 3.760603e-01 3.893904e-02
8.455149e+00 3.760603e-01 6.051540e-02
1.064440e+01 3.760603e-01 6.441043e-02
1.340051e+01 3.760603e-01 5.742368e-02
1.687024e+01 3.760603e-01 4.559534e-02
2.123837e+01 3.760603e-01 3.432479e-02
2.673753e+01 3.760603e-01 2.716001e-02
3.366055e+00 6.387935e-01 2.587930e-01
4.237613e+00 6.387935e-01 1.613059e-01
5.334838e+00 6.387935e-01 3.720171e-02
6.716163e+00 6.387935e-01 3.968832e-02
8.455149e+00 6.387935e-01 6.993878e-02
1.064440e+01 6.387935e-01 8.049354e-02
1.340051e+01 6.387935e-01 7.705544e-02
1.687024e+01 6.387935e-01 6.685389e-02
2.123837e+01 6.387935e-01 5.593849e-02
2.673753e+01 6.387935e-01 4.860798e-02
3.366055e+00 1.085084e+00 2.618207e-01
4.237613e+00 1.085084e+00 1.586145e-01
5.334838e+00 1.085084e+00 3.860312e-02
6.716163e+00 1.085084e+00 4.664189e-02
8.455149e+00 1.085084e+00 8.651553e-02
1.064440e+01 1.085084e+00 1.042708e-01
1.340051e+01 1.085084e+00 1.034065e-01
1.687024e+01 1.085084e+00 9.287642e-02
2.123837e+01 1.085084e+00 8.029559e-02
2.673753e+01 1.085084e+00 7.261959e-02
3.366055e+00 1.843175e+00 3.375620e-01
4.237613e+00 1.843175e+00 2.330303e-01
5.334838e+00 1.843175e+00 1.131318e-01
6.716163e+00 1.843175e+00 1.110860e-01
8.455149e+00 1.843175e+00 1.547346e-01
1.064440e+01 1.843175e+00 1.800744e-01
1.340051e+01 1.843175e+00 1.816118e-01
1.687024e+01 1.843175e+00 1.671578e-01
2.123837e+01 1.843175e+00 1.472674e-01
2.673753e+01 1.843175e+00 1.325419e-01
3.366055e+00 3.130902e+00 5.379339e-01
4.237613e+00 3.130902e+00 4.729471e-01
5.334838e+00 3.130902e+00 4.060890e-01
6.716163e+00 3.130902e+00 4.059910e-01
8.455149e+00 3.130902e+00 4.339497e-01
1.064440e+01 3.130902e+00 4.539807e-01
1.340051e+01 3.130902e+00 4.498477e-01
1.687024e+01 3.130902e+00 4.254110e-01
2.123837e+01 3.130902e+00 3.912622e-01
2.673753e+01 3.130902e+00 3.625503e-01
3.366055e+00 5.318296e+00 7.969171e-01
4.237613e+00 5.318296e+00 7.866335e-01
5.334838e+00 5.318296e+00 7.918249e-01
6.716163e+00 5.318296e+00 8.336840e-01
8.455149e+00 5.318296e+00 8.908267e-01
1.064440e+01 5.318296e+00 9.384498e-01
1.340051e+01 5.318296e+00 9.560701e-01
1.687024e+01 5.318296e+00 9.387834e-01
2.123837e+01 5.318296e+00 9.019767e-01
2.673753e+01 5.318296e+00 8.663414e-01
3.366055e+00 9.033905e+00 6.970707e-01
4.237613e+00 9.033905e+00 7.121037e-01
5.334838e+00 9.033905e+00 7.451539e-01
6.716163e+00 9.033905e+00 8.022797e-01
8.455149e+00 9.033905e+00 8.751105e-01
1.064440e+01 9.033905e+00 9.435447e-01
1.340051e+01 9.033905e+00 9.879238e-01
1.687024e+01 9.033905e+00 1.000000e+00
2.123837e+01 9.033905e+00 9.873445e-01
2.673753e+01 9.033905e+00 9.701308e-01
3.366055e+00 1.534541e+01 3.969481e-01
4.237613e+00 1.534541e+01 4.077141e-01
5.334838e+00 1.534541e+01 4.304352e-01
6.716163e+00 1.534541e+01 4.649219e-01
8.455149e+00 1.534541e+01 5.070211e-01
1.064440e+01 1.534541e+01 5.462083e-01
1.340051e+01 1.534541e+01 5.743707e-01
1.687024e+01 1.534541e+01 5.867074e-01
2.123837e+01 1.534541e+01 5.862046e-01
2.673753e+01 1.534541e+01 5.813111e-01


==> figures/data/mrk335_2009/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.226720e-10
4.237613e+00 1.303321e-01 1.226720e-10
5.334838e+00 1.303321e-01 1.226720e-10
6.716163e+00 1.303321e-01 1.226720e-10
8.455149e+00 1.303321e-01 1.226720e-10
1.064440e+01 1.303321e-01 1.226720e-10
1.340051e+01 1.303321e-01 1.226720e-10
1.687024e+01 1.303321e-01 1.226720e-10
2.123837e+01 1.303321e-01 1.226720e-10
2.673753e+01 1.303321e-01 1.226720e-10
3.366055e+00 2.213882e-01 1.226720e-10
4.237613e+00 2.213882e-01 1.226720e-10
5.334838e+00 2.213882e-01 1.226720e-10
6.716163e+00 2.213882e-01 1.226720e-10
8.455149e+00 2.213882e-01 1.226720e-10
1.064440e+01 2.213882e-01 1.226720e-10
1.340051e+01 2.213882e-01 1.226720e-10
1.687024e+01 2.213882e-01 1.226720e-10
2.123837e+01 2.213882e-01 1.226720e-10
2.673753e+01 2.213882e-01 1.226720e-10
3.366055e+00 3.760603e-01 1.226720e-10
4.237613e+00 3.760603e-01 1.226720e-10
5.334838e+00 3.760603e-01 1.226720e-10
6.716163e+00 3.760603e-01 1.226720e-10
8.455149e+00 3.760603e-01 1.226720e-10
1.064440e+01 3.760603e-01 1.226720e-10
1.340051e+01 3.760603e-01 1.226720e-10
1.687024e+01 3.760603e-01 1.226720e-10
2.123837e+01 3.760603e-01 1.226720e-10
2.673753e+01 3.760603e-01 1.226720e-10
3.366055e+00 6.387935e-01 1.226720e-10
4.237613e+00 6.387935e-01 1.226720e-10
5.334838e+00 6.387935e-01 1.226720e-10
6.716163e+00 6.387935e-01 1.226720e-10
8.455149e+00 6.387935e-01 1.226720e-10
1.064440e+01 6.387935e-01 1.226720e-10
1.340051e+01 6.387935e-01 1.226720e-10
1.687024e+01 6.387935e-01 1.226720e-10
2.123837e+01 6.387935e-01 1.226720e-10
2.673753e+01 6.387935e-01 1.226720e-10
3.366055e+00 1.085084e+00 1.226720e-10
4.237613e+00 1.085084e+00 1.226720e-10
5.334838e+00 1.085084e+00 1.226720e-10
6.716163e+00 1.085084e+00 1.226720e-10
8.455149e+00 1.085084e+00 1.226720e-10
1.064440e+01 1.085084e+00 1.226720e-10
1.340051e+01 1.085084e+00 1.226720e-10
1.687024e+01 1.085084e+00 1.226720e-10
2.123837e+01 1.085084e+00 1.226720e-10
2.673753e+01 1.085084e+00 1.226720e-10
3.366055e+00 1.843175e+00 1.226720e-10
4.237613e+00 1.843175e+00 1.226720e-10
5.334838e+00 1.843175e+00 1.226720e-10
6.716163e+00 1.843175e+00 1.226720e-10
8.455149e+00 1.843175e+00 1.226720e-10
1.064440e+01 1.843175e+00 1.226720e-10
1.340051e+01 1.843175e+00 1.226720e-10
1.687024e+01 1.843175e+00 1.226720e-10
2.123837e+01 1.843175e+00 1.226720e-10
2.673753e+01 1.843175e+00 1.226720e-10
3.366055e+00 3.130902e+00 1.226720e-10
4.237613e+00 3.130902e+00 1.226720e-10
5.334838e+00 3.130902e+00 1.226720e-10
6.716163e+00 3.130902e+00 1.226720e-10
8.455149e+00 3.130902e+00 1.226720e-10
1.064440e+01 3.130902e+00 3.151098e-03
1.340051e+01 3.130902e+00 2.662651e-02
1.687024e+01 3.130902e+00 5.961069e-02
2.123837e+01 3.130902e+00 8.725531e-02
2.673753e+01 3.130902e+00 1.024240e-01
3.366055e+00 5.318296e+00 8.055265e-02
4.237613e+00 5.318296e+00 9.929770e-02
5.334838e+00 5.318296e+00 1.336846e-01
6.716163e+00 5.318296e+00 1.816199e-01
8.455149e+00 5.318296e+00 2.403021e-01
1.064440e+01 5.318296e+00 3.067181e-01
1.340051e+01 5.318296e+00 3.789382e-01
1.687024e+01 5.318296e+00 4.470343e-01
2.123837e+01 5.318296e+00 4.983925e-01
2.673753e+01 5.318296e+00 5.246850e-01
3.366055e+00 9.033905e+00 2.667428e-01
4.237613e+00 9.033905e+00 2.949241e-01
5.334838e+00 9.033905e+00 3.477193e-01
6.716163e+00 9.033905e+00 4.221810e-01
8.455149e+00 9.033905e+00 5.142672e-01
1.064440e+01 9.033905e+00 6.176510e-01
1.340051e+01 9.033905e+00 7.228315e-01
1.687024e+01 9.033905e+00 8.156431e-01
2.123837e+01 9.033905e+00 8.816333e-01
2.673753e+01 9.033905e+00 9.134695e-01
3.366055e+00 1.534541e+01 2.843465e-01
4.237613e+00 1.534541e+01 3.166028e-01
5.334838e+00 1.534541e+01 3.774216e-01
6.716163e+00 1.534541e+01 4.632769e-01
8.455149e+00 1.534541e+01 5.690454e-01
1.064440e+01 1.534541e+01 6.862488e-01
1.340051e+01 1.534541e+01 8.019976e-01
1.687024e+01 1.534541e+01 9.001799e-01
2.123837e+01 1.534541e+01 9.675210e-01
2.673753e+01 1.534541e+01 1.000000e+00


==> figures/data/mrk335_2009/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 1.364132e-10
1.665590e+00 1.303321e-01 1.364132e-10
2.340347e+00 1.303321e-01 2.459258e-02
3.288459e+00 1.303321e-01 1.360648e-02
4.620666e+00 1.303321e-01 1.655845e-03
6.492571e+00 1.303321e-01 1.364132e-10
9.122814e+00 1.303321e-01 1.364132e-10
1.281861e+01 1.303321e-01 1.364132e-10
1.801163e+01 1.303321e-01 1.364132e-10
2.530843e+01 1.303321e-01 1.364132e-10
1.185376e+00 2.213882e-01 1.364132e-10
1.665590e+00 2.213882e-01 1.364132e-10
2.340347e+00 2.213882e-01 3.432866e-02
3.288459e+00 2.213882e-01 1.213965e-02
4.620666e+00 2.213882e-01 6.237700e-04
6.492571e+00 2.213882e-01 1.364132e-10
9.122814e+00 2.213882e-01 1.364132e-10
1.281861e+01 2.213882e-01 1.364132e-10
1.801163e+01 2.213882e-01 1.364132e-10
2.530843e+01 2.213882e-01 1.364132e-10
1.185376e+00 3.760603e-01 1.364132e-10
1.665590e+00 3.760603e-01 1.364132e-10
2.340347e+00 3.760603e-01 6.073497e-02
3.288459e+00 3.760603e-01 1.526737e-02
4.620666e+00 3.760603e-01 9.791932e-04
6.492571e+00 3.760603e-01 1.364132e-10
9.122814e+00 3.760603e-01 1.364132e-10
1.281861e+01 3.760603e-01 1.364132e-10
1.801163e+01 3.760603e-01 1.364132e-10
2.530843e+01 3.760603e-01 1.364132e-10
1.185376e+00 6.387935e-01 1.364132e-10
1.665590e+00 6.387935e-01 1.364132e-10
2.340347e+00 6.387935e-01 1.222060e-01
3.288459e+00 6.387935e-01 4.400882e-02
4.620666e+00 6.387935e-01 9.841896e-03
6.492571e+00 6.387935e-01 6.667501e-04
9.122814e+00 6.387935e-01 1.364132e-10
1.281861e+01 6.387935e-01 1.364132e-10
1.801163e+01 6.387935e-01 1.364132e-10
2.530843e+01 6.387935e-01 1.364132e-10
1.185376e+00 1.085084e+00 1.364132e-10
1.665590e+00 1.085084e+00 1.364132e-10
2.340347e+00 1.085084e+00 2.655899e-01
3.288459e+00 1.085084e+00 1.698284e-01
4.620666e+00 1.085084e+00 5.608196e-02
6.492571e+00 1.085084e+00 1.909444e-02
9.122814e+00 1.085084e+00 4.053845e-03
1.281861e+01 1.085084e+00 1.630209e-04
1.801163e+01 1.085084e+00 1.364132e-10
2.530843e+01 1.085084e+00 8.182785e-04
1.185376e+00 1.843175e+00 7.026684e-01
1.665590e+00 1.843175e+00 6.591212e-01
2.340347e+00 1.843175e+00 6.089848e-01
3.288459e+00 1.843175e+00 4.289735e-01
4.620666e+00 1.843175e+00 2.264804e-01
6.492571e+00 1.843175e+00 1.008109e-01
9.122814e+00 1.843175e+00 5.332999e-02
1.281861e+01 1.843175e+00 3.675173e-02
1.801163e+01 1.843175e+00 3.303175e-02
2.530843e+01 1.843175e+00 3.297325e-02
1.185376e+00 3.130902e+00 1.000000e+00
1.665590e+00 3.130902e+00 9.390666e-01
2.340347e+00 3.130902e+00 8.239822e-01
3.288459e+00 3.130902e+00 6.359000e-01
4.620666e+00 3.130902e+00 4.220477e-01
6.492571e+00 3.130902e+00 2.497517e-01
9.122814e+00 3.130902e+00 1.543649e-01
1.281861e+01 3.130902e+00 1.131296e-01
1.801163e+01 3.130902e+00 1.036919e-01
2.530843e+01 3.130902e+00 1.009665e-01
1.185376e+00 5.318296e+00 9.895897e-01
1.665590e+00 5.318296e+00 9.300702e-01
2.340347e+00 5.318296e+00 8.186493e-01
3.288459e+00 5.318296e+00 6.601830e-01
4.620666e+00 5.318296e+00 4.802502e-01
6.492571e+00 5.318296e+00 3.227148e-01
9.122814e+00 5.318296e+00 2.191088e-01
1.281861e+01 5.318296e+00 1.646860e-01
1.801163e+01 5.318296e+00 1.438474e-01
2.530843e+01 5.318296e+00 1.389286e-01
1.185376e+00 9.033905e+00 6.083643e-01
1.665590e+00 9.033905e+00 5.685956e-01
2.340347e+00 9.033905e+00 4.959039e-01
3.288459e+00 9.033905e+00 4.012749e-01
4.620666e+00 9.033905e+00 3.043058e-01
6.492571e+00 9.033905e+00 2.226542e-01
9.122814e+00 9.033905e+00 1.676370e-01
1.281861e+01 9.033905e+00 1.359100e-01
1.801163e+01 9.033905e+00 1.232157e-01
2.530843e+01 9.033905e+00 1.198980e-01
1.185376e+00 1.534541e+01 1.988556e-01
1.665590e+00 1.534541e+01 1.766672e-01
2.340347e+00 1.534541e+01 1.376733e-01
3.288459e+00 1.534541e+01 9.307511e-02
4.620666e+00 1.534541e+01 5.595189e-02
6.492571e+00 1.534541e+01 3.170112e-02
9.122814e+00 1.534541e+01 1.717741e-02
1.281861e+01 1.534541e+01 1.004737e-02
1.801163e+01 1.534541e+01 1.396187e-02
2.530843e+01 1.534541e+01 1.844654e-02


==> figures/data/mrk335_2009/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 7.044512e-01
4.237613e+00 1.303321e-01 6.964403e-01
5.334838e+00 1.303321e-01 6.363580e-01
6.716163e+00 1.303321e-01 -8.799533e-01
8.455149e+00 1.303321e-01 -9.347137e-01
1.064440e+01 1.303321e-01 -9.352974e-01
1.340051e+01 1.303321e-01 -9.426848e-01
1.687024e+01 1.303321e-01 -9.396594e-01
2.123837e+01 1.303321e-01 -9.492858e-01
2.673753e+01 1.303321e-01 -9.648322e-01
3.366055e+00 2.213882e-01 6.991143e-01
4.237613e+00 2.213882e-01 6.830517e-01
5.334838e+00 2.213882e-01 5.822219e-01
6.716163e+00 2.213882e-01 -8.411222e-01
8.455149e+00 2.213882e-01 -9.240694e-01
1.064440e+01 2.213882e-01 -9.333198e-01
1.340051e+01 2.213882e-01 -9.364248e-01
1.687024e+01 2.213882e-01 -9.379668e-01
2.123837e+01 2.213882e-01 -9.389354e-01
2.673753e+01 2.213882e-01 -9.514816e-01
3.366055e+00 3.760603e-01 6.907251e-01
4.237613e+00 3.760603e-01 6.556012e-01
5.334838e+00 3.760603e-01 4.956483e-01
6.716163e+00 3.760603e-01 -7.689625e-01
8.455149e+00 3.760603e-01 -9.048395e-01
1.064440e+01 3.760603e-01 -9.205624e-01
1.340051e+01 3.760603e-01 -9.208179e-01
1.687024e+01 3.760603e-01 -9.244405e-01
2.123837e+01 3.760603e-01 -9.213682e-01
2.673753e+01 3.760603e-01 -9.287214e-01
3.366055e+00 6.387935e-01 6.682057e-01
4.237613e+00 6.387935e-01 6.095342e-01
5.334838e+00 6.387935e-01 3.800278e-01
6.716163e+00 6.387935e-01 -6.424981e-01
8.455149e+00 6.387935e-01 -8.428739e-01
1.064440e+01 6.387935e-01 -8.723477e-01
1.340051e+01 6.387935e-01 -8.803506e-01
1.687024e+01 6.387935e-01 -8.807927e-01
2.123837e+01 6.387935e-01 -8.822208e-01
2.673753e+01 6.387935e-01 -8.845748e-01
3.366055e+00 1.085084e+00 6.367207e-01
4.237613e+00 1.085084e+00 5.464412e-01
5.334838e+00 1.085084e+00 2.626240e-01
6.716163e+00 1.085084e+00 -4.606871e-01
8.455149e+00 1.085084e+00 -7.088458e-01
1.064440e+01 1.085084e+00 -7.529951e-01
1.340051e+01 1.085084e+00 -7.680808e-01
1.687024e+01 1.085084e+00 -7.720250e-01
2.123837e+01 1.085084e+00 -7.778933e-01
2.673753e+01 1.085084e+00 -7.832638e-01
3.366055e+00 1.843175e+00 5.909367e-01
4.237613e+00 1.843175e+00 4.830298e-01
5.334838e+00 1.843175e+00 2.212707e-01
6.716163e+00 1.843175e+00 -2.076476e-01
8.455149e+00 1.843175e+00 -4.369746e-01
1.064440e+01 1.843175e+00 -5.005671e-01
1.340051e+01 1.843175e+00 -5.202318e-01
1.687024e+01 1.843175e+00 -5.330059e-01
2.123837e+01 1.843175e+00 -5.439183e-01
2.673753e+01 1.843175e+00 -5.570682e-01
3.366055e+00 3.130902e+00 5.893981e-01
4.237613e+00 3.130902e+00 5.034594e-01
5.334838e+00 3.130902e+00 3.549514e-01
6.716163e+00 3.130902e+00 1.673000e-01
8.455149e+00 3.130902e+00 3.118716e-02
1.064440e+01 3.130902e+00 -3.360304e-02
1.340051e+01 3.130902e+00 -5.894378e-02
1.687024e+01 3.130902e+00 -8.043001e-02
2.123837e+01 3.130902e+00 -9.845288e-02
2.673753e+01 3.130902e+00 -1.183972e-01
3.366055e+00 5.318296e+00 7.854580e-01
4.237613e+00 5.318296e+00 7.588096e-01
5.334838e+00 5.318296e+00 7.223696e-01
6.716163e+00 5.318296e+00 6.846713e-01
8.455149e+00 5.318296e+00 6.450329e-01
1.064440e+01 5.318296e+00 6.178367e-01
1.340051e+01 5.318296e+00 5.977263e-01
1.687024e+01 5.318296e+00 5.727678e-01
2.123837e+01 5.318296e+00 5.522107e-01
2.673753e+01 5.318296e+00 5.288888e-01
3.366055e+00 9.033905e+00 9.515158e-01
4.237613e+00 9.033905e+00 9.577557e-01
5.334838e+00 9.033905e+00 9.640324e-01
6.716163e+00 9.033905e+00 9.750178e-01
8.455149e+00 9.033905e+00 9.844866e-01
1.064440e+01 9.033905e+00 9.949500e-01
1.340051e+01 9.033905e+00 1.000000e+00
1.687024e+01 9.033905e+00 9.986084e-01
2.123837e+01 9.033905e+00 9.921390e-01
2.673753e+01 9.033905e+00 9.830395e-01
3.366055e+00 1.534541e+01 5.461553e-01
4.237613e+00 1.534541e+01 5.473647e-01
5.334838e+00 1.534541e+01 5.507186e-01
6.716163e+00 1.534541e+01 5.557290e-01
8.455149e+00 1.534541e+01 5.623177e-01
1.064440e+01 1.534541e+01 5.714262e-01
1.340051e+01 1.534541e+01 5.840050e-01
1.687024e+01 1.534541e+01 5.959340e-01
2.123837e+01 1.534541e+01 6.075692e-01
2.673753e+01 1.534541e+01 6.209133e-01


==> figures/data/mrk335_2009/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 -8.802387e-02
4.237613e+00 1.303321e-01 -6.686644e-02
5.334838e+00 1.303321e-01 -5.338132e-02
6.716163e+00 1.303321e-01 -7.993712e-01
8.455149e+00 1.303321e-01 -7.672661e-01
1.064440e+01 1.303321e-01 -8.403333e-01
1.340051e+01 1.303321e-01 -7.711855e-01
1.687024e+01 1.303321e-01 -7.979109e-01
2.123837e+01 1.303321e-01 -7.211956e-01
2.673753e+01 1.303321e-01 -5.442601e-01
3.366055e+00 2.213882e-01 -9.655164e-02
4.237613e+00 2.213882e-01 -7.136449e-02
5.334838e+00 2.213882e-01 -4.064641e-02
6.716163e+00 2.213882e-01 -5.442532e-01
8.455149e+00 2.213882e-01 -5.404723e-01
1.064440e+01 2.213882e-01 -5.876196e-01
1.340051e+01 2.213882e-01 -5.790557e-01
1.687024e+01 2.213882e-01 -5.683166e-01
2.123837e+01 2.213882e-01 -5.635620e-01
2.673753e+01 2.213882e-01 -4.303944e-01
3.366055e+00 3.760603e-01 -1.042116e-01
4.237613e+00 3.760603e-01 -5.683052e-02
5.334838e+00 3.760603e-01 -6.550688e-03
6.716163e+00 3.760603e-01 -2.245711e-01
8.455149e+00 3.760603e-01 -2.128952e-01
1.064440e+01 3.760603e-01 -2.458209e-01
1.340051e+01 3.760603e-01 -2.642215e-01
1.687024e+01 3.760603e-01 -2.694614e-01
2.123837e+01 3.760603e-01 -2.904086e-01
2.673753e+01 3.760603e-01 -2.191408e-01
3.366055e+00 6.387935e-01 -9.203249e-02
4.237613e+00 6.387935e-01 -3.273898e-02
5.334838e+00 6.387935e-01 4.587159e-02
6.716163e+00 6.387935e-01 1.192167e-01
8.455149e+00 6.387935e-01 1.843859e-01
1.064440e+01 6.387935e-01 1.574924e-01
1.340051e+01 6.387935e-01 1.412549e-01
1.687024e+01 6.387935e-01 1.311277e-01
2.123837e+01 6.387935e-01 1.117941e-01
2.673753e+01 6.387935e-01 1.099344e-01
3.366055e+00 1.085084e+00 -8.633235e-02
4.237613e+00 1.085084e+00 -4.383243e-03
5.334838e+00 1.085084e+00 1.448769e-01
6.716163e+00 1.085084e+00 4.480218e-01
8.455149e+00 1.085084e+00 5.742183e-01
1.064440e+01 1.085084e+00 5.532145e-01
1.340051e+01 1.085084e+00 5.376402e-01
1.687024e+01 1.085084e+00 5.319130e-01
2.123837e+01 1.085084e+00 5.242233e-01
2.673753e+01 1.085084e+00 5.188948e-01
3.366055e+00 1.843175e+00 -8.176794e-02
4.237613e+00 1.843175e+00 1.913390e-02
5.334838e+00 1.843175e+00 2.265436e-01
6.716163e+00 1.843175e+00 5.546530e-01
8.455149e+00 1.843175e+00 7.209975e-01
1.064440e+01 1.843175e+00 7.269717e-01
1.340051e+01 1.843175e+00 7.194216e-01
1.687024e+01 1.843175e+00 7.315483e-01
2.123837e+01 1.843175e+00 7.428951e-01
2.673753e+01 1.843175e+00 7.585592e-01
3.366055e+00 3.130902e+00 -1.676680e-01
4.237613e+00 3.130902e+00 -8.663934e-02
5.334838e+00 3.130902e+00 5.513781e-02
6.716163e+00 3.130902e+00 2.158659e-01
8.455149e+00 3.130902e+00 3.028931e-01
1.064440e+01 3.130902e+00 3.174981e-01
1.340051e+01 3.130902e+00 3.316812e-01
1.687024e+01 3.130902e+00 3.767408e-01
2.123837e+01 3.130902e+00 4.097486e-01
2.673753e+01 3.130902e+00 4.520715e-01
3.366055e+00 5.318296e+00 -4.891489e-01
4.237613e+00 5.318296e+00 -5.060261e-01
5.334838e+00 5.318296e+00 -5.295121e-01
6.716163e+00 5.318296e+00 -5.873621e-01
8.455149e+00 5.318296e+00 -6.444249e-01
1.064440e+01 5.318296e+00 -6.773874e-01
1.340051e+01 5.318296e+00 -6.613759e-01
1.687024e+01 5.318296e+00 -5.957422e-01
2.123837e+01 5.318296e+00 -5.553589e-01
2.673753e+01 5.318296e+00 -5.067714e-01
3.366055e+00 9.033905e+00 -9.805864e-02
4.237613e+00 9.033905e+00 -1.574094e-01
5.334838e+00 9.033905e+00 -2.510557e-01
6.716163e+00 9.033905e+00 -3.411593e-01
8.455149e+00 9.033905e+00 -4.340505e-01
1.064440e+01 9.033905e+00 -5.080415e-01
1.340051e+01 9.033905e+00 -5.449424e-01
1.687024e+01 9.033905e+00 -5.737083e-01
2.123837e+01 9.033905e+00 -6.178547e-01
2.673753e+01 9.033905e+00 -6.413374e-01
3.366055e+00 1.534541e+01 8.278693e-01
4.237613e+00 1.534541e+01 8.470709e-01
5.334838e+00 1.534541e+01 8.890796e-01
6.716163e+00 1.534541e+01 9.187452e-01
8.455149e+00 1.534541e+01 9.627226e-01
1.064440e+01 1.534541e+01 9.923039e-01
1.340051e+01 1.534541e+01 1.000000e+00
1.687024e+01 1.534541e+01 9.842851e-01
2.123837e+01 1.534541e+01 9.648777e-01
2.673753e+01 1.534541e+01 9.550375e-01


==> figures/data/mrk335_2009/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 -7.152473e-03
4.237613e+00 1.303321e-01 4.972260e-03
5.334838e+00 1.303321e-01 3.210291e-02
6.716163e+00 1.303321e-01 4.521461e-01
8.455149e+00 1.303321e-01 4.470977e-01
1.064440e+01 1.303321e-01 4.717937e-01
1.340051e+01 1.303321e-01 4.327806e-01
1.687024e+01 1.303321e-01 4.306941e-01
2.123837e+01 1.303321e-01 3.952431e-01
2.673753e+01 1.303321e-01 3.218231e-01
3.366055e+00 2.213882e-01 -1.320194e-02
4.237613e+00 2.213882e-01 -6.962390e-03
5.334838e+00 2.213882e-01 1.705322e-02
6.716163e+00 2.213882e-01 3.366794e-01
8.455149e+00 2.213882e-01 3.383797e-01
1.064440e+01 2.213882e-01 3.565826e-01
1.340051e+01 2.213882e-01 3.422092e-01
1.687024e+01 2.213882e-01 3.239698e-01
2.123837e+01 2.213882e-01 3.138593e-01
2.673753e+01 2.213882e-01 2.609455e-01
3.366055e+00 3.760603e-01 -2.566539e-02
4.237613e+00 3.760603e-01 -2.413197e-02
5.334838e+00 3.760603e-01 -5.205909e-03
6.716163e+00 3.760603e-01 1.808498e-01
8.455149e+00 3.760603e-01 1.857771e-01
1.064440e+01 3.760603e-01 1.916867e-01
1.340051e+01 3.760603e-01 1.862358e-01
1.687024e+01 3.760603e-01 1.777508e-01
2.123837e+01 3.760603e-01 1.777723e-01
2.673753e+01 3.760603e-01 1.484781e-01
3.366055e+00 6.387935e-01 -4.691414e-02
4.237613e+00 6.387935e-01 -4.917798e-02
5.334838e+00 6.387935e-01 -4.576769e-02
6.716163e+00 6.387935e-01 -3.640409e-03
8.455149e+00 6.387935e-01 -2.783346e-02
1.064440e+01 6.387935e-01 -2.447876e-02
1.340051e+01 6.387935e-01 -2.745363e-02
1.687024e+01 6.387935e-01 -3.957695e-02
2.123837e+01 6.387935e-01 -3.738698e-02
2.673753e+01 6.387935e-01 -3.480352e-02
3.366055e+00 1.085084e+00 -8.004506e-02
4.237613e+00 1.085084e+00 -9.708641e-02
5.334838e+00 1.085084e+00 -1.301293e-01
6.716163e+00 1.085084e+00 -2.250323e-01
8.455149e+00 1.085084e+00 -2.831509e-01
1.064440e+01 1.085084e+00 -2.904734e-01
1.340051e+01 1.085084e+00 -2.949799e-01
1.687024e+01 1.085084e+00 -3.065080e-01
2.123837e+01 1.085084e+00 -3.048304e-01
2.673753e+01 1.085084e+00 -2.953740e-01
3.366055e+00 1.843175e+00 -1.420090e-01
4.237613e+00 1.843175e+00 -1.848010e-01
5.334838e+00 1.843175e+00 -2.660645e-01
6.716163e+00 1.843175e+00 -3.996577e-01
8.455149e+00 1.843175e+00 -5.107999e-01
1.064440e+01 1.843175e+00 -5.385047e-01
1.340051e+01 1.843175e+00 -5.541779e-01
1.687024e+01 1.843175e+00 -5.689969e-01
2.123837e+01 1.843175e+00 -5.718912e-01
2.673753e+01 1.843175e+00 -5.652716e-01
3.366055e+00 3.130902e+00 -2.423723e-01
4.237613e+00 3.130902e+00 -2.895042e-01
5.334838e+00 3.130902e+00 -3.678814e-01
6.716163e+00 3.130902e+00 -4.777752e-01
8.455149e+00 3.130902e+00 -5.769470e-01
1.064440e+01 3.130902e+00 -6.235163e-01
1.340051e+01 3.130902e+00 -6.568803e-01
1.687024e+01 3.130902e+00 -6.876783e-01
2.123837e+01 3.130902e+00 -6.991488e-01
2.673753e+01 3.130902e+00 -6.982891e-01
3.366055e+00 5.318296e+00 -2.199153e-01
4.237613e+00 5.318296e+00 -2.300829e-01
5.334838e+00 5.318296e+00 -2.542501e-01
6.716163e+00 5.318296e+00 -2.832413e-01
8.455149e+00 5.318296e+00 -3.167064e-01
1.064440e+01 5.318296e+00 -3.731902e-01
1.340051e+01 5.318296e+00 -4.258554e-01
1.687024e+01 5.318296e+00 -4.730598e-01
2.123837e+01 5.318296e+00 -4.920821e-01
2.673753e+01 5.318296e+00 -4.956633e-01
3.366055e+00 9.033905e+00 1.596906e-01
4.237613e+00 9.033905e+00 1.635602e-01
5.334838e+00 9.033905e+00 1.688763e-01
6.716163e+00 9.033905e+00 1.577864e-01
8.455149e+00 9.033905e+00 1.327195e-01
1.064440e+01 9.033905e+00 8.819439e-02
1.340051e+01 9.033905e+00 3.510368e-02
1.687024e+01 9.033905e+00 -3.830380e-03
2.123837e+01 9.033905e+00 -5.377326e-03
2.673753e+01 9.033905e+00 -5.017940e-03
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.860307e-01
5.334838e+00 1.534541e+01 9.478864e-01
6.716163e+00 1.534541e+01 9.155657e-01
8.455149e+00 1.534541e+01 8.685543e-01
1.064440e+01 1.534541e+01 8.195851e-01
1.340051e+01 1.534541e+01 7.740088e-01
1.687024e+01 1.534541e+01 7.495657e-01
2.123837e+01 1.534541e+01 7.288560e-01
2.673753e+01 1.534541e+01 7.045363e-01


==> figures/data/mrk335_2009/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 6.301265e-01
4.237613e+00 1.303321e-01 8.662480e-01
5.334838e+00 1.303321e-01 1.000000e+00
6.716163e+00 1.303321e-01 -1.034170e-01
8.455149e+00 1.303321e-01 -6.199259e-02
1.064440e+01 1.303321e-01 -1.422100e-02
1.340051e+01 1.303321e-01 2.705843e-02
1.687024e+01 1.303321e-01 5.934898e-02
2.123837e+01 1.303321e-01 8.820051e-02
2.673753e+01 1.303321e-01 1.119422e-01
3.366055e+00 2.213882e-01 6.113889e-01
4.237613e+00 2.213882e-01 8.363893e-01
5.334838e+00 2.213882e-01 9.332522e-01
6.716163e+00 2.213882e-01 -9.330721e-02
8.455149e+00 2.213882e-01 -6.661426e-02
1.064440e+01 2.213882e-01 -2.121350e-02
1.340051e+01 2.213882e-01 1.950556e-02
1.687024e+01 2.213882e-01 5.264272e-02
2.123837e+01 2.213882e-01 8.134637e-02
2.673753e+01 2.213882e-01 1.058566e-01
3.366055e+00 3.760603e-01 5.848756e-01
4.237613e+00 3.760603e-01 7.863231e-01
5.334838e+00 3.760603e-01 8.231241e-01
6.716163e+00 3.760603e-01 -8.043071e-02
8.455149e+00 3.760603e-01 -7.337931e-02
1.064440e+01 3.760603e-01 -3.103571e-02
1.340051e+01 3.760603e-01 5.972328e-03
1.687024e+01 3.760603e-01 4.225535e-02
2.123837e+01 3.760603e-01 6.971501e-02
2.673753e+01 3.760603e-01 9.489594e-02
3.366055e+00 6.387935e-01 5.482860e-01
4.237613e+00 6.387935e-01 7.072921e-01
5.334838e+00 6.387935e-01 6.575876e-01
6.716163e+00 6.387935e-01 -6.739167e-02
8.455149e+00 6.387935e-01 -8.909961e-02
1.064440e+01 6.387935e-01 -5.363764e-02
1.340051e+01 6.387935e-01 -1.480692e-02
1.687024e+01 6.387935e-01 1.967468e-02
2.123837e+01 6.387935e-01 5.009045e-02
2.673753e+01 6.387935e-01 7.471590e-02
3.366055e+00 1.085084e+00 4.827429e-01
4.237613e+00 1.085084e+00 5.792885e-01
5.334838e+00 1.085084e+00 4.533228e-01
6.716163e+00 1.085084e+00 -6.454028e-02
8.455149e+00 1.085084e+00 -1.159355e-01
1.064440e+01 1.085084e+00 -9.218646e-02
1.340051e+01 1.085084e+00 -5.445983e-02
1.687024e+01 1.085084e+00 -2.108808e-02
2.123837e+01 1.085084e+00 1.165610e-02
2.673753e+01 1.085084e+00 3.793483e-02
3.366055e+00 1.843175e+00 3.735275e-01
4.237613e+00 1.843175e+00 3.812662e-01
5.334838e+00 1.843175e+00 2.288668e-01
6.716163e+00 1.843175e+00 -1.036311e-01
8.455149e+00 1.843175e+00 -1.681099e-01
1.064440e+01 1.843175e+00 -1.572390e-01
1.340051e+01 1.843175e+00 -1.274762e-01
1.687024e+01 1.843175e+00 -9.333467e-02
2.123837e+01 1.843175e+00 -5.990675e-02
2.673753e+01 1.843175e+00 -2.912837e-02
3.366055e+00 3.130902e+00 1.606588e-01
4.237613e+00 3.130902e+00 1.059791e-01
5.334838e+00 3.130902e+00 -1.259760e-02
6.716163e+00 3.130902e+00 -1.830418e-01
8.455149e+00 3.130902e+00 -2.608337e-01
1.064440e+01 3.130902e+00 -2.646590e-01
1.340051e+01 3.130902e+00 -2.446594e-01
1.687024e+01 3.130902e+00 -2.097202e-01
2.123837e+01 3.130902e+00 -1.755958e-01
2.673753e+01 3.130902e+00 -1.422193e-01
3.366055e+00 5.318296e+00 -1.609374e-01
4.237613e+00 5.318296e+00 -2.026262e-01
5.334838e+00 5.318296e+00 -2.624080e-01
6.716163e+00 5.318296e+00 -3.343979e-01
8.455149e+00 5.318296e+00 -3.909591e-01
1.064440e+01 5.318296e+00 -3.988633e-01
1.340051e+01 5.318296e+00 -3.877136e-01
1.687024e+01 5.318296e+00 -3.592759e-01
2.123837e+01 5.318296e+00 -3.271276e-01
2.673753e+01 5.318296e+00 -2.912454e-01
3.366055e+00 9.033905e+00 -3.738807e-01
4.237613e+00 9.033905e+00 -3.870156e-01
5.334838e+00 9.033905e+00 -4.021887e-01
6.716163e+00 9.033905e+00 -4.257003e-01
8.455149e+00 9.033905e+00 -4.467592e-01
1.064440e+01 9.033905e+00 -4.524734e-01
1.340051e+01 9.033905e+00 -4.469342e-01
1.687024e+01 9.033905e+00 -4.279893e-01
2.123837e+01 9.033905e+00 -4.022333e-01
2.673753e+01 9.033905e+00 -3.711103e-01
3.366055e+00 1.534541e+01 -2.109097e-01
4.237613e+00 1.534541e+01 -2.150265e-01
5.334838e+00 1.534541e+01 -2.154729e-01
6.716163e+00 1.534541e+01 -2.182863e-01
8.455149e+00 1.534541e+01 -2.223347e-01
1.064440e+01 1.534541e+01 -2.243817e-01
1.340051e+01 1.534541e+01 -2.186385e-01
1.687024e+01 1.534541e+01 -2.096606e-01
2.123837e+01 1.534541e+01 -1.939885e-01
2.673753e+01 1.534541e+01 -1.719091e-01


==> figures/data/mrk335_2009/spec_ratio.dat <==
E dE r dr
3.484685e-01 1.830450e-02 9.657059e-01 1.336437e-02
3.849860e-01 1.821300e-02 9.951514e-01 1.340109e-02
4.213175e-01 1.811850e-02 1.005693e+00 1.347716e-02
4.574595e-01 1.802349e-02 1.015314e+00 1.360814e-02
4.934110e-01 1.792800e-02 1.033198e+00 1.381617e-02
5.291725e-01 1.783350e-02 1.010067e+00 1.393869e-02
5.647470e-01 1.774099e-02 1.001635e+00 1.411127e-02
6.001400e-01 1.765200e-02 9.737440e-01 1.426650e-02
6.353590e-01 1.756701e-02 1.016870e+00 1.484556e-02
6.704120e-01 1.748601e-02 1.021727e+00 1.540842e-02
7.053080e-01 1.740998e-02 9.812933e-01 1.594229e-02
7.400580e-01 1.734000e-02 9.613733e-01 1.683251e-02
7.746735e-01 1.727548e-02 9.637047e-01 1.791021e-02
8.091665e-01 1.721749e-02 1.041902e+00 1.915602e-02
8.435490e-01 1.716504e-02 1.044970e+00 1.979337e-02
8.778330e-01 1.711899e-02 1.074870e+00 2.051547e-02
9.120315e-01 1.707950e-02 9.714581e-01 2.006222e-02
9.461565e-01 1.704550e-02 9.581046e-01 2.019180e-02
9.826510e-01 1.944900e-02 9.258025e-01 1.934718e-02
1.021520e+00 1.941997e-02 9.270522e-01 1.994247e-02
1.060340e+00 1.940006e-02 9.671335e-01 2.081039e-02
1.099130e+00 1.938999e-02 1.003627e+00 2.159484e-02
1.137905e+00 1.938498e-02 1.057239e+00 2.238902e-02
1.176675e+00 1.938504e-02 1.016861e+00 2.228878e-02
1.215455e+00 1.939493e-02 1.005868e+00 2.253836e-02
1.254260e+00 1.941007e-02 1.035336e+00 2.310930e-02
1.293095e+00 1.942497e-02 9.916199e-01 2.312250e-02
1.331970e+00 1.945001e-02 1.016302e+00 2.372687e-02
1.370895e+00 1.947498e-02 1.028205e+00 2.408560e-02
1.409865e+00 1.949501e-02 9.988636e-01 2.411649e-02
1.448890e+00 1.953000e-02 1.050685e+00 2.497183e-02
1.487980e+00 1.955998e-02 1.001969e+00 2.486375e-02
1.527130e+00 1.959002e-02 1.052852e+00 2.571402e-02
1.566340e+00 1.961994e-02 1.039000e+00 2.590088e-02
1.605610e+00 1.965004e-02 1.004175e+00 2.585950e-02
1.644945e+00 1.968503e-02 1.026518e+00 2.631591e-02
1.684340e+00 1.971000e-02 9.895657e-01 2.609847e-02
1.723790e+00 1.973999e-02 1.037618e+00 2.687160e-02
1.763295e+00 1.976502e-02 9.806007e-01 2.661886e-02
1.802850e+00 1.978999e-02 9.862372e-01 2.733067e-02
1.844935e+00 2.229494e-02 9.613596e-01 2.654590e-02
1.889550e+00 2.232003e-02 9.564757e-01 2.737496e-02
1.934215e+00 2.234501e-02 1.026642e+00 2.881317e-02
1.978925e+00 2.236503e-02 9.498380e-01 2.831346e-02
2.023680e+00 2.238989e-02 9.438253e-01 2.856245e-02
2.068475e+00 2.240503e-02 1.032282e+00 3.020813e-02
2.113295e+00 2.241504e-02 9.181240e-01 2.927903e-02
2.158145e+00 2.243507e-02 9.585998e-01 3.069021e-02
2.203025e+00 2.244496e-02 1.005334e+00 3.276493e-02
2.247925e+00 2.245486e-02 1.024510e+00 3.521706e-02
2.292840e+00 2.246010e-02 9.603228e-01 3.647418e-02
2.337770e+00 2.247000e-02 9.920958e-01 3.922340e-02
2.382715e+00 2.247500e-02 1.072548e+00 4.152266e-02
2.427670e+00 2.248001e-02 9.609154e-01 3.973770e-02
2.472635e+00 2.248502e-02 9.989633e-01 4.051858e-02
2.517605e+00 2.248502e-02 9.863213e-01 4.057679e-02
2.562580e+00 2.249002e-02 9.816636e-01 4.051257e-02
2.607560e+00 2.248991e-02 1.016980e+00 4.148898e-02
2.652545e+00 2.249503e-02 9.476923e-01 4.076653e-02
2.697535e+00 2.249503e-02 1.007205e+00 4.259587e-02
2.742525e+00 2.249503e-02 1.058425e+00 4.420254e-02
2.787520e+00 2.249992e-02 1.023570e+00 4.400234e-02
2.832515e+00 2.249503e-02 9.582896e-01 4.321204e-02
2.880010e+00 2.499998e-02 1.025152e+00 4.259910e-02
2.930010e+00 2.499998e-02 9.967237e-01 4.263420e-02
2.980010e+00 2.500010e-02 1.058765e+00 4.422608e-02
3.030005e+00 2.499497e-02 1.010625e+00 4.349865e-02
3.080000e+00 2.499998e-02 9.528999e-01 4.320642e-02
3.130000e+00 2.499998e-02 1.087943e+00 4.608246e-02
3.180000e+00 2.499998e-02 1.018328e+00 4.581712e-02
3.230000e+00 2.500010e-02 1.047811e+00 4.672388e-02
3.280000e+00 2.499998e-02 9.719671e-01 4.534514e-02
3.330000e+00 2.499998e-02 9.801199e-01 4.614522e-02
3.380000e+00 2.499998e-02 9.725385e-01 4.613614e-02
3.430000e+00 2.499998e-02 1.005878e+00 4.767031e-02
3.480000e+00 2.500010e-02 1.005700e+00 4.781627e-02
3.530000e+00 2.499998e-02 1.074169e+00 4.967928e-02
3.580000e+00 2.499998e-02 1.005446e+00 4.883797e-02
3.630000e+00 2.499998e-02 9.902605e-01 4.887757e-02
3.680000e+00 2.499998e-02 1.029709e+00 5.034470e-02
3.730000e+00 2.500010e-02 9.542587e-01 4.867209e-02
3.780000e+00 2.499998e-02 1.027549e+00 5.128476e-02
3.830000e+00 2.499998e-02 9.876745e-01 5.040463e-02
3.880000e+00 2.499998e-02 1.009275e+00 5.158142e-02
3.932500e+00 2.750003e-02 9.749768e-01 4.845194e-02
3.987500e+00 2.749991e-02 1.024141e+00 5.048098e-02
4.042500e+00 2.750015e-02 1.006925e+00 5.041062e-02
4.097500e+00 2.749991e-02 9.413903e-01 4.957829e-02
4.152500e+00 2.749991e-02 1.047212e+00 5.266561e-02
4.207500e+00 2.750015e-02 1.027468e+00 5.233913e-02
4.262500e+00 2.749991e-02 1.040369e+00 5.335436e-02
4.317500e+00 2.749991e-02 1.046968e+00 5.416397e-02
4.372500e+00 2.750015e-02 1.071239e+00 5.499926e-02
4.427500e+00 2.749991e-02 1.098957e+00 5.632533e-02
4.482500e+00 2.750015e-02 1.053312e+00 5.610547e-02
4.537500e+00 2.749991e-02 1.076542e+00 5.701438e-02
4.592500e+00 2.749991e-02 1.064008e+00 5.693524e-02
4.647500e+00 2.750015e-02 8.959320e-01 5.299037e-02
4.702500e+00 2.749991e-02 1.052232e+00 5.747354e-02
4.757500e+00 2.749991e-02 1.028230e+00 5.709314e-02
4.815000e+00 2.999997e-02 1.009758e+00 5.509297e-02
4.872500e+00 2.750015e-02 1.049308e+00 5.891187e-02
4.930000e+00 2.999997e-02 9.002858e-01 5.369706e-02
4.987500e+00 2.749991e-02 9.456018e-01 5.718490e-02
5.045000e+00 2.999997e-02 9.781907e-01 5.643631e-02
5.105000e+00 3.000021e-02 1.005937e+00 5.786245e-02
5.167500e+00 3.249979e-02 9.955516e-01 5.567684e-02
5.230000e+00 3.000021e-02 9.443652e-01 5.723481e-02
5.290000e+00 2.999997e-02 9.833434e-01 5.926262e-02
5.350000e+00 2.999997e-02 9.682998e-01 5.975786e-02
5.410000e+00 2.999997e-02 9.905547e-01 6.110635e-02
5.470000e+00 2.999997e-02 1.125241e+00 6.503943e-02
5.532500e+00 3.250003e-02 1.007072e+00 5.865419e-02
5.595000e+00 2.999997e-02 1.039765e+00 6.310909e-02
5.655000e+00 2.999997e-02 1.092970e+00 6.523886e-02
5.717500e+00 3.250003e-02 1.033341e+00 6.142768e-02
5.780000e+00 2.999997e-02 9.999727e-01 6.427075e-02
5.842500e+00 3.250003e-02 1.065890e+00 6.421148e-02
5.907500e+00 3.250003e-02 1.089471e+00 6.481543e-02
5.972500e+00 3.250003e-02 1.107114e+00 6.620021e-02
6.035000e+00 2.999997e-02 1.077418e+00 6.648395e-02
6.095000e+00 2.999997e-02 1.063166e+00 6.406353e-02
6.155000e+00 2.999997e-02 1.086258e+00 6.263638e-02
6.215000e+00 2.999997e-02 9.878687e-01 5.930514e-02
6.280000e+00 3.500009e-02 9.903150e-01 5.609393e-02
6.350000e+00 3.500009e-02 1.040385e+00 6.103564e-02
6.420000e+00 3.499985e-02 1.085022e+00 6.581498e-02
6.490000e+00 3.500009e-02 1.013862e+00 6.505988e-02
6.557500e+00 3.250003e-02 1.032623e+00 6.876544e-02
6.625000e+00 3.499985e-02 9.112388e-01 6.361829e-02
6.692500e+00 3.250003e-02 8.355252e-01 6.383393e-02
6.757500e+00 3.250003e-02 7.880296e-01 6.409153e-02
6.822500e+00 3.250003e-02 8.223374e-01 6.580480e-02
6.890000e+00 3.500009e-02 8.476652e-01 6.677451e-02
6.960000e+00 3.499985e-02 8.262396e-01 6.963647e-02
7.032500e+00 3.750014e-02 9.272652e-01 7.418769e-02
7.105000e+00 3.499985e-02 1.023158e+00 8.204546e-02
7.172500e+00 3.250003e-02 1.065111e+00 8.909523e-02
7.242500e+00 3.750014e-02 9.091488e-01 7.837866e-02
7.317500e+00 3.749990e-02 1.030695e+00 8.390247e-02
7.395000e+00 3.999996e-02 9.221538e-01 7.944061e-02
7.475000e+00 3.999996e-02 9.238746e-01 8.250139e-02
7.552500e+00 3.750014e-02 1.103721e+00 9.599835e-02
7.627500e+00 3.749990e-02 1.067828e+00 9.392643e-02
7.700000e+00 3.500009e-02 1.015016e+00 9.791640e-02
7.770000e+00 3.499985e-02 9.572636e-01 9.766838e-02
7.842500e+00 3.750014e-02 9.522976e-01 9.794349e-02
7.915000e+00 3.499985e-02 9.751998e-01 1.043738e-01
7.987500e+00 3.749990e-02 9.436124e-01 1.050279e-01
8.062500e+00 3.750038e-02 9.725827e-01 1.066181e-01
8.137500e+00 3.749990e-02 1.098201e+00 1.102393e-01
8.220000e+00 4.500008e-02 8.451976e-01 9.522460e-02
8.300000e+00 3.499985e-02 8.963789e-01 1.124201e-01
8.377500e+00 4.250002e-02 1.070372e+00 1.099767e-01
8.455000e+00 3.499985e-02 9.716746e-01 1.167370e-01
8.527500e+00 3.749990e-02 9.640538e-01 1.162287e-01
8.605000e+00 4.000044e-02 1.190592e+00 1.275705e-01
8.682500e+00 3.749990e-02 9.943583e-01 1.280648e-01
8.755000e+00 3.499985e-02 1.038864e+00 1.353813e-01
8.825000e+00 3.499985e-02 1.136584e+00 1.363315e-01
8.902500e+00 4.250002e-02 1.137973e+00 1.254348e-01
8.987500e+00 4.250002e-02 1.028123e+00 1.252542e-01
9.072500e+00 4.250002e-02 1.089797e+00 1.299148e-01
9.162500e+00 4.750013e-02 9.437233e-01 1.202893e-01
9.260000e+00 5.000019e-02 9.313262e-01 1.183062e-01
9.362500e+00 5.249977e-02 9.039105e-01 1.206403e-01
9.452500e+00 3.749990e-02 8.321180e-01 1.478703e-01
9.535000e+00 4.500008e-02 8.428891e-01 1.300391e-01
9.617500e+00 3.749990e-02 1.094444e+00 1.599210e-01
9.692500e+00 3.749990e-02 1.039745e+00 1.615414e-01
9.787500e+00 5.750036e-02 1.101419e+00 1.386875e-01
9.890000e+00 4.500008e-02 1.018413e+00 1.554449e-01


==> figures/data/mrk335_2015/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 3.747545e+02 2.197628e+02
4.500000e-01 5.000000e-02 -9.843974e+02 1.953452e+02
5.500000e-01 5.000000e-02 1.100990e+03 2.666818e+02
7.000000e-01 1.000000e-01 1.078023e+03 1.900410e+02
9.000000e-01 1.000000e-01 5.168577e+02 1.928702e+02
1.150000e+00 1.500000e-01 -7.170569e+01 3.245655e+02
1.450000e+00 1.500000e-01 -6.879885e+02 9.843554e+02
1.800000e+00 2.000000e-01 -1.749710e+02 1.468716e+02
2.250000e+00 2.500000e-01 1.048836e+03 5.608361e+02
2.750000e+00 2.500000e-01 1.077645e+03 3.123254e+02
3.500000e+00 5.000000e-01 -5.661828e+02 6.733076e+02
4.500000e+00 5.000000e-01 2.984560e+02 2.595627e+02
5.500000e+00 5.000000e-01 -4.997096e+02 1.153899e+03
6.500000e+00 5.000000e-01 -8.370855e+02 1.189411e+02
7.500000e+00 5.000000e-01 -7.397021e+01 1.356538e+02
9.000000e+00 1.000000e+00 1.057582e+03 8.574050e+01


==> figures/data/mrk335_2015/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 2.928793e+02 2.471733e+02
4.500000e-01 2.548391e+02 1.859560e+02
5.500000e-01 1.710561e+02 1.103720e+02
7.000000e-01 2.481199e+02 1.754999e+02
9.000000e-01 3.227965e+02 3.197493e+02
1.150000e+00 4.023692e+02 7.111679e+02
1.450000e+00 3.956110e+02 6.841404e+02
1.800000e+00 3.895796e+02 6.503995e+02
2.250000e+00 3.882581e+02 6.462592e+02
2.750000e+00 3.816466e+02 6.082696e+02
3.500000e+00 3.684118e+02 5.198982e+02
4.500000e+00 3.415662e+02 3.868382e+02
5.500000e+00 2.966930e+02 2.557336e+02
6.500000e+00 1.850143e+02 1.378829e+02
7.500000e+00 2.896031e+02 2.427086e+02
9.000000e+00 2.682706e+02 2.104759e+02


==> figures/data/mrk335_2015/lagfit.dat <==
f tau sig model
2.539063e-04 -1.566459e+03 5.965643e+02 -1.408114e+03
3.710938e-04 3.900529e+02 2.788296e+02 1.056699e+02
5.468750e-04 -4.977173e+02 9.451966e+01 -9.073576e+01
6.640625e-04 -2.950357e+01 2.489786e+02 -1.630143e+02


==> figures/data/mrk335_2015/lagfull.dat <==
f tau sig
3.906250e-05 6.007113e+02 1.171243e+03
7.812500e-05 9.344096e+02 9.575129e+02
1.171875e-04 5.894981e+00 1.872334e+02
1.757812e-04 3.365008e+02 3.092966e+02
2.539063e-04 -1.566459e+03 5.965643e+02
3.710938e-04 3.900529e+02 2.788296e+02
5.468750e-04 -4.977173e+02 9.451966e+01
8.203125e-04 -6.294844e+01 8.504227e+01
1.250000e-03 -3.106194e+02 3.192348e+02
1.875000e-03 -2.461833e+02 2.890332e+02
2.792969e-03 2.428710e+01 2.108822e+02
4.160156e-03 -5.886628e+01 3.248827e+01


==> figures/data/mrk335_2015/lagmodel.dat <==
f tau rev cont
6.666667e-05 -9.855741e+02 -9.855741e+02 0.000000e+00
6.964256e-05 -9.861404e+02 -9.861404e+02 0.000000e+00
7.275128e-05 -9.867837e+02 -9.867837e+02 0.000000e+00
7.599878e-05 -9.875442e+02 -9.875442e+02 0.000000e+00
7.939124e-05 -9.884763e+02 -9.884763e+02 0.000000e+00
8.293513e-05 -9.896516e+02 -9.896516e+02 0.000000e+00
8.663721e-05 -9.911614e+02 -9.911614e+02 0.000000e+00
9.050455e-05 -9.931187e+02 -9.931187e+02 0.000000e+00
9.454453e-05 -9.956596e+02 -9.956596e+02 0.000000e+00
9.876484e-05 -9.989429e+02 -9.989429e+02 0.000000e+00
1.031735e-04 -1.003148e+03 -1.003148e+03 0.000000e+00
1.077790e-04 -1.008472e+03 -1.008472e+03 0.000000e+00
1.125901e-04 -1.015122e+03 -1.015122e+03 0.000000e+00
1.176159e-04 -1.023304e+03 -1.023304e+03 0.000000e+00
1.228661e-04 -1.033219e+03 -1.033219e+03 0.000000e+00
1.283507e-04 -1.045042e+03 -1.045042e+03 0.000000e+00
1.340800e-04 -1.058909e+03 -1.058909e+03 0.000000e+00
1.400651e-04 -1.074906e+03 -1.074906e+03 0.000000e+00
1.463174e-04 -1.093052e+03 -1.093052e+03 0.000000e+00
1.528488e-04 -1.113294e+03 -1.113294e+03 0.000000e+00
1.596717e-04 -1.135516e+03 -1.135516e+03 0.000000e+00
1.667991e-04 -1.159559e+03 -1.159559e+03 0.000000e+00
1.742448e-04 -1.185277e+03 -1.185277e+03 0.000000e+00
1.820228e-04 -1.212607e+03 -1.212607e+03 0.000000e+00
1.901480e-04 -1.241648e+03 -1.241648e+03 0.000000e+00
1.986359e-04 -1.272728e+03 -1.272728e+03 0.000000e+00
2.075026e-04 -1.306446e+03 -1.306446e+03 0.000000e+00
2.167652e-04 -1.343722e+03 -1.343722e+03 0.000000e+00
2.264412e-04 -1.386028e+03 -1.386028e+03 0.000000e+00
2.365492e-04 -1.436212e+03 -1.436212e+03 0.000000e+00
2.471084e-04 -1.501077e+03 -1.501077e+03 0.000000e+00
2.581389e-04 -1.599599e+03 -1.599599e+03 0.000000e+00
2.696617e-04 -1.790702e+03 -1.790702e+03 0.000000e+00
2.816990e-04 1.359904e+03 1.359904e+03 0.000000e+00
2.942736e-04 8.503091e+02 8.503091e+02 0.000000e+00
3.074095e-04 5.952850e+02 5.952850e+02 0.000000e+00
3.211317e-04 4.506380e+02 4.506380e+02 0.000000e+00
3.354665e-04 3.506313e+02 3.506313e+02 0.000000e+00
3.504411e-04 2.733427e+02 2.733427e+02 0.000000e+00
3.660842e-04 2.103317e+02 2.103317e+02 0.000000e+00
3.824256e-04 1.577756e+02 1.577756e+02 0.000000e+00
3.994965e-04 1.133441e+02 1.133441e+02 0.000000e+00
4.173293e-04 7.505267e+01 7.505267e+01 0.000000e+00
4.359582e-04 4.116492e+01 4.116492e+01 0.000000e+00
4.554187e-04 1.055597e+01 1.055597e+01 0.000000e+00
4.757478e-04 -1.715519e+01 -1.715519e+01 0.000000e+00
4.969844e-04 -4.204651e+01 -4.204651e+01 0.000000e+00
5.191689e-04 -6.452165e+01 -6.452165e+01 0.000000e+00
5.423438e-04 -8.536088e+01 -8.536088e+01 0.000000e+00
5.665531e-04 -1.050335e+02 -1.050335e+02 0.000000e+00
5.918431e-04 -1.233188e+02 -1.233188e+02 0.000000e+00
6.182619e-04 -1.399765e+02 -1.399765e+02 0.000000e+00
6.458601e-04 -1.549594e+02 -1.549594e+02 0.000000e+00
6.746902e-04 -1.666868e+02 -1.666868e+02 0.000000e+00
7.048073e-04 -1.712687e+02 -1.712687e+02 0.000000e+00
7.362687e-04 -1.640332e+02 -1.640332e+02 0.000000e+00
7.691345e-04 -1.337225e+02 -1.337225e+02 0.000000e+00
8.034674e-04 -5.721313e+01 -5.721313e+01 0.000000e+00
8.393328e-04 3.244208e+01 3.244208e+01 0.000000e+00
8.767992e-04 7.197500e+01 7.197500e+01 0.000000e+00
9.159381e-04 7.520282e+01 7.520282e+01 0.000000e+00
9.568240e-04 6.488356e+01 6.488356e+01 0.000000e+00
9.995351e-04 4.896140e+01 4.896140e+01 0.000000e+00
1.044153e-03 3.300064e+01 3.300064e+01 0.000000e+00
1.090762e-03 1.768854e+01 1.768854e+01 0.000000e+00
1.139452e-03 3.256500e+00 3.256500e+00 0.000000e+00
1.190315e-03 -8.437551e+00 -8.437551e+00 0.000000e+00
1.243449e-03 -1.765746e+01 -1.765746e+01 0.000000e+00
1.298954e-03 -2.168654e+01 -2.168654e+01 0.000000e+00
1.356937e-03 -2.007327e+01 -2.007327e+01 0.000000e+00
1.417509e-03 -8.813711e+00 -8.813711e+00 0.000000e+00
1.480784e-03 3.843067e+00 3.843067e+00 0.000000e+00
1.546883e-03 1.258348e+01 1.258348e+01 0.000000e+00
1.615934e-03 1.260997e+01 1.260997e+01 0.000000e+00
1.688066e-03 7.040642e+00 7.040642e+00 0.000000e+00
1.763419e-03 1.327423e-02 1.327423e-02 0.000000e+00
1.842135e-03 -8.428674e+00 -8.428674e+00 0.000000e+00
1.924365e-03 -1.255573e+01 -1.255573e+01 0.000000e+00
2.010265e-03 -1.240596e+01 -1.240596e+01 0.000000e+00
2.100000e-03 -5.955133e+00 -5.955133e+00 0.000000e+00


==> figures/data/mrk335_2015/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 9.886762e+00 9.886762e+00 0.000000e+00
2.558932e+00 9.891152e+00 9.891152e+00 0.000000e+00
2.619252e+00 9.896173e+00 9.896173e+00 0.000000e+00
2.680995e+00 9.901999e+00 9.901999e+00 0.000000e+00
2.744193e+00 9.908780e+00 9.908780e+00 0.000000e+00
2.808881e+00 9.916702e+00 9.916702e+00 0.000000e+00
2.875093e+00 9.925993e+00 9.925993e+00 0.000000e+00
2.942867e+00 9.936929e+00 9.936929e+00 0.000000e+00
3.012238e+00 9.949854e+00 9.949854e+00 0.000000e+00
3.083244e+00 9.965193e+00 9.965193e+00 0.000000e+00
3.155924e+00 9.983470e+00 9.983470e+00 0.000000e+00
3.230318e+00 1.000534e+01 1.000534e+01 0.000000e+00
3.306465e+00 1.003162e+01 1.003162e+01 0.000000e+00
3.384407e+00 1.006332e+01 1.006332e+01 0.000000e+00
3.464186e+00 1.010169e+01 1.010169e+01 0.000000e+00
3.545846e+00 1.014826e+01 1.014826e+01 0.000000e+00
3.629431e+00 1.020489e+01 1.020489e+01 0.000000e+00
3.714986e+00 1.027370e+01 1.027370e+01 0.000000e+00
3.802558e+00 1.035711e+01 1.035711e+01 0.000000e+00
3.892194e+00 1.045750e+01 1.045750e+01 0.000000e+00
3.983943e+00 1.057687e+01 1.057687e+01 0.000000e+00
4.077855e+00 1.071613e+01 1.071613e+01 0.000000e+00
4.173981e+00 2.113598e+01 2.113598e+01 0.000000e+00
4.272372e+00 2.041711e+01 2.041711e+01 0.000000e+00
4.373083e+00 1.971590e+01 1.971590e+01 0.000000e+00
4.476168e+00 1.905775e+01 1.905775e+01 0.000000e+00
4.581683e+00 1.846569e+01 1.846569e+01 0.000000e+00
4.689685e+00 1.795736e+01 1.795736e+01 0.000000e+00
4.800233e+00 1.751526e+01 1.751526e+01 0.000000e+00
4.913387e+00 1.714271e+01 1.714271e+01 0.000000e+00
5.029209e+00 1.686261e+01 1.686261e+01 0.000000e+00
5.147760e+00 1.667479e+01 1.667479e+01 0.000000e+00
5.269107e+00 1.657879e+01 1.657879e+01 0.000000e+00
5.393313e+00 1.657449e+01 1.657449e+01 0.000000e+00
5.520448e+00 1.666183e+01 1.666183e+01 0.000000e+00
5.650579e+00 7.127407e+01 7.127407e+01 0.000000e+00
5.783778e+00 6.837867e+01 6.837867e+01 0.000000e+00
5.920117e+00 6.556136e+01 6.556136e+01 0.000000e+00
6.059669e+00 6.288389e+01 6.288389e+01 0.000000e+00
6.202511e+00 6.040195e+01 6.040195e+01 0.000000e+00
6.348721e+00 5.815827e+01 5.815827e+01 0.000000e+00
6.498377e+00 5.617959e+01 5.617959e+01 0.000000e+00
6.651560e+00 5.447761e+01 5.447761e+01 0.000000e+00
6.808355e+00 5.305253e+01 5.305253e+01 0.000000e+00
6.968846e+00 5.189751e+01 5.189751e+01 0.000000e+00
7.133119e+00 5.100272e+01 5.100272e+01 0.000000e+00
7.301266e+00 5.035824e+01 5.035824e+01 0.000000e+00
7.473376e+00 4.995597e+01 4.995597e+01 0.000000e+00
7.649543e+00 4.979049e+01 4.979049e+01 0.000000e+00
7.829862e+00 4.984732e+01 4.984732e+01 0.000000e+00
8.014432e+00 5.008262e+01 5.008262e+01 0.000000e+00
8.203354e+00 5.048926e+01 5.048926e+01 0.000000e+00
8.396728e+00 5.106229e+01 5.106229e+01 0.000000e+00
8.594661e+00 5.179355e+01 5.179355e+01 0.000000e+00
8.797259e+00 2.879515e+01 2.879515e+01 0.000000e+00
9.004634e+00 2.682093e+01 2.682093e+01 0.000000e+00
9.216896e+00 2.494283e+01 2.494283e+01 0.000000e+00
9.434163e+00 2.317566e+01 2.317566e+01 0.000000e+00
9.656551e+00 2.153121e+01 2.153121e+01 0.000000e+00
9.884181e+00 2.001642e+01 2.001642e+01 0.000000e+00
1.011718e+01 1.863268e+01 1.863268e+01 0.000000e+00
1.035566e+01 1.737627e+01 1.737627e+01 0.000000e+00
1.059977e+01 1.623969e+01 1.623969e+01 0.000000e+00
1.084964e+01 1.521320e+01 1.521320e+01 0.000000e+00
1.110539e+01 1.428619e+01 1.428619e+01 0.000000e+00
1.136718e+01 1.344830e+01 1.344830e+01 0.000000e+00
1.163513e+01 1.269001e+01 1.269001e+01 0.000000e+00
1.190940e+01 1.200304e+01 1.200304e+01 0.000000e+00
1.219014e+01 1.138043e+01 1.138043e+01 0.000000e+00
1.247749e+01 1.081655e+01 1.081655e+01 0.000000e+00
1.277162e+01 1.030701e+01 1.030701e+01 0.000000e+00
1.307268e+01 9.848512e+00 9.848512e+00 0.000000e+00
1.338083e+01 9.438723e+00 9.438723e+00 0.000000e+00
1.369626e+01 9.076108e+00 9.076108e+00 0.000000e+00
1.401911e+01 8.759749e+00 8.759749e+00 0.000000e+00
1.434958e+01 8.489138e+00 8.489138e+00 0.000000e+00
1.468784e+01 8.263951e+00 8.263951e+00 0.000000e+00
1.503407e+01 2.708537e+01 2.708537e+01 0.000000e+00
1.538846e+01 2.588625e+01 2.588625e+01 0.000000e+00
1.575120e+01 2.471641e+01 2.471641e+01 0.000000e+00
1.612250e+01 2.358355e+01 2.358355e+01 0.000000e+00
1.650255e+01 2.249502e+01 2.249502e+01 0.000000e+00
1.689156e+01 2.145718e+01 2.145718e+01 0.000000e+00
1.728974e+01 2.047490e+01 2.047490e+01 0.000000e+00
1.769730e+01 1.955112e+01 1.955112e+01 0.000000e+00
1.811447e+01 1.868648e+01 1.868648e+01 0.000000e+00
1.854148e+01 1.787881e+01 1.787881e+01 0.000000e+00
1.897855e+01 1.712229e+01 1.712229e+01 0.000000e+00
1.942592e+01 1.640584e+01 1.640584e+01 0.000000e+00
1.988384e+01 1.571127e+01 1.571127e+01 0.000000e+00
2.035256e+01 1.501627e+01 1.501627e+01 0.000000e+00
2.083232e+01 1.433278e+01 1.433278e+01 0.000000e+00
2.132339e+01 1.382163e+01 1.382163e+01 0.000000e+00
2.182604e+01 1.363665e+01 1.363665e+01 0.000000e+00
2.234054e+01 1.357487e+01 1.357487e+01 0.000000e+00
2.286716e+01 1.351617e+01 1.351617e+01 0.000000e+00
2.340620e+01 1.352395e+01 1.352395e+01 0.000000e+00
2.395795e+01 1.371308e+01 1.371308e+01 0.000000e+00
2.452270e+01 1.421820e+01 1.421820e+01 0.000000e+00
2.510076e+01 1.515409e+01 1.515409e+01 0.000000e+00
2.569245e+01 1.648184e+01 1.648184e+01 0.000000e+00
2.629809e+01 1.790452e+01 1.790452e+01 0.000000e+00
2.691800e+01 1.906350e+01 1.906350e+01 0.000000e+00
2.755253e+01 1.980131e+01 1.980131e+01 0.000000e+00
2.820202e+01 2.014996e+01 2.014996e+01 0.000000e+00
2.886681e+01 2.020562e+01 2.020562e+01 0.000000e+00
2.954728e+01 2.005638e+01 2.005638e+01 0.000000e+00
3.024378e+01 1.976126e+01 1.976126e+01 0.000000e+00
3.095671e+01 1.934796e+01 1.934796e+01 0.000000e+00
3.168644e+01 1.881367e+01 1.881367e+01 0.000000e+00
3.243337e+01 1.812498e+01 1.812498e+01 0.000000e+00
3.319791e+01 1.722195e+01 1.722195e+01 0.000000e+00
3.398047e+01 1.604758e+01 1.604758e+01 0.000000e+00
3.478148e+01 1.464143e+01 1.464143e+01 0.000000e+00
3.560137e+01 1.323581e+01 1.323581e+01 0.000000e+00
3.644059e+01 1.207118e+01 1.207118e+01 0.000000e+00
3.729959e+01 1.108666e+01 1.108666e+01 0.000000e+00
3.817884e+01 1.035749e+01 1.035749e+01 0.000000e+00
3.907881e+01 1.036746e+01 1.036746e+01 0.000000e+00
4.000000e+01 1.024262e+01 1.024262e+01 0.000000e+00


==> figures/data/mrk335_2015/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 1.827783e+01 1.827783e+01 0.000000e+00
2.558932e+00 1.961297e+01 1.961297e+01 0.000000e+00
2.619252e+00 1.831300e+01 1.831300e+01 0.000000e+00
2.680995e+00 1.745270e+01 1.745270e+01 0.000000e+00
2.744193e+00 1.799382e+01 1.799382e+01 0.000000e+00
2.808881e+00 1.771865e+01 1.771865e+01 0.000000e+00
2.875093e+00 1.734677e+01 1.734677e+01 0.000000e+00
2.942867e+00 1.834146e+01 1.834146e+01 0.000000e+00
3.012238e+00 1.245530e+01 1.245530e+01 0.000000e+00
3.083244e+00 1.705613e+01 1.705613e+01 0.000000e+00
3.155924e+00 1.729547e+01 1.729547e+01 0.000000e+00
3.230318e+00 1.714499e+01 1.714499e+01 0.000000e+00
3.306465e+00 1.682463e+01 1.682463e+01 0.000000e+00
3.384407e+00 1.651307e+01 1.651307e+01 0.000000e+00
3.464186e+00 1.692263e+01 1.692263e+01 0.000000e+00
3.545846e+00 1.686272e+01 1.686272e+01 0.000000e+00
3.629431e+00 1.706074e+01 1.706074e+01 0.000000e+00
3.714986e+00 1.715065e+01 1.715065e+01 0.000000e+00
3.802558e+00 1.707996e+01 1.707996e+01 0.000000e+00
3.892194e+00 7.340261e+01 7.340261e+01 0.000000e+00
3.983943e+00 7.060670e+01 7.060670e+01 0.000000e+00
4.077855e+00 6.932608e+01 6.932608e+01 0.000000e+00
4.173981e+00 6.825298e+01 6.825298e+01 0.000000e+00
4.272372e+00 6.601194e+01 6.601194e+01 0.000000e+00
4.373083e+00 6.459519e+01 6.459519e+01 0.000000e+00
4.476168e+00 6.278813e+01 6.278813e+01 0.000000e+00
4.581683e+00 6.146165e+01 6.146165e+01 0.000000e+00
4.689685e+00 5.969905e+01 5.969905e+01 0.000000e+00
4.800233e+00 5.875762e+01 5.875762e+01 0.000000e+00
4.913387e+00 5.726960e+01 5.726960e+01 0.000000e+00
5.029209e+00 5.612975e+01 5.612975e+01 0.000000e+00
5.147760e+00 5.473009e+01 5.473009e+01 0.000000e+00
5.269107e+00 5.417507e+01 5.417507e+01 0.000000e+00
5.393313e+00 5.309400e+01 5.309400e+01 0.000000e+00
5.520448e+00 5.244466e+01 5.244466e+01 0.000000e+00
5.650579e+00 5.183901e+01 5.183901e+01 0.000000e+00
5.783778e+00 5.143123e+01 5.143123e+01 0.000000e+00
5.920117e+00 5.107240e+01 5.107240e+01 0.000000e+00
6.059669e+00 5.094946e+01 5.094946e+01 0.000000e+00
6.202511e+00 5.099917e+01 5.099917e+01 0.000000e+00
6.348721e+00 5.097697e+01 5.097697e+01 0.000000e+00
6.498377e+00 5.121236e+01 5.121236e+01 0.000000e+00
6.651560e+00 5.142221e+01 5.142221e+01 0.000000e+00
6.808355e+00 5.189705e+01 5.189705e+01 0.000000e+00
6.968846e+00 5.250454e+01 5.250454e+01 0.000000e+00
7.133119e+00 2.936105e+01 2.936105e+01 0.000000e+00
7.301266e+00 2.767749e+01 2.767749e+01 0.000000e+00
7.473376e+00 2.594986e+01 2.594986e+01 0.000000e+00
7.649543e+00 2.434783e+01 2.434783e+01 0.000000e+00
7.829862e+00 2.297437e+01 2.297437e+01 0.000000e+00
8.014432e+00 2.152233e+01 2.152233e+01 0.000000e+00
8.203354e+00 2.013454e+01 2.013454e+01 0.000000e+00
8.396728e+00 1.891807e+01 1.891807e+01 0.000000e+00
8.594661e+00 1.783709e+01 1.783709e+01 0.000000e+00
8.797259e+00 1.679803e+01 1.679803e+01 0.000000e+00
9.004634e+00 1.575240e+01 1.575240e+01 0.000000e+00
9.216896e+00 1.482455e+01 1.482455e+01 0.000000e+00
9.434163e+00 1.406152e+01 1.406152e+01 0.000000e+00
9.656551e+00 1.324670e+01 1.324670e+01 0.000000e+00
9.884181e+00 1.261142e+01 1.261142e+01 0.000000e+00
1.011718e+01 1.197545e+01 1.197545e+01 0.000000e+00
1.035566e+01 1.137113e+01 1.137113e+01 0.000000e+00
1.059977e+01 1.086196e+01 1.086196e+01 0.000000e+00
1.084964e+01 1.035976e+01 1.035976e+01 0.000000e+00
1.110539e+01 9.955158e+00 9.955158e+00 0.000000e+00
1.136718e+01 9.555654e+00 9.555654e+00 0.000000e+00
1.163513e+01 9.178808e+00 9.178808e+00 0.000000e+00
1.190940e+01 8.907872e+00 8.907872e+00 0.000000e+00
1.219014e+01 8.593582e+00 8.593582e+00 0.000000e+00
1.247749e+01 8.373891e+00 8.373891e+00 0.000000e+00
1.277162e+01 8.157786e+00 8.157786e+00 0.000000e+00
1.307268e+01 2.742318e+01 2.742318e+01 0.000000e+00
1.338083e+01 2.632965e+01 2.632965e+01 0.000000e+00
1.369626e+01 2.524611e+01 2.524611e+01 0.000000e+00
1.401911e+01 2.419901e+01 2.419901e+01 0.000000e+00
1.434958e+01 2.317576e+01 2.317576e+01 0.000000e+00
1.468784e+01 2.220525e+01 2.220525e+01 0.000000e+00
1.503407e+01 2.122038e+01 2.122038e+01 0.000000e+00
1.538846e+01 2.034628e+01 2.034628e+01 0.000000e+00
1.575120e+01 1.952540e+01 1.952540e+01 0.000000e+00
1.612250e+01 1.872238e+01 1.872238e+01 0.000000e+00
1.650255e+01 1.798264e+01 1.798264e+01 0.000000e+00
1.689156e+01 1.730532e+01 1.730532e+01 0.000000e+00
1.728974e+01 1.662101e+01 1.662101e+01 0.000000e+00
1.769730e+01 1.604267e+01 1.604267e+01 0.000000e+00
1.811447e+01 1.548905e+01 1.548905e+01 0.000000e+00
1.854148e+01 1.487372e+01 1.487372e+01 0.000000e+00
1.897855e+01 1.432471e+01 1.432471e+01 0.000000e+00
1.942592e+01 1.392547e+01 1.392547e+01 0.000000e+00
1.988384e+01 1.359095e+01 1.359095e+01 0.000000e+00
2.035256e+01 1.347599e+01 1.347599e+01 0.000000e+00
2.083232e+01 1.344827e+01 1.344827e+01 0.000000e+00
2.132339e+01 1.352378e+01 1.352378e+01 0.000000e+00
2.182604e+01 1.376874e+01 1.376874e+01 0.000000e+00
2.234054e+01 1.402160e+01 1.402160e+01 0.000000e+00
2.286716e+01 1.475331e+01 1.475331e+01 0.000000e+00
2.340620e+01 1.559961e+01 1.559961e+01 0.000000e+00
2.395795e+01 1.655543e+01 1.655543e+01 0.000000e+00
2.452270e+01 1.766596e+01 1.766596e+01 0.000000e+00
2.510076e+01 1.848872e+01 1.848872e+01 0.000000e+00
2.569245e+01 1.914842e+01 1.914842e+01 0.000000e+00
2.629809e+01 1.933219e+01 1.933219e+01 0.000000e+00
2.691800e+01 1.945940e+01 1.945940e+01 0.000000e+00
2.755253e+01 1.950117e+01 1.950117e+01 0.000000e+00
2.820202e+01 1.912641e+01 1.912641e+01 0.000000e+00
2.886681e+01 1.865843e+01 1.865843e+01 0.000000e+00
2.954728e+01 1.819062e+01 1.819062e+01 0.000000e+00
3.024378e+01 1.750314e+01 1.750314e+01 0.000000e+00
3.095671e+01 1.683015e+01 1.683015e+01 0.000000e+00
3.168644e+01 1.587226e+01 1.587226e+01 0.000000e+00
3.243337e+01 1.484717e+01 1.484717e+01 0.000000e+00
3.319791e+01 1.383037e+01 1.383037e+01 0.000000e+00
3.398047e+01 1.274484e+01 1.274484e+01 0.000000e+00
3.478148e+01 1.188766e+01 1.188766e+01 0.000000e+00
3.560137e+01 1.104973e+01 1.104973e+01 0.000000e+00
3.644059e+01 1.040684e+01 1.040684e+01 0.000000e+00
3.729959e+01 1.036948e+01 1.036948e+01 0.000000e+00
3.817884e+01 1.034334e+01 1.034334e+01 0.000000e+00
3.907881e+01 1.016228e+01 1.016228e+01 0.000000e+00
4.000000e+01 1.001995e+01 1.001995e+01 0.000000e+00


==> figures/data/mrk335_2015/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 3.747545e+02 2.197628e+02 4.966269e+02 2.782314e+02 2.928793e+02 2.471733e+02 2.941497e+02 2.570159e+02 3.364033e+02 2.338174e+02
4.500000e-01 -9.843974e+02 1.953452e+02 5.851236e+02 2.827862e+02 2.548391e+02 1.859560e+02 2.410915e+02 1.947207e+02 2.446360e+02 2.072920e+02
5.500000e-01 1.100990e+03 2.666818e+02 1.123623e+03 2.835065e+02 1.710561e+02 1.103720e+02 1.383827e+02 1.154291e+02 1.399304e+02 7.398161e+01
7.000000e-01 1.078023e+03 1.900410e+02 2.849517e+02 2.851021e+02 2.481199e+02 1.754999e+02 2.319517e+02 1.842671e+02 2.093484e+02 2.299248e+02
9.000000e-01 5.168577e+02 1.928702e+02 2.685911e+02 2.791982e+02 3.227965e+02 3.197493e+02 3.380340e+02 3.275544e+02 3.046675e+02 3.342805e+02
1.150000e+00 -7.170569e+01 3.245655e+02 3.411175e+02 2.653690e+02 4.023692e+02 7.111679e+02 4.590988e+02 6.619262e+02 4.623361e+02 6.652512e+02
1.450000e+00 -6.879885e+02 9.843554e+02 3.378213e+02 2.660262e+02 3.956110e+02 6.841404e+02 4.492413e+02 6.388103e+02 4.506780e+02 6.339181e+02
1.800000e+00 -1.749710e+02 1.468716e+02 3.465465e+02 2.676300e+02 3.895796e+02 6.503995e+02 4.400913e+02 6.103436e+02 4.455488e+02 6.129429e+02
2.250000e+00 1.048836e+03 5.608361e+02 3.525450e+02 2.676490e+02 3.882581e+02 6.462592e+02 4.381906e+02 6.068099e+02 4.440532e+02 6.084235e+02
2.750000e+00 1.077645e+03 3.123254e+02 3.581103e+02 2.692256e+02 3.816466e+02 6.082696e+02 4.281081e+02 5.750845e+02 4.336057e+02 5.731106e+02
3.500000e+00 -5.661828e+02 6.733076e+02 3.743651e+02 2.719626e+02 3.684118e+02 5.198982e+02 4.074773e+02 5.023831e+02 4.174393e+02 4.974778e+02
4.500000e+00 2.984560e+02 2.595627e+02 4.156052e+02 2.740164e+02 3.415662e+02 3.868382e+02 3.663733e+02 3.887679e+02 3.770375e+02 3.716202e+02
5.500000e+00 -4.997096e+02 1.153899e+03 4.813760e+02 2.819369e+02 2.966930e+02 2.557336e+02 2.996970e+02 2.654133e+02 3.233389e+02 2.784076e+02
6.500000e+00 -8.370855e+02 1.189411e+02 -7.106324e+02 2.838309e+02 1.850143e+02 1.378829e+02 1.560807e+02 1.409087e+02 1.452878e+02 1.276329e+02
7.500000e+00 -7.397021e+01 1.356538e+02 4.031829e+02 2.790308e+02 2.896031e+02 2.427086e+02 2.895613e+02 2.522383e+02 2.698364e+02 2.708412e+02
9.000000e+00 1.057582e+03 8.574050e+01 5.112156e+02 2.798661e+02 2.682706e+02 2.104759e+02 2.598292e+02 2.189341e+02 2.731344e+02 2.140811e+02


==> figures/data/mrk335_2015/map.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.146520e-01
5.334838e+00 1.303321e-01 4.517264e-01
6.716163e+00 1.303321e-01 1.352951e-10
8.455149e+00 1.303321e-01 1.352951e-10
1.064440e+01 1.303321e-01 1.352951e-10
1.340051e+01 1.303321e-01 1.352951e-10
1.687024e+01 1.303321e-01 1.352951e-10
2.123837e+01 1.303321e-01 1.352951e-10
2.673753e+01 1.303321e-01 1.352951e-10
3.366055e+00 2.213882e-01 9.341063e-01
4.237613e+00 2.213882e-01 7.446976e-01
5.334838e+00 2.213882e-01 3.800376e-01
6.716163e+00 2.213882e-01 1.352951e-10
8.455149e+00 2.213882e-01 1.352951e-10
1.064440e+01 2.213882e-01 1.352951e-10
1.340051e+01 2.213882e-01 1.352951e-10
1.687024e+01 2.213882e-01 1.352951e-10
2.123837e+01 2.213882e-01 1.352951e-10
2.673753e+01 2.213882e-01 1.352951e-10
3.366055e+00 3.760603e-01 8.202565e-01
4.237613e+00 3.760603e-01 6.281881e-01
5.334838e+00 3.760603e-01 2.653419e-01
6.716163e+00 3.760603e-01 1.352951e-10
8.455149e+00 3.760603e-01 1.352951e-10
1.064440e+01 3.760603e-01 1.352951e-10
1.340051e+01 3.760603e-01 1.352951e-10
1.687024e+01 3.760603e-01 1.352951e-10
2.123837e+01 3.760603e-01 1.352951e-10
2.673753e+01 3.760603e-01 1.352951e-10
3.366055e+00 6.387935e-01 6.743149e-01
4.237613e+00 6.387935e-01 4.783542e-01
5.334838e+00 6.387935e-01 1.337024e-01
6.716163e+00 6.387935e-01 1.352951e-10
8.455149e+00 6.387935e-01 1.352951e-10
1.064440e+01 6.387935e-01 1.352951e-10
1.340051e+01 6.387935e-01 1.352951e-10
1.687024e+01 6.387935e-01 1.352951e-10
2.123837e+01 6.387935e-01 1.352951e-10
2.673753e+01 6.387935e-01 1.352951e-10
3.366055e+00 1.085084e+00 5.153594e-01
4.237613e+00 1.085084e+00 3.376098e-01
5.334838e+00 1.085084e+00 4.695217e-02
6.716163e+00 1.085084e+00 1.352951e-10
8.455149e+00 1.085084e+00 1.352951e-10
1.064440e+01 1.085084e+00 1.352951e-10
1.340051e+01 1.085084e+00 1.352951e-10
1.687024e+01 1.085084e+00 1.352951e-10
2.123837e+01 1.085084e+00 1.352951e-10
2.673753e+01 1.085084e+00 1.352951e-10
3.366055e+00 1.843175e+00 3.637944e-01
4.237613e+00 1.843175e+00 2.416132e-01
5.334838e+00 1.843175e+00 5.297661e-02
6.716163e+00 1.843175e+00 1.352951e-10
8.455149e+00 1.843175e+00 1.352951e-10
1.064440e+01 1.843175e+00 1.352951e-10
1.340051e+01 1.843175e+00 1.352951e-10
1.687024e+01 1.843175e+00 1.352951e-10
2.123837e+01 1.843175e+00 1.352951e-10
2.673753e+01 1.843175e+00 1.352951e-10
3.366055e+00 3.130902e+00 2.271319e-01
4.237613e+00 3.130902e+00 1.813391e-01
5.334838e+00 3.130902e+00 1.170387e-01
6.716163e+00 3.130902e+00 8.346953e-02
8.455149e+00 3.130902e+00 6.203034e-02
1.064440e+01 3.130902e+00 3.081899e-02
1.340051e+01 3.130902e+00 4.733202e-03
1.687024e+01 3.130902e+00 4.446600e-05
2.123837e+01 3.130902e+00 1.352951e-10
2.673753e+01 3.130902e+00 3.270873e-03
3.366055e+00 5.318296e+00 1.101160e-01
4.237613e+00 5.318296e+00 1.109134e-01
5.334838e+00 5.318296e+00 1.037955e-01
6.716163e+00 5.318296e+00 8.671225e-02
8.455149e+00 5.318296e+00 5.865574e-02
1.064440e+01 5.318296e+00 2.308917e-02
1.340051e+01 5.318296e+00 1.700444e-03
1.687024e+01 5.318296e+00 8.957094e-04
2.123837e+01 5.318296e+00 8.418517e-04
2.673753e+01 5.318296e+00 2.017941e-04
3.366055e+00 9.033905e+00 1.695405e-01
4.237613e+00 9.033905e+00 1.448602e-01
5.334838e+00 9.033905e+00 1.017613e-01
6.716163e+00 9.033905e+00 5.234027e-02
8.455149e+00 9.033905e+00 1.743118e-02
1.064440e+01 9.033905e+00 5.623495e-03
1.340051e+01 9.033905e+00 1.438276e-03
1.687024e+01 9.033905e+00 1.352951e-10
2.123837e+01 9.033905e+00 1.352951e-10
2.673753e+01 9.033905e+00 1.352951e-10
3.366055e+00 1.534541e+01 8.087015e-01
4.237613e+00 1.534541e+01 7.824196e-01
5.334838e+00 1.534541e+01 7.349548e-01
6.716163e+00 1.534541e+01 6.838926e-01
8.455149e+00 1.534541e+01 6.385880e-01
1.064440e+01 1.534541e+01 6.056212e-01
1.340051e+01 1.534541e+01 5.771179e-01
1.687024e+01 1.534541e+01 5.423947e-01
2.123837e+01 1.534541e+01 4.965556e-01
2.673753e+01 1.534541e+01 4.581592e-01


==> figures/data/mrk335_2015/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 5.751830e-01
4.237613e+00 1.303321e-01 5.703045e-01
5.334838e+00 1.303321e-01 5.323711e-01
6.716163e+00 1.303321e-01 2.000000e+00
8.455149e+00 1.303321e-01 2.000000e+00
1.064440e+01 1.303321e-01 2.000000e+00
1.340051e+01 1.303321e-01 2.000000e+00
1.687024e+01 1.303321e-01 2.000000e+00
2.123837e+01 1.303321e-01 2.000000e+00
2.673753e+01 1.303321e-01 2.000000e+00
3.366055e+00 2.213882e-01 5.400960e-01
4.237613e+00 2.213882e-01 5.272535e-01
5.334838e+00 2.213882e-01 5.225239e-01
6.716163e+00 2.213882e-01 2.000000e+00
8.455149e+00 2.213882e-01 2.000000e+00
1.064440e+01 2.213882e-01 2.000000e+00
1.340051e+01 2.213882e-01 2.000000e+00
1.687024e+01 2.213882e-01 2.000000e+00
2.123837e+01 2.213882e-01 2.000000e+00
2.673753e+01 2.213882e-01 2.000000e+00
3.366055e+00 3.760603e-01 4.837062e-01
4.237613e+00 3.760603e-01 4.670946e-01
5.334838e+00 3.760603e-01 5.971051e-01
6.716163e+00 3.760603e-01 2.000000e+00
8.455149e+00 3.760603e-01 2.000000e+00
1.064440e+01 3.760603e-01 2.000000e+00
1.340051e+01 3.760603e-01 2.000000e+00
1.687024e+01 3.760603e-01 2.000000e+00
2.123837e+01 3.760603e-01 2.000000e+00
2.673753e+01 3.760603e-01 2.000000e+00
3.366055e+00 6.387935e-01 4.286145e-01
4.237613e+00 6.387935e-01 4.291478e-01
5.334838e+00 6.387935e-01 7.006310e-01
6.716163e+00 6.387935e-01 2.000000e+00
8.455149e+00 6.387935e-01 2.000000e+00
1.064440e+01 6.387935e-01 1.874900e+00
1.340051e+01 6.387935e-01 1.587523e+00
1.687024e+01 6.387935e-01 1.601130e+00
2.123837e+01 6.387935e-01 2.000000e+00
2.673753e+01 6.387935e-01 2.000000e+00
3.366055e+00 1.085084e+00 4.235277e-01
4.237613e+00 1.085084e+00 4.720418e-01
5.334838e+00 1.085084e+00 7.784929e-01
6.716163e+00 1.085084e+00 2.000000e+00
8.455149e+00 1.085084e+00 2.000000e+00
1.064440e+01 1.085084e+00 2.000000e+00
1.340051e+01 1.085084e+00 2.000000e+00
1.687024e+01 1.085084e+00 1.935322e+00
2.123837e+01 1.085084e+00 1.943737e+00
2.673753e+01 1.085084e+00 2.000000e+00
3.366055e+00 1.843175e+00 4.852166e-01
4.237613e+00 1.843175e+00 5.308278e-01
5.334838e+00 1.843175e+00 6.974790e-01
6.716163e+00 1.843175e+00 1.221287e+00
8.455149e+00 1.843175e+00 2.000000e+00
1.064440e+01 1.843175e+00 2.000000e+00
1.340051e+01 1.843175e+00 2.000000e+00
1.687024e+01 1.843175e+00 2.000000e+00
2.123837e+01 1.843175e+00 2.000000e+00
2.673753e+01 1.843175e+00 2.000000e+00
3.366055e+00 3.130902e+00 5.351733e-01
4.237613e+00 3.130902e+00 5.509486e-01
5.334838e+00 3.130902e+00 5.791801e-01
6.716163e+00 3.130902e+00 6.323956e-01
8.455149e+00 3.130902e+00 6.741849e-01
1.064440e+01 3.130902e+00 7.215697e-01
1.340051e+01 3.130902e+00 7.817244e-01
1.687024e+01 3.130902e+00 8.888133e-01
2.123837e+01 3.130902e+00 9.986838e-01
2.673753e+01 3.130902e+00 1.057373e+00
3.366055e+00 5.318296e+00 6.223965e-01
4.237613e+00 5.318296e+00 5.995314e-01
5.334838e+00 5.318296e+00 5.350643e-01
6.716163e+00 5.318296e+00 4.694009e-01
8.455149e+00 5.318296e+00 4.359082e-01
1.064440e+01 5.318296e+00 4.414797e-01
1.340051e+01 5.318296e+00 4.663908e-01
1.687024e+01 5.318296e+00 4.758194e-01
2.123837e+01 5.318296e+00 4.701936e-01
2.673753e+01 5.318296e+00 4.696421e-01
3.366055e+00 9.033905e+00 1.013204e+00
4.237613e+00 9.033905e+00 9.808166e-01
5.334838e+00 9.033905e+00 9.336497e-01
6.716163e+00 9.033905e+00 9.053945e-01
8.455149e+00 9.033905e+00 8.974966e-01
1.064440e+01 9.033905e+00 9.076146e-01
1.340051e+01 9.033905e+00 9.160916e-01
1.687024e+01 9.033905e+00 9.186794e-01
2.123837e+01 9.033905e+00 9.033932e-01
2.673753e+01 9.033905e+00 8.801640e-01
3.366055e+00 1.534541e+01 1.786333e+00
4.237613e+00 1.534541e+01 1.792343e+00
5.334838e+00 1.534541e+01 1.808808e+00
6.716163e+00 1.534541e+01 1.827443e+00
8.455149e+00 1.534541e+01 1.864149e+00
1.064440e+01 1.534541e+01 1.893790e+00
1.340051e+01 1.534541e+01 1.929867e+00
1.687024e+01 1.534541e+01 1.941804e+00
2.123837e+01 1.534541e+01 1.961829e+00
2.673753e+01 1.534541e+01 1.984008e+00


==> figures/data/mrk335_2015/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.841796e-01
5.334838e+00 1.303321e-01 4.018453e-01
6.716163e+00 1.303321e-01 1.373700e-02
8.455149e+00 1.303321e-01 5.490467e-03
1.064440e+01 1.303321e-01 4.810055e-03
1.340051e+01 1.303321e-01 4.278871e-03
1.687024e+01 1.303321e-01 4.381589e-03
2.123837e+01 1.303321e-01 4.190891e-03
2.673753e+01 1.303321e-01 4.099685e-03
3.366055e+00 2.213882e-01 9.560122e-01
4.237613e+00 2.213882e-01 7.273811e-01
5.334838e+00 2.213882e-01 3.250954e-01
6.716163e+00 2.213882e-01 1.043466e-02
8.455149e+00 2.213882e-01 3.154339e-03
1.064440e+01 2.213882e-01 2.583196e-03
1.340051e+01 2.213882e-01 2.703474e-03
1.687024e+01 2.213882e-01 2.659913e-03
2.123837e+01 2.213882e-01 3.074495e-03
2.673753e+01 2.213882e-01 3.139603e-03
3.366055e+00 3.760603e-01 8.833207e-01
4.237613e+00 3.760603e-01 6.402714e-01
5.334838e+00 3.760603e-01 2.295622e-01
6.716163e+00 3.760603e-01 7.492516e-03
8.455149e+00 3.760603e-01 1.063420e-03
1.064440e+01 3.760603e-01 8.701530e-04
1.340051e+01 3.760603e-01 9.547024e-04
1.687024e+01 3.760603e-01 1.054474e-03
2.123837e+01 3.760603e-01 1.389682e-03
2.673753e+01 3.760603e-01 1.855329e-03
3.366055e+00 6.387935e-01 7.927851e-01
4.237613e+00 6.387935e-01 5.420938e-01
5.334838e+00 6.387935e-01 1.659077e-01
6.716163e+00 6.387935e-01 6.813656e-03
8.455149e+00 6.387935e-01 4.221132e-04
1.064440e+01 6.387935e-01 3.519684e-04
1.340051e+01 6.387935e-01 2.982271e-04
1.687024e+01 6.387935e-01 3.081473e-04
2.123837e+01 6.387935e-01 4.840363e-04
2.673753e+01 6.387935e-01 7.908867e-04
3.366055e+00 1.085084e+00 7.142575e-01
4.237613e+00 1.085084e+00 4.806452e-01
5.334838e+00 1.085084e+00 1.577132e-01
6.716163e+00 1.085084e+00 1.133908e-02
8.455149e+00 1.085084e+00 7.772267e-04
1.064440e+01 1.085084e+00 4.991289e-04
1.340051e+01 1.085084e+00 3.977377e-04
1.687024e+01 1.085084e+00 3.632635e-04
2.123837e+01 1.085084e+00 3.609506e-04
2.673753e+01 1.085084e+00 3.815427e-04
3.366055e+00 1.843175e+00 6.650056e-01
4.237613e+00 1.843175e+00 4.909208e-01
5.334838e+00 1.843175e+00 2.379525e-01
6.716163e+00 1.843175e+00 6.570599e-02
8.455149e+00 1.843175e+00 2.203791e-02
1.064440e+01 1.843175e+00 1.191306e-02
1.340051e+01 1.843175e+00 5.925398e-03
1.687024e+01 1.843175e+00 2.366851e-03
2.123837e+01 1.843175e+00 1.722143e-03
2.673753e+01 1.843175e+00 3.091075e-03
3.366055e+00 3.130902e+00 6.333639e-01
4.237613e+00 3.130902e+00 5.550792e-01
5.334838e+00 3.130902e+00 4.326153e-01
6.716163e+00 3.130902e+00 3.350488e-01
8.455149e+00 3.130902e+00 2.999129e-01
1.064440e+01 3.130902e+00 2.751834e-01
1.340051e+01 3.130902e+00 2.361765e-01
1.687024e+01 3.130902e+00 1.924244e-01
2.123837e+01 3.130902e+00 1.672909e-01
2.673753e+01 3.130902e+00 1.616680e-01
3.366055e+00 5.318296e+00 5.044373e-01
4.237613e+00 5.318296e+00 5.085583e-01
5.334838e+00 5.318296e+00 5.228539e-01
6.716163e+00 5.318296e+00 5.620184e-01
8.455149e+00 5.318296e+00 6.129602e-01
1.064440e+01 5.318296e+00 6.315953e-01
1.340051e+01 5.318296e+00 6.081861e-01
1.687024e+01 5.318296e+00 5.727644e-01
2.123837e+01 5.318296e+00 5.603123e-01
2.673753e+01 5.318296e+00 5.660299e-01
3.366055e+00 9.033905e+00 2.057833e-01
4.237613e+00 9.033905e+00 2.164413e-01
5.334838e+00 9.033905e+00 2.355078e-01
6.716163e+00 9.033905e+00 2.568169e-01
8.455149e+00 9.033905e+00 2.769267e-01
1.064440e+01 9.033905e+00 2.854807e-01
1.340051e+01 9.033905e+00 2.817890e-01
1.687024e+01 9.033905e+00 2.753130e-01
2.123837e+01 9.033905e+00 2.805042e-01
2.673753e+01 9.033905e+00 2.916968e-01
3.366055e+00 1.534541e+01 3.174667e-01
4.237613e+00 1.534541e+01 3.097026e-01
5.334838e+00 1.534541e+01 2.937115e-01
6.716163e+00 1.534541e+01 2.763500e-01
8.455149e+00 1.534541e+01 2.542288e-01
1.064440e+01 1.534541e+01 2.310789e-01
1.340051e+01 1.534541e+01 2.051170e-01
1.687024e+01 1.534541e+01 1.809462e-01
2.123837e+01 1.534541e+01 1.590297e-01
2.673753e+01 1.534541e+01 1.429091e-01


==> figures/data/mrk335_2015/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.001185e-01
5.334838e+00 1.303321e-01 4.258506e-01
6.716163e+00 1.303321e-01 2.343904e-02
8.455149e+00 1.303321e-01 1.103644e-10
1.064440e+01 1.303321e-01 3.907347e-03
1.340051e+01 1.303321e-01 2.655640e-02
1.687024e+01 1.303321e-01 5.533943e-02
2.123837e+01 1.303321e-01 8.141241e-02
2.673753e+01 1.303321e-01 9.846844e-02
3.366055e+00 2.213882e-01 9.077929e-01
4.237613e+00 2.213882e-01 7.048866e-01
5.334838e+00 2.213882e-01 3.301651e-01
6.716163e+00 2.213882e-01 1.103644e-10
8.455149e+00 2.213882e-01 1.103644e-10
1.064440e+01 2.213882e-01 1.103644e-10
1.340051e+01 2.213882e-01 5.867130e-03
1.687024e+01 2.213882e-01 3.170890e-02
2.123837e+01 2.213882e-01 6.099841e-02
2.673753e+01 2.213882e-01 8.211922e-02
3.366055e+00 3.760603e-01 7.485500e-01
4.237613e+00 3.760603e-01 5.484446e-01
5.334838e+00 3.760603e-01 1.919837e-01
6.716163e+00 3.760603e-01 1.103644e-10
8.455149e+00 3.760603e-01 1.103644e-10
1.064440e+01 3.760603e-01 1.103644e-10
1.340051e+01 3.760603e-01 1.103644e-10
1.687024e+01 3.760603e-01 7.115839e-03
2.123837e+01 3.760603e-01 3.251093e-02
2.673753e+01 3.760603e-01 5.707145e-02
3.366055e+00 6.387935e-01 5.548100e-01
4.237613e+00 6.387935e-01 3.722058e-01
5.334838e+00 6.387935e-01 6.531804e-02
6.716163e+00 6.387935e-01 1.103644e-10
8.455149e+00 6.387935e-01 1.103644e-10
1.064440e+01 6.387935e-01 1.103644e-10
1.340051e+01 6.387935e-01 1.103644e-10
1.687024e+01 6.387935e-01 1.103644e-10
2.123837e+01 6.387935e-01 1.154706e-02
2.673753e+01 6.387935e-01 3.232681e-02
3.366055e+00 1.085084e+00 3.620087e-01
4.237613e+00 1.085084e+00 2.233360e-01
5.334838e+00 1.085084e+00 3.025358e-02
6.716163e+00 1.085084e+00 1.103644e-10
8.455149e+00 1.085084e+00 1.103644e-10
1.064440e+01 1.085084e+00 1.103644e-10
1.340051e+01 1.085084e+00 1.103644e-10
1.687024e+01 1.085084e+00 1.103644e-10
2.123837e+01 1.085084e+00 3.314984e-03
2.673753e+01 1.085084e+00 2.133783e-02
3.366055e+00 1.843175e+00 1.952663e-01
4.237613e+00 1.843175e+00 1.151232e-01
5.334838e+00 1.843175e+00 2.344761e-02
6.716163e+00 1.843175e+00 1.103644e-10
8.455149e+00 1.843175e+00 1.103644e-10
1.064440e+01 1.843175e+00 1.103644e-10
1.340051e+01 1.843175e+00 1.103644e-10
1.687024e+01 1.843175e+00 1.103644e-10
2.123837e+01 1.843175e+00 4.348292e-03
2.673753e+01 1.843175e+00 2.081949e-02
3.366055e+00 3.130902e+00 6.564347e-02
4.237613e+00 3.130902e+00 4.061327e-02
5.334838e+00 3.130902e+00 1.278254e-02
6.716163e+00 3.130902e+00 2.175045e-03
8.455149e+00 3.130902e+00 2.789893e-03
1.064440e+01 3.130902e+00 4.547833e-03
1.340051e+01 3.130902e+00 3.109474e-03
1.687024e+01 3.130902e+00 3.863614e-03
2.123837e+01 3.130902e+00 1.597569e-02
2.673753e+01 3.130902e+00 3.710781e-02
3.366055e+00 5.318296e+00 1.103644e-10
4.237613e+00 5.318296e+00 1.103644e-10
5.334838e+00 5.318296e+00 1.103644e-10
6.716163e+00 5.318296e+00 1.103644e-10
8.455149e+00 5.318296e+00 1.103644e-10
1.064440e+01 5.318296e+00 1.103644e-10
1.340051e+01 5.318296e+00 1.103644e-10
1.687024e+01 5.318296e+00 1.103644e-10
2.123837e+01 5.318296e+00 1.103644e-10
2.673753e+01 5.318296e+00 1.103644e-10
3.366055e+00 9.033905e+00 1.103644e-10
4.237613e+00 9.033905e+00 1.103644e-10
5.334838e+00 9.033905e+00 1.103644e-10
6.716163e+00 9.033905e+00 1.103644e-10
8.455149e+00 9.033905e+00 1.103644e-10
1.064440e+01 9.033905e+00 1.103644e-10
1.340051e+01 9.033905e+00 1.103644e-10
1.687024e+01 9.033905e+00 1.103644e-10
2.123837e+01 9.033905e+00 1.103644e-10
2.673753e+01 9.033905e+00 1.103644e-10
3.366055e+00 1.534541e+01 5.515336e-01
4.237613e+00 1.534541e+01 5.454157e-01
5.334838e+00 1.534541e+01 5.358430e-01
6.716163e+00 1.534541e+01 5.250393e-01
8.455149e+00 1.534541e+01 5.162896e-01
1.064440e+01 1.534541e+01 5.140497e-01
1.340051e+01 1.534541e+01 5.216515e-01
1.687024e+01 1.534541e+01 5.366631e-01
2.123837e+01 1.534541e+01 5.492195e-01
2.673753e+01 1.534541e+01 5.514607e-01


==> figures/data/mrk335_2015/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 7.824148e-11
1.665590e+00 1.303321e-01 7.824148e-11
2.340347e+00 1.303321e-01 1.068841e-01
3.288459e+00 1.303321e-01 8.403125e-02
4.620666e+00 1.303321e-01 2.431386e-02
6.492571e+00 1.303321e-01 4.213891e-03
9.122814e+00 1.303321e-01 1.501135e-05
1.281861e+01 1.303321e-01 7.824148e-11
1.801163e+01 1.303321e-01 7.824148e-11
2.530843e+01 1.303321e-01 7.824148e-11
1.185376e+00 2.213882e-01 7.824148e-11
1.665590e+00 2.213882e-01 7.824148e-11
2.340347e+00 2.213882e-01 1.087462e-01
3.288459e+00 2.213882e-01 6.349527e-02
4.620666e+00 2.213882e-01 1.496953e-02
6.492571e+00 2.213882e-01 1.121437e-03
9.122814e+00 2.213882e-01 7.824148e-11
1.281861e+01 2.213882e-01 7.824148e-11
1.801163e+01 2.213882e-01 7.824148e-11
2.530843e+01 2.213882e-01 7.824148e-11
1.185376e+00 3.760603e-01 7.824148e-11
1.665590e+00 3.760603e-01 7.824148e-11
2.340347e+00 3.760603e-01 1.218815e-01
3.288459e+00 3.760603e-01 4.510259e-02
4.620666e+00 3.760603e-01 5.185506e-03
6.492571e+00 3.760603e-01 7.824148e-11
9.122814e+00 3.760603e-01 7.824148e-11
1.281861e+01 3.760603e-01 7.824148e-11
1.801163e+01 3.760603e-01 7.824148e-11
2.530843e+01 3.760603e-01 7.824148e-11
1.185376e+00 6.387935e-01 7.824148e-11
1.665590e+00 6.387935e-01 7.824148e-11
2.340347e+00 6.387935e-01 1.550804e-01
3.288459e+00 6.387935e-01 4.257050e-02
4.620666e+00 6.387935e-01 6.052749e-04
6.492571e+00 6.387935e-01 1.187397e-10
9.122814e+00 6.387935e-01 7.824148e-11
1.281861e+01 6.387935e-01 7.824148e-11
1.801163e+01 6.387935e-01 7.824148e-11
2.530843e+01 6.387935e-01 7.824148e-11
1.185376e+00 1.085084e+00 7.824148e-11
1.665590e+00 1.085084e+00 7.824148e-11
2.340347e+00 1.085084e+00 2.299346e-01
3.288459e+00 1.085084e+00 9.481978e-02
4.620666e+00 1.085084e+00 2.410498e-03
6.492571e+00 1.085084e+00 2.710749e-10
9.122814e+00 1.085084e+00 1.401060e-10
1.281861e+01 1.085084e+00 7.838270e-11
1.801163e+01 1.085084e+00 7.824148e-11
2.530843e+01 1.085084e+00 8.807511e-11
1.185376e+00 1.843175e+00 7.315900e-01
1.665590e+00 1.843175e+00 6.305933e-01
2.340347e+00 1.843175e+00 4.860825e-01
3.288459e+00 1.843175e+00 2.330915e-01
4.620666e+00 1.843175e+00 4.587480e-02
6.492571e+00 1.843175e+00 4.818307e-03
9.122814e+00 1.843175e+00 3.251244e-05
1.281861e+01 1.843175e+00 1.815787e-10
1.801163e+01 1.843175e+00 1.483411e-10
2.530843e+01 1.843175e+00 1.266375e-10
1.185376e+00 3.130902e+00 1.000000e+00
1.665590e+00 3.130902e+00 8.867437e-01
2.340347e+00 3.130902e+00 6.864573e-01
3.288459e+00 3.130902e+00 4.171650e-01
4.620666e+00 3.130902e+00 1.702505e-01
6.492571e+00 3.130902e+00 4.842656e-02
9.122814e+00 3.130902e+00 1.026321e-02
1.281861e+01 3.130902e+00 1.068637e-03
1.801163e+01 3.130902e+00 8.648537e-11
2.530843e+01 3.130902e+00 8.052201e-11
1.185376e+00 5.318296e+00 7.609235e-01
1.665590e+00 5.318296e+00 6.868239e-01
2.340347e+00 5.318296e+00 5.572393e-01
3.288459e+00 5.318296e+00 3.864421e-01
4.620666e+00 5.318296e+00 2.171792e-01
6.492571e+00 5.318296e+00 1.010095e-01
9.122814e+00 5.318296e+00 3.823305e-02
1.281861e+01 5.318296e+00 1.191178e-02
1.801163e+01 5.318296e+00 2.403644e-03
2.530843e+01 5.318296e+00 7.757887e-04
1.185376e+00 9.033905e+00 1.691484e-01
1.665590e+00 9.033905e+00 1.443914e-01
2.340347e+00 9.033905e+00 1.056165e-01
3.288459e+00 9.033905e+00 6.660377e-02
4.620666e+00 9.033905e+00 3.365223e-02
6.492571e+00 9.033905e+00 1.437697e-02
9.122814e+00 9.033905e+00 6.039974e-03
1.281861e+01 9.033905e+00 1.556014e-03
1.801163e+01 9.033905e+00 9.921374e-05
2.530843e+01 9.033905e+00 1.694211e-10
1.185376e+00 1.534541e+01 7.896785e-03
1.665590e+00 1.534541e+01 6.088436e-03
2.340347e+00 1.534541e+01 3.171560e-03
3.288459e+00 1.534541e+01 7.177910e-04
4.620666e+00 1.534541e+01 7.824148e-11
6.492571e+00 1.534541e+01 7.824148e-11
9.122814e+00 1.534541e+01 7.824148e-11
1.281861e+01 1.534541e+01 7.824148e-11
1.801163e+01 1.534541e+01 7.824148e-11
2.530843e+01 1.534541e+01 7.824148e-11


==> figures/data/mrk335_2015/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 6.346796e-01
4.237613e+00 1.303321e-01 6.291588e-01
5.334838e+00 1.303321e-01 5.951319e-01
6.716163e+00 1.303321e-01 -3.999017e-01
8.455149e+00 1.303321e-01 -4.397945e-01
1.064440e+01 1.303321e-01 -4.330593e-01
1.340051e+01 1.303321e-01 -4.439819e-01
1.687024e+01 1.303321e-01 -4.381940e-01
2.123837e+01 1.303321e-01 -4.511141e-01
2.673753e+01 1.303321e-01 -4.806341e-01
3.366055e+00 2.213882e-01 6.219753e-01
4.237613e+00 2.213882e-01 6.066685e-01
5.334838e+00 2.213882e-01 5.439957e-01
6.716163e+00 2.213882e-01 -4.073415e-01
8.455149e+00 2.213882e-01 -4.689772e-01
1.064440e+01 2.213882e-01 -4.695823e-01
1.340051e+01 2.213882e-01 -4.711479e-01
1.687024e+01 2.213882e-01 -4.717825e-01
2.123837e+01 2.213882e-01 -4.740143e-01
2.673753e+01 2.213882e-01 -4.948425e-01
3.366055e+00 3.760603e-01 6.019289e-01
4.237613e+00 3.760603e-01 5.729331e-01
5.334838e+00 3.760603e-01 4.641672e-01
6.716163e+00 3.760603e-01 -4.077145e-01
8.455149e+00 3.760603e-01 -5.054117e-01
1.064440e+01 3.760603e-01 -5.162372e-01
1.340051e+01 3.760603e-01 -5.159495e-01
1.687024e+01 3.760603e-01 -5.135661e-01
2.123837e+01 3.760603e-01 -5.100505e-01
2.673753e+01 3.760603e-01 -5.224125e-01
3.366055e+00 6.387935e-01 5.680204e-01
4.237613e+00 6.387935e-01 5.184762e-01
5.334838e+00 6.387935e-01 3.477470e-01
6.716163e+00 6.387935e-01 -3.877479e-01
8.455149e+00 6.387935e-01 -5.432947e-01
1.064440e+01 6.387935e-01 -5.665229e-01
1.340051e+01 6.387935e-01 -5.683277e-01
1.687024e+01 6.387935e-01 -5.678231e-01
2.123837e+01 6.387935e-01 -5.654097e-01
2.673753e+01 6.387935e-01 -5.645558e-01
3.366055e+00 1.085084e+00 5.091421e-01
4.237613e+00 1.085084e+00 4.288201e-01
5.334838e+00 1.085084e+00 2.026457e-01
6.716163e+00 1.085084e+00 -3.626346e-01
8.455149e+00 1.085084e+00 -5.640915e-01
1.064440e+01 1.085084e+00 -6.054760e-01
1.340051e+01 1.085084e+00 -6.139524e-01
1.687024e+01 1.085084e+00 -6.152793e-01
2.123837e+01 1.085084e+00 -6.129629e-01
2.673753e+01 1.085084e+00 -6.111250e-01
3.366055e+00 1.843175e+00 4.068238e-01
4.237613e+00 1.843175e+00 2.968133e-01
5.334838e+00 1.843175e+00 6.268359e-02
6.716163e+00 1.843175e+00 -3.120986e-01
8.455149e+00 1.843175e+00 -5.268464e-01
1.064440e+01 1.843175e+00 -5.934286e-01
1.340051e+01 1.843175e+00 -6.120220e-01
1.687024e+01 1.843175e+00 -6.157845e-01
2.123837e+01 1.843175e+00 -6.167260e-01
2.673753e+01 1.843175e+00 -6.181808e-01
3.366055e+00 3.130902e+00 2.620332e-01
4.237613e+00 3.130902e+00 1.607219e-01
5.334838e+00 3.130902e+00 -1.619234e-04
6.716163e+00 3.130902e+00 -2.103949e-01
8.455149e+00 3.130902e+00 -3.740517e-01
1.064440e+01 3.130902e+00 -4.541585e-01
1.340051e+01 3.130902e+00 -4.837036e-01
1.687024e+01 3.130902e+00 -4.962021e-01
2.123837e+01 3.130902e+00 -5.030412e-01
2.673753e+01 3.130902e+00 -5.073443e-01
3.366055e+00 5.318296e+00 2.642403e-01
4.237613e+00 5.318296e+00 2.170265e-01
5.334838e+00 5.318296e+00 1.491765e-01
6.716163e+00 5.318296e+00 6.574483e-02
8.455149e+00 5.318296e+00 -1.711388e-02
1.064440e+01 5.318296e+00 -8.203804e-02
1.340051e+01 5.318296e+00 -1.194247e-01
1.687024e+01 5.318296e+00 -1.410679e-01
2.123837e+01 5.318296e+00 -1.545995e-01
2.673753e+01 5.318296e+00 -1.647715e-01
3.366055e+00 9.033905e+00 6.563290e-01
4.237613e+00 9.033905e+00 6.454173e-01
5.334838e+00 9.033905e+00 6.253687e-01
6.716163e+00 9.033905e+00 6.023579e-01
8.455149e+00 9.033905e+00 5.724398e-01
1.064440e+01 9.033905e+00 5.415953e-01
1.340051e+01 9.033905e+00 5.138335e-01
1.687024e+01 9.033905e+00 4.894943e-01
2.123837e+01 9.033905e+00 4.700982e-01
2.673753e+01 9.033905e+00 4.536911e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.997961e-01
5.334838e+00 1.534541e+01 9.987694e-01
6.716163e+00 1.534541e+01 9.975796e-01
8.455149e+00 1.534541e+01 9.958316e-01
1.064440e+01 1.534541e+01 9.916986e-01
1.340051e+01 1.534541e+01 9.854303e-01
1.687024e+01 1.534541e+01 9.789247e-01
2.123837e+01 1.534541e+01 9.719212e-01
2.673753e+01 1.534541e+01 9.667431e-01


==> figures/data/mrk335_2015/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 1.209286e-01
4.237613e+00 1.303321e-01 1.237473e-01
5.334838e+00 1.303321e-01 1.144195e-01
6.716163e+00 1.303321e-01 -9.513735e-01
8.455149e+00 1.303321e-01 -9.441610e-01
1.064440e+01 1.303321e-01 -9.793747e-01
1.340051e+01 1.303321e-01 -9.470693e-01
1.687024e+01 1.303321e-01 -9.618436e-01
2.123837e+01 1.303321e-01 -9.205157e-01
2.673753e+01 1.303321e-01 -8.050686e-01
3.366055e+00 2.213882e-01 1.247332e-01
4.237613e+00 2.213882e-01 1.307295e-01
5.334838e+00 2.213882e-01 1.149335e-01
6.716163e+00 2.213882e-01 -7.702719e-01
8.455149e+00 2.213882e-01 -7.802410e-01
1.064440e+01 2.213882e-01 -8.087167e-01
1.340051e+01 2.213882e-01 -8.080863e-01
1.687024e+01 2.213882e-01 -8.059430e-01
2.123837e+01 2.213882e-01 -7.938752e-01
2.673753e+01 2.213882e-01 -7.088871e-01
3.366055e+00 3.760603e-01 1.346263e-01
4.237613e+00 3.760603e-01 1.509129e-01
5.334838e+00 3.760603e-01 1.242411e-01
6.716163e+00 3.760603e-01 -5.145409e-01
8.455149e+00 3.760603e-01 -5.411330e-01
1.064440e+01 3.760603e-01 -5.555785e-01
1.340051e+01 3.760603e-01 -5.683985e-01
1.687024e+01 3.760603e-01 -5.811818e-01
2.123837e+01 3.760603e-01 -5.858493e-01
2.673753e+01 3.760603e-01 -5.340947e-01
3.366055e+00 6.387935e-01 1.556132e-01
4.237613e+00 6.387935e-01 1.713505e-01
5.334838e+00 6.387935e-01 1.503253e-01
6.716163e+00 6.387935e-01 -1.921150e-01
8.455149e+00 6.387935e-01 -1.908589e-01
1.064440e+01 6.387935e-01 -2.025018e-01
1.340051e+01 6.387935e-01 -2.255113e-01
1.687024e+01 6.387935e-01 -2.366380e-01
2.123837e+01 6.387935e-01 -2.458041e-01
2.673753e+01 6.387935e-01 -2.398408e-01
3.366055e+00 1.085084e+00 1.871015e-01
4.237613e+00 1.085084e+00 2.165883e-01
5.334838e+00 1.085084e+00 2.392641e-01
6.716163e+00 1.085084e+00 2.188922e-01
8.455149e+00 1.085084e+00 2.616815e-01
1.064440e+01 1.085084e+00 2.583224e-01
1.340051e+01 1.085084e+00 2.340847e-01
1.687024e+01 1.085084e+00 2.202634e-01
2.123837e+01 1.085084e+00 2.035870e-01
2.673753e+01 1.085084e+00 1.964409e-01
3.366055e+00 1.843175e+00 2.411554e-01
4.237613e+00 1.843175e+00 3.063220e-01
5.334838e+00 1.843175e+00 4.218416e-01
6.716163e+00 1.843175e+00 5.886804e-01
8.455149e+00 1.843175e+00 7.221707e-01
1.064440e+01 1.843175e+00 7.474955e-01
1.340051e+01 1.843175e+00 7.309048e-01
1.687024e+01 1.843175e+00 7.080832e-01
2.123837e+01 1.843175e+00 6.981957e-01
2.673753e+01 1.843175e+00 6.973356e-01
3.366055e+00 3.130902e+00 3.102658e-01
4.237613e+00 3.130902e+00 4.082653e-01
5.334838e+00 3.130902e+00 5.674082e-01
6.716163e+00 3.130902e+00 7.717526e-01
8.455149e+00 3.130902e+00 9.330601e-01
1.064440e+01 3.130902e+00 9.877513e-01
1.340051e+01 3.130902e+00 9.856676e-01
1.687024e+01 3.130902e+00 9.860339e-01
2.123837e+01 3.130902e+00 9.900410e-01
2.673753e+01 3.130902e+00 1.000000e+00
3.366055e+00 5.318296e+00 1.097275e-01
4.237613e+00 5.318296e+00 1.690109e-01
5.334838e+00 5.318296e+00 2.526284e-01
6.716163e+00 5.318296e+00 3.416548e-01
8.455149e+00 5.318296e+00 4.241135e-01
1.064440e+01 5.318296e+00 4.763890e-01
1.340051e+01 5.318296e+00 5.047863e-01
1.687024e+01 5.318296e+00 5.431131e-01
2.123837e+01 5.318296e+00 5.743082e-01
2.673753e+01 5.318296e+00 6.115234e-01
3.366055e+00 9.033905e+00 -4.063220e-01
4.237613e+00 9.033905e+00 -4.226306e-01
5.334838e+00 9.033905e+00 -4.390858e-01
6.716163e+00 9.033905e+00 -4.668670e-01
8.455149e+00 9.033905e+00 -4.838427e-01
1.064440e+01 9.033905e+00 -4.900046e-01
1.340051e+01 9.033905e+00 -4.771916e-01
1.687024e+01 9.033905e+00 -4.483270e-01
2.123837e+01 9.033905e+00 -4.183184e-01
2.673753e+01 9.033905e+00 -3.838802e-01
3.366055e+00 1.534541e+01 3.030310e-02
4.237613e+00 1.534541e+01 3.147218e-02
5.334838e+00 1.534541e+01 3.576521e-02
6.716163e+00 1.534541e+01 3.675323e-02
8.455149e+00 1.534541e+01 4.047515e-02
1.064440e+01 1.534541e+01 3.842161e-02
1.340051e+01 1.534541e+01 2.410069e-02
1.687024e+01 1.534541e+01 3.285182e-03
2.123837e+01 1.534541e+01 -2.172451e-02
2.673753e+01 1.534541e+01 -4.538056e-02


==> figures/data/mrk335_2015/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 1.720522e-01
4.237613e+00 1.303321e-01 1.647999e-01
5.334838e+00 1.303321e-01 2.042186e-01
6.716163e+00 1.303321e-01 4.028347e-02
8.455149e+00 1.303321e-01 8.700959e-02
1.064440e+01 1.303321e-01 8.537149e-02
1.340051e+01 1.303321e-01 1.020795e-01
1.687024e+01 1.303321e-01 7.048215e-02
2.123837e+01 1.303321e-01 8.781043e-02
2.673753e+01 1.303321e-01 1.459898e-01
3.366055e+00 2.213882e-01 1.655529e-01
4.237613e+00 2.213882e-01 1.553344e-01
5.334838e+00 2.213882e-01 1.938541e-01
6.716163e+00 2.213882e-01 1.108952e-01
8.455149e+00 2.213882e-01 1.427887e-01
1.064440e+01 2.213882e-01 1.564745e-01
1.340051e+01 2.213882e-01 1.538328e-01
1.687024e+01 2.213882e-01 1.290874e-01
2.123837e+01 2.213882e-01 1.191154e-01
2.673753e+01 2.213882e-01 1.634424e-01
3.366055e+00 3.760603e-01 1.485079e-01
4.237613e+00 3.760603e-01 1.448067e-01
5.334838e+00 3.760603e-01 1.822955e-01
6.716163e+00 3.760603e-01 1.849112e-01
8.455149e+00 3.760603e-01 2.224673e-01
1.064440e+01 3.760603e-01 2.323587e-01
1.340051e+01 3.760603e-01 2.224073e-01
1.687024e+01 3.760603e-01 1.971924e-01
2.123837e+01 3.760603e-01 1.736448e-01
2.673753e+01 3.760603e-01 2.014926e-01
3.366055e+00 6.387935e-01 1.305103e-01
4.237613e+00 6.387935e-01 1.241476e-01
5.334838e+00 6.387935e-01 1.614498e-01
6.716163e+00 6.387935e-01 2.364123e-01
8.455149e+00 6.387935e-01 2.829527e-01
1.064440e+01 6.387935e-01 3.002933e-01
1.340051e+01 6.387935e-01 2.911953e-01
1.687024e+01 6.387935e-01 2.598108e-01
2.123837e+01 6.387935e-01 2.437605e-01
2.673753e+01 6.387935e-01 2.479709e-01
3.366055e+00 1.085084e+00 8.797303e-02
4.237613e+00 1.085084e+00 8.194705e-02
5.334838e+00 1.085084e+00 1.255599e-01
6.716163e+00 1.085084e+00 2.240646e-01
8.455149e+00 1.085084e+00 2.879905e-01
1.064440e+01 1.085084e+00 3.031967e-01
1.340051e+01 1.085084e+00 2.983161e-01
1.687024e+01 1.085084e+00 2.700562e-01
2.123837e+01 1.085084e+00 2.578331e-01
2.673753e+01 1.085084e+00 2.679436e-01
3.366055e+00 1.843175e+00 -7.334105e-03
4.237613e+00 1.843175e+00 -2.300293e-02
5.334838e+00 1.843175e+00 1.743441e-02
6.716163e+00 1.843175e+00 1.011977e-01
8.455149e+00 1.843175e+00 1.536717e-01
1.064440e+01 1.843175e+00 1.738028e-01
1.340051e+01 1.843175e+00 1.642123e-01
1.687024e+01 1.843175e+00 1.403544e-01
2.123837e+01 1.843175e+00 1.334239e-01
2.673753e+01 1.843175e+00 1.559586e-01
3.366055e+00 3.130902e+00 -2.471860e-01
4.237613e+00 3.130902e+00 -2.519869e-01
5.334838e+00 3.130902e+00 -2.376576e-01
6.716163e+00 3.130902e+00 -2.086871e-01
8.455149e+00 3.130902e+00 -1.871797e-01
1.064440e+01 3.130902e+00 -1.716183e-01
1.340051e+01 3.130902e+00 -1.883616e-01
1.687024e+01 3.130902e+00 -2.144241e-01
2.123837e+01 3.130902e+00 -2.179474e-01
2.673753e+01 3.130902e+00 -1.864276e-01
3.366055e+00 5.318296e+00 -6.698556e-01
4.237613e+00 5.318296e+00 -6.619916e-01
5.334838e+00 5.318296e+00 -6.595147e-01
6.716163e+00 5.318296e+00 -6.523630e-01
8.455149e+00 5.318296e+00 -6.346580e-01
1.064440e+01 5.318296e+00 -6.566475e-01
1.340051e+01 5.318296e+00 -6.929213e-01
1.687024e+01 5.318296e+00 -7.298994e-01
2.123837e+01 5.318296e+00 -7.357465e-01
2.673753e+01 5.318296e+00 -6.983612e-01
3.366055e+00 9.033905e+00 -7.280640e-01
4.237613e+00 9.033905e+00 -7.218860e-01
5.334838e+00 9.033905e+00 -7.028237e-01
6.716163e+00 9.033905e+00 -7.132682e-01
8.455149e+00 9.033905e+00 -7.368682e-01
1.064440e+01 9.033905e+00 -7.961157e-01
1.340051e+01 9.033905e+00 -8.735707e-01
1.687024e+01 9.033905e+00 -9.321864e-01
2.123837e+01 9.033905e+00 -9.269640e-01
2.673753e+01 9.033905e+00 -8.949326e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.736328e-01
5.334838e+00 1.534541e+01 9.045036e-01
6.716163e+00 1.534541e+01 8.380270e-01
8.455149e+00 1.534541e+01 7.399885e-01
1.064440e+01 1.534541e+01 6.291986e-01
1.340051e+01 1.534541e+01 5.252959e-01
1.687024e+01 1.534541e+01 4.608001e-01
2.123837e+01 1.534541e+01 4.206619e-01
2.673753e+01 1.534541e+01 3.843439e-01


==> figures/data/mrk335_2015/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 -1.653597e-01
4.237613e+00 1.303321e-01 -1.707170e-01
5.334838e+00 1.303321e-01 -6.901961e-02
6.716163e+00 1.303321e-01 -5.606735e-01
8.455149e+00 1.303321e-01 -4.053156e-01
1.064440e+01 1.303321e-01 -5.128736e-01
1.340051e+01 1.303321e-01 -4.994116e-01
1.687024e+01 1.303321e-01 -6.591767e-01
2.123837e+01 1.303321e-01 -4.899145e-01
2.673753e+01 1.303321e-01 -2.690695e-01
3.366055e+00 2.213882e-01 -1.545616e-01
4.237613e+00 2.213882e-01 -1.579714e-01
5.334838e+00 2.213882e-01 -6.889383e-02
6.716163e+00 2.213882e-01 -2.187872e-01
8.455149e+00 2.213882e-01 -1.593169e-01
1.064440e+01 2.213882e-01 -1.826474e-01
1.340051e+01 2.213882e-01 -2.680017e-01
1.687024e+01 2.213882e-01 -3.527893e-01
2.123837e+01 2.213882e-01 -3.452884e-01
2.673753e+01 2.213882e-01 -1.643379e-01
3.366055e+00 3.760603e-01 -1.510966e-01
4.237613e+00 3.760603e-01 -1.402062e-01
5.334838e+00 3.760603e-01 -5.475186e-02
6.716163e+00 3.760603e-01 1.387538e-01
8.455149e+00 3.760603e-01 1.955635e-01
1.064440e+01 3.760603e-01 1.837137e-01
1.340051e+01 3.760603e-01 6.746634e-02
1.687024e+01 3.760603e-01 -4.103734e-02
2.123837e+01 3.760603e-01 -5.661757e-02
2.673753e+01 3.760603e-01 4.352457e-02
3.366055e+00 6.387935e-01 -1.407872e-01
4.237613e+00 6.387935e-01 -1.653451e-01
5.334838e+00 6.387935e-01 -4.900870e-02
6.716163e+00 6.387935e-01 3.580346e-01
8.455149e+00 6.387935e-01 4.837550e-01
1.064440e+01 6.387935e-01 4.743286e-01
1.340051e+01 6.387935e-01 3.748504e-01
1.687024e+01 6.387935e-01 2.647462e-01
2.123837e+01 6.387935e-01 2.845905e-01
2.673753e+01 6.387935e-01 2.688889e-01
3.366055e+00 1.085084e+00 -1.485206e-01
4.237613e+00 1.085084e+00 -1.737894e-01
5.334838e+00 1.085084e+00 -1.023440e-02
6.716163e+00 1.085084e+00 3.815709e-01
8.455149e+00 1.085084e+00 4.959964e-01
1.064440e+01 1.085084e+00 5.386750e-01
1.340051e+01 1.085084e+00 4.561734e-01
1.687024e+01 1.085084e+00 3.622244e-01
2.123837e+01 1.085084e+00 4.313960e-01
2.673753e+01 1.085084e+00 4.364086e-01
3.366055e+00 1.843175e+00 -1.682573e-01
4.237613e+00 1.843175e+00 -1.775809e-01
5.334838e+00 1.843175e+00 -1.184531e-01
6.716163e+00 1.843175e+00 1.128185e-01
8.455149e+00 1.843175e+00 1.266373e-01
1.064440e+01 1.843175e+00 1.317029e-01
1.340051e+01 1.843175e+00 7.640353e-02
1.687024e+01 1.843175e+00 3.838889e-02
2.123837e+01 1.843175e+00 8.677068e-02
2.673753e+01 1.843175e+00 1.475114e-01
3.366055e+00 3.130902e+00 -2.399587e-01
4.237613e+00 3.130902e+00 -3.130812e-01
5.334838e+00 3.130902e+00 -3.553108e-01
6.716163e+00 3.130902e+00 -3.546781e-01
8.455149e+00 3.130902e+00 -4.423615e-01
1.064440e+01 3.130902e+00 -4.155648e-01
1.340051e+01 3.130902e+00 -4.870172e-01
1.687024e+01 3.130902e+00 -5.836395e-01
2.123837e+01 3.130902e+00 -5.121912e-01
2.673753e+01 3.130902e+00 -4.599895e-01
3.366055e+00 5.318296e+00 -1.239498e-02
4.237613e+00 5.318296e+00 1.515245e-02
5.334838e+00 5.318296e+00 -1.575410e-03
6.716163e+00 5.318296e+00 1.006036e-01
8.455149e+00 5.318296e+00 1.816724e-01
1.064440e+01 5.318296e+00 1.076233e-01
1.340051e+01 5.318296e+00 -8.010928e-02
1.687024e+01 5.318296e+00 -2.716150e-01
2.123837e+01 5.318296e+00 -2.181990e-01
2.673753e+01 5.318296e+00 -2.776231e-01
3.366055e+00 9.033905e+00 2.886293e-01
4.237613e+00 9.033905e+00 4.745762e-01
5.334838e+00 9.033905e+00 7.176175e-01
6.716163e+00 9.033905e+00 9.052326e-01
8.455149e+00 9.033905e+00 1.000000e+00
1.064440e+01 9.033905e+00 8.905219e-01
1.340051e+01 9.033905e+00 6.995852e-01
1.687024e+01 9.033905e+00 6.664812e-01
2.123837e+01 9.033905e+00 8.405031e-01
2.673753e+01 9.033905e+00 7.545355e-01
3.366055e+00 1.534541e+01 5.208794e-01
4.237613e+00 1.534541e+01 4.209693e-01
5.334838e+00 1.534541e+01 1.230200e-01
6.716163e+00 1.534541e+01 -6.008518e-02
8.455149e+00 1.534541e+01 -3.649013e-01
1.064440e+01 1.534541e+01 -5.650857e-01
1.340051e+01 1.534541e+01 -5.649480e-01
1.687024e+01 1.534541e+01 -4.899037e-01
2.123837e+01 1.534541e+01 -5.187037e-01
2.673753e+01 1.534541e+01 -6.097466e-01


==> figures/data/mrk335_2015/spec_ratio.dat <==
E dE r dr
3.222740e-01 1.836801e-02 9.646401e-01 2.158921e-02
3.589205e-01 1.827849e-02 9.811068e-01 2.146912e-02
3.953855e-01 1.818649e-02 1.021766e+00 2.190928e-02
4.316635e-01 1.809151e-02 1.005727e+00 2.196534e-02
4.677510e-01 1.799600e-02 1.012190e+00 2.222408e-02
5.036475e-01 1.790048e-02 1.027522e+00 2.259321e-02
5.393550e-01 1.780701e-02 1.024048e+00 2.280070e-02
5.748775e-01 1.771551e-02 1.012677e+00 2.356321e-02
6.102200e-01 1.762697e-02 9.538050e-01 2.410384e-02
6.453905e-01 1.754352e-02 1.030263e+00 2.609928e-02
6.803975e-01 1.746351e-02 1.021979e+00 2.744113e-02
7.152510e-01 1.738998e-02 1.032342e+00 2.947331e-02
7.499620e-01 1.732102e-02 9.177493e-01 2.985336e-02
7.845410e-01 1.725799e-02 8.787180e-01 3.091127e-02
8.190005e-01 1.720151e-02 9.518699e-01 3.295511e-02
8.533535e-01 1.715147e-02 1.012485e+00 3.500565e-02
8.876120e-01 1.710701e-02 1.046292e+00 3.693671e-02
9.217880e-01 1.706901e-02 1.062683e+00 3.967071e-02
9.558945e-01 1.703748e-02 1.048343e+00 4.206464e-02
9.923710e-01 1.943898e-02 1.038794e+00 4.125595e-02
1.031225e+00 1.941502e-02 1.000361e+00 4.210409e-02
1.070040e+00 1.940000e-02 9.708946e-01 4.291117e-02
1.108825e+00 1.938498e-02 1.029072e+00 4.512509e-02
1.147595e+00 1.938504e-02 1.027038e+00 4.637686e-02
1.186370e+00 1.938999e-02 1.061520e+00 4.814808e-02
1.225160e+00 1.940000e-02 9.426094e-01 4.657462e-02
1.263970e+00 1.941001e-02 9.661400e-01 4.786780e-02
1.302810e+00 1.942998e-02 1.031775e+00 5.067242e-02
1.341695e+00 1.945502e-02 1.023609e+00 5.143431e-02
1.380630e+00 1.947999e-02 1.024811e+00 5.302268e-02
1.419615e+00 1.950502e-02 1.074956e+00 5.585125e-02
1.458655e+00 1.953495e-02 1.054614e+00 5.712138e-02
1.497760e+00 1.956999e-02 9.237322e-01 5.510055e-02
1.536925e+00 1.959503e-02 9.870504e-01 5.788030e-02
1.576150e+00 1.963001e-02 9.681397e-01 5.775417e-02
1.615440e+00 1.966000e-02 9.381845e-01 5.715465e-02
1.654790e+00 1.968998e-02 9.781240e-01 5.936119e-02
1.694195e+00 1.971501e-02 1.044038e+00 6.116882e-02
1.733660e+00 1.975000e-02 1.066877e+00 6.237012e-02
1.773180e+00 1.976997e-02 1.051184e+00 6.320628e-02
1.812750e+00 1.980007e-02 1.026158e+00 6.410423e-02
1.854845e+00 2.229500e-02 1.019378e+00 6.306814e-02
1.899470e+00 2.232999e-02 9.816539e-01 6.471327e-02
1.944150e+00 2.235001e-02 1.077371e+00 6.917788e-02
1.991355e+00 2.485502e-02 9.393952e-01 6.187918e-02
2.041095e+00 2.488494e-02 9.718804e-01 6.395239e-02
2.088390e+00 2.241004e-02 1.002234e+00 6.998376e-02
2.135720e+00 2.491999e-02 9.195586e-01 6.399253e-02
2.185570e+00 2.493000e-02 1.026850e+00 7.010282e-02
2.235450e+00 2.494991e-02 9.788598e-01 7.308418e-02
2.285355e+00 2.495515e-02 9.322955e-01 7.709877e-02
2.335275e+00 2.496493e-02 1.041285e+00 8.370785e-02
2.382715e+00 2.247500e-02 8.860857e-01 8.358852e-02
2.430165e+00 2.497494e-02 9.650136e-01 8.373897e-02
2.482625e+00 2.748513e-02 9.435976e-01 8.044081e-02
2.535095e+00 2.498496e-02 1.061626e+00 8.906352e-02
2.585070e+00 2.498996e-02 1.058264e+00 8.804981e-02
2.635055e+00 2.499509e-02 1.023321e+00 8.783841e-02
2.685040e+00 2.498996e-02 8.116916e-01 7.803287e-02
2.735025e+00 2.499497e-02 1.302425e+00 9.878246e-02
2.785020e+00 2.499998e-02 8.649978e-01 8.198275e-02
2.835015e+00 2.499497e-02 9.029018e-01 8.451498e-02
2.887510e+00 2.750003e-02 9.689621e-01 8.419261e-02
2.940010e+00 2.499998e-02 1.016752e+00 8.989615e-02
2.990005e+00 2.499509e-02 1.114595e+00 9.351142e-02
3.040000e+00 2.499998e-02 9.575661e-01 8.933803e-02
3.092500e+00 2.749991e-02 8.445127e-01 7.879508e-02
3.147500e+00 2.750003e-02 9.294499e-01 8.316441e-02
3.205000e+00 2.999997e-02 1.026396e+00 8.420411e-02
3.260000e+00 2.500010e-02 9.602186e-01 9.019209e-02
3.312500e+00 2.749991e-02 8.998390e-01 8.331051e-02
3.365000e+00 2.500010e-02 9.233820e-01 8.885539e-02
3.415000e+00 2.499998e-02 1.060747e+00 9.526593e-02
3.465000e+00 2.499998e-02 9.984582e-01 9.245752e-02
3.520000e+00 2.999997e-02 1.140006e+00 9.093878e-02
3.575000e+00 2.499998e-02 1.017356e+00 9.516313e-02
3.630000e+00 3.000009e-02 9.741836e-01 8.402539e-02
3.687500e+00 2.749991e-02 9.304761e-01 8.713032e-02
3.740000e+00 2.500010e-02 9.837402e-01 9.383780e-02
3.790000e+00 2.499998e-02 1.116786e+00 9.883679e-02
3.842500e+00 2.749991e-02 1.014998e+00 9.106804e-02
3.897500e+00 2.750003e-02 1.105014e+00 9.437727e-02
3.952500e+00 2.750003e-02 1.003173e+00 9.206714e-02
4.010000e+00 2.999997e-02 1.024400e+00 8.914764e-02
4.070000e+00 2.999997e-02 8.302784e-01 8.157247e-02
4.127500e+00 2.750015e-02 9.539503e-01 9.119162e-02
4.185000e+00 2.999997e-02 1.054093e+00 9.224982e-02
4.242500e+00 2.749991e-02 1.037373e+00 9.547490e-02
4.297500e+00 2.749991e-02 1.066152e+00 9.639932e-02
4.355000e+00 3.000021e-02 1.030836e+00 9.085283e-02
4.415000e+00 2.999997e-02 1.162674e+00 9.718949e-02
4.477500e+00 3.250003e-02 1.102382e+00 9.269524e-02
4.537500e+00 2.749991e-02 1.047421e+00 9.749323e-02
4.592500e+00 2.749991e-02 1.015542e+00 9.690585e-02
4.647500e+00 2.750015e-02 1.052617e+00 1.015620e-01
4.702500e+00 2.749991e-02 1.090536e+00 1.015861e-01
4.762500e+00 3.250003e-02 1.099391e+00 9.476301e-02
4.825000e+00 2.999997e-02 9.820751e-01 9.292371e-02
4.885000e+00 2.999997e-02 9.863428e-01 9.517950e-02
4.942500e+00 2.749991e-02 1.263193e+00 1.098592e-01
5.000000e+00 3.000021e-02 9.798643e-01 9.587542e-02
5.065000e+00 3.499985e-02 1.062403e+00 9.153111e-02
5.130000e+00 2.999997e-02 9.617861e-01 9.511748e-02
5.195000e+00 3.500009e-02 1.056950e+00 9.298051e-02
5.262500e+00 3.250003e-02 1.312349e+00 1.074980e-01
5.330000e+00 3.499985e-02 1.201111e+00 9.979064e-02
5.397500e+00 3.250003e-02 1.140757e+00 1.035943e-01
5.462500e+00 3.250003e-02 1.011822e+00 9.735461e-02
5.525000e+00 2.999997e-02 1.091473e+00 1.048412e-01
5.587500e+00 3.250003e-02 9.386020e-01 9.680081e-02
5.650000e+00 2.999997e-02 1.265929e+00 1.145194e-01
5.710000e+00 2.999997e-02 8.462963e-01 9.341175e-02
5.775000e+00 3.500009e-02 1.053417e+00 9.749610e-02
5.840000e+00 2.999997e-02 1.046982e+00 1.051794e-01
5.905000e+00 3.500009e-02 1.098571e+00 9.595384e-02
5.972500e+00 3.250003e-02 8.379912e-01 8.654183e-02
6.040000e+00 3.499985e-02 9.567834e-01 8.334002e-02
6.105000e+00 3.000021e-02 1.037722e+00 8.970365e-02
6.170000e+00 3.499985e-02 9.140687e-01 7.280921e-02
6.240000e+00 3.500009e-02 1.129605e+00 8.070140e-02
6.312500e+00 3.749990e-02 1.012761e+00 7.621280e-02
6.385000e+00 3.500009e-02 1.070516e+00 8.806220e-02
6.455000e+00 3.499985e-02 1.025973e+00 9.299704e-02
6.525000e+00 3.500009e-02 1.090148e+00 1.002800e-01
6.592500e+00 3.250003e-02 7.845548e-01 9.335294e-02
6.665000e+00 3.999996e-02 6.555043e-01 8.233225e-02
6.740000e+00 3.500009e-02 8.650416e-01 1.025907e-01
6.812500e+00 3.749990e-02 8.705778e-01 1.004557e-01
6.887500e+00 3.750014e-02 8.751459e-01 1.044314e-01
6.962500e+00 3.749990e-02 1.003533e+00 1.150455e-01
7.032500e+00 3.250003e-02 7.482646e-01 1.212081e-01
7.105000e+00 3.999996e-02 1.186866e+00 1.335460e-01
7.195000e+00 4.999995e-02 9.238364e-01 1.109656e-01
7.277500e+00 3.250003e-02 1.050490e+00 1.484140e-01
7.350000e+00 3.999996e-02 9.020821e-01 1.340557e-01
7.422500e+00 3.250003e-02 1.281414e+00 1.761523e-01
7.495000e+00 3.999996e-02 9.196334e-01 1.396798e-01
7.575000e+00 3.999996e-02 9.917290e-01 1.463875e-01
7.662500e+00 4.750013e-02 9.427703e-01 1.371398e-01
7.765000e+00 5.500007e-02 1.137925e+00 1.433190e-01
7.872500e+00 5.250001e-02 8.159149e-01 1.320949e-01
7.962500e+00 3.749990e-02 1.355113e+00 1.958263e-01
8.042500e+00 4.250002e-02 1.088572e+00 1.720764e-01
8.120000e+00 3.499985e-02 1.320326e+00 2.210623e-01
8.200000e+00 4.500008e-02 1.018898e+00 1.802458e-01
8.292500e+00 4.750013e-02 1.086735e+00 1.717869e-01
8.377500e+00 3.749990e-02 6.090355e-01 1.633143e-01
8.465000e+00 5.000019e-02 1.053923e+00 1.748957e-01
8.560000e+00 4.499960e-02 1.186731e+00 2.098510e-01
8.652500e+00 4.750013e-02 1.223750e+00 2.049269e-01
8.757500e+00 5.749989e-02 1.057414e+00 1.723135e-01
8.885000e+00 7.000017e-02 9.451953e-01 1.529134e-01
9.020000e+00 6.500006e-02 1.040151e+00 1.734604e-01
9.157500e+00 7.249975e-02 9.034989e-01 1.685608e-01
9.305000e+00 7.500029e-02 1.152136e+00 1.691591e-01
9.437500e+00 5.749989e-02 5.716083e-01 1.733238e-01
9.535000e+00 3.999996e-02 1.022230e+00 2.534525e-01
9.615000e+00 3.999996e-02 9.711491e-01 2.707208e-01
9.712500e+00 5.750036e-02 9.046336e-01 1.983875e-01
9.822500e+00 5.249977e-02 1.021043e+00 2.189855e-01


==> figures/data/mrk335_2018/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 8.733772e+02 2.553496e+02
4.500000e-01 5.000000e-02 1.098144e+03 2.965691e+02
5.500000e-01 5.000000e-02 -4.668673e+02 1.827441e+02
7.000000e-01 1.000000e-01 1.812237e+02 3.283396e+03
9.000000e-01 1.000000e-01 7.343345e+02 1.404144e+02
1.150000e+00 1.500000e-01 -1.099318e+03 1.979662e+02
1.450000e+00 1.500000e-01 -9.571043e+02 5.858475e+02
1.800000e+00 2.000000e-01 -9.138427e+02 1.361807e+02
2.250000e+00 2.500000e-01 -5.416834e+02 9.345742e+02
2.750000e+00 2.500000e-01 -1.038834e+03 1.001969e+03
3.500000e+00 5.000000e-01 -5.199769e+02 3.109096e+02
4.500000e+00 5.000000e-01 9.722113e+02 1.378882e+02
5.500000e+00 5.000000e-01 -8.057323e+02 1.128790e+03
6.500000e+00 5.000000e-01 -1.068866e+03 1.760783e+02
7.500000e+00 5.000000e-01 -7.363004e+02 2.193882e+02
9.000000e+00 1.000000e+00 7.090817e+02 3.482708e+02


==> figures/data/mrk335_2018/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 -1.005788e+02 -8.554210e+01
4.500000e-01 -4.715855e+01 -4.074513e+01
5.500000e-01 5.662699e+01 4.384884e+01
7.000000e-01 6.460275e+01 5.063055e+01
9.000000e-01 -8.364579e+00 -8.856351e+00
1.150000e+00 -4.383513e+02 -4.255039e+02
1.450000e+00 -3.697290e+02 -3.503126e+02
1.800000e+00 -3.954606e+02 -3.802723e+02
2.250000e+00 -4.088144e+02 -3.982981e+02
2.750000e+00 -3.528518e+02 -3.339466e+02
3.500000e+00 -2.086702e+02 -1.831764e+02
4.500000e+00 -1.037499e+01 -1.060150e+01
5.500000e+00 1.236416e+02 9.750282e+01
6.500000e+00 1.772771e+02 1.414559e+02
7.500000e+00 5.781909e+01 4.436242e+01
9.000000e+00 -6.284989e+01 -5.378186e+01


==> figures/data/mrk335_2018/lagfit.dat <==
f tau sig model
2.539063e-04 6.015498e+02 5.671177e+02 6.270783e+02
3.710938e-04 9.737805e+01 3.750386e+02 4.668158e+01
5.468750e-04 -6.145958e+02 7.321618e+01 -6.146155e+02
6.640625e-04 2.979851e+02 1.143626e+02 3.088751e+02


==> figures/data/mrk335_2018/lagfull.dat <==
f tau sig
3.906250e-05 -4.168658e+03 3.443895e+03
7.812500e-05 -5.022966e+03 2.655222e+03
1.171875e-04 2.623381e+03 5.885821e+02
1.757812e-04 9.062674e+01 8.162144e+02
2.539063e-04 6.015498e+02 5.671177e+02
3.710938e-04 9.737805e+01 3.750386e+02
5.468750e-04 -6.145958e+02 7.321618e+01
8.203125e-04 3.558391e+02 9.542664e+01
1.250000e-03 -2.119774e+02 2.434983e+02
1.875000e-03 -2.125579e+02 1.072490e+02
2.792969e-03 9.040147e+01 5.739952e+01
4.160156e-03 -1.260710e+01 4.734532e+01


==> figures/data/mrk335_2018/lagmodel.dat <==
f tau rev cont
6.666667e-05 1.644524e+04 -5.255933e+02 1.697084e+04
6.964256e-05 1.502794e+04 -5.235274e+02 1.555147e+04
7.275128e-05 1.372940e+04 -5.214114e+02 1.425081e+04
7.599878e-05 1.253966e+04 -5.192666e+02 1.305893e+04
7.939124e-05 1.144962e+04 -5.171189e+02 1.196673e+04
8.293513e-05 1.045089e+04 -5.149988e+02 1.096589e+04
8.663721e-05 9.535804e+03 -5.129408e+02 1.004874e+04
9.050455e-05 8.697327e+03 -5.109826e+02 9.208309e+03
9.454453e-05 7.929000e+03 -5.091641e+02 8.438164e+03
9.876484e-05 7.224906e+03 -5.075254e+02 7.732431e+03
1.031735e-04 6.579618e+03 -5.061050e+02 7.085723e+03
1.077790e-04 5.988165e+03 -5.049377e+02 6.493102e+03
1.125901e-04 5.445994e+03 -5.040521e+02 5.950046e+03
1.176159e-04 4.948940e+03 -5.034687e+02 5.452409e+03
1.228661e-04 4.493193e+03 -5.031986e+02 4.996392e+03
1.283507e-04 4.075272e+03 -5.032426e+02 4.578515e+03
1.340800e-04 3.691994e+03 -5.035926e+02 4.195587e+03
1.400651e-04 3.340452e+03 -5.042333e+02 3.844685e+03
1.463174e-04 3.017985e+03 -5.051466e+02 3.523132e+03
1.528488e-04 2.722154e+03 -5.063171e+02 3.228471e+03
1.596717e-04 2.450717e+03 -5.077388e+02 2.958455e+03
1.667991e-04 2.201601e+03 -5.094214e+02 2.711022e+03
1.742448e-04 1.972888e+03 -5.113960e+02 2.484284e+03
1.820228e-04 1.762792e+03 -5.137163e+02 2.276509e+03
1.901480e-04 1.569654e+03 -5.164563e+02 2.086111e+03
1.986359e-04 1.391935e+03 -5.197019e+02 1.911637e+03
2.075026e-04 1.228217e+03 -5.235385e+02 1.751756e+03
2.167652e-04 1.077209e+03 -5.280374e+02 1.605246e+03
2.264412e-04 9.377467e+02 -5.332433e+02 1.470990e+03
2.365492e-04 8.087930e+02 -5.391695e+02 1.347963e+03
2.471084e-04 6.894228e+02 -5.458018e+02 1.235225e+03
2.581389e-04 5.788013e+02 -5.531141e+02 1.131915e+03
2.696617e-04 4.761553e+02 -5.610914e+02 1.037247e+03
2.816990e-04 3.807479e+02 -5.697479e+02 9.504957e+02
2.942736e-04 2.918771e+02 -5.791231e+02 8.710002e+02
3.074095e-04 2.089129e+02 -5.892405e+02 7.981533e+02
3.211317e-04 1.313644e+02 -6.000347e+02 7.313991e+02
3.354665e-04 5.893291e+01 -6.112950e+02 6.702279e+02
3.504411e-04 -8.517610e+00 -6.226904e+02 6.141728e+02
3.660842e-04 -7.109245e+01 -6.338984e+02 5.628060e+02
3.824256e-04 -1.290065e+02 -6.447417e+02 5.157352e+02
3.994965e-04 -1.825915e+02 -6.551927e+02 4.726012e+02
4.173293e-04 -2.322073e+02 -6.652821e+02 4.330748e+02
4.359582e-04 -2.784116e+02 -6.752659e+02 3.968543e+02
4.554187e-04 -3.231718e+02 -6.868348e+02 3.636630e+02
4.757478e-04 -3.777988e+02 -7.110466e+02 3.332477e+02
4.969844e-04 9.935272e+02 6.881510e+02 3.053763e+02
5.191689e-04 6.138542e+02 3.340183e+02 2.798359e+02
5.423438e-04 5.348347e+02 2.784032e+02 2.564316e+02
5.665531e-04 4.731954e+02 2.382107e+02 2.349847e+02
5.918431e-04 4.204344e+02 2.051029e+02 2.153315e+02
6.182619e-04 3.741879e+02 1.768658e+02 1.973221e+02
6.458601e-04 3.328717e+02 1.520528e+02 1.808189e+02
6.746902e-04 2.959632e+02 1.302672e+02 1.656960e+02
7.048073e-04 2.631871e+02 1.113493e+02 1.518378e+02
7.362687e-04 2.336055e+02 9.446675e+01 1.391387e+02
7.691345e-04 2.067185e+02 7.921676e+01 1.275018e+02
8.034674e-04 1.827721e+02 6.593403e+01 1.168380e+02
8.393328e-04 1.614908e+02 5.442459e+01 1.070662e+02
8.767992e-04 1.425391e+02 4.442747e+01 9.811162e+01
9.159381e-04 1.257414e+02 3.583546e+01 8.990597e+01
9.568240e-04 1.105532e+02 2.816657e+01 8.238661e+01
9.995351e-04 9.714369e+01 2.164755e+01 7.549613e+01
1.044153e-03 8.511807e+01 1.593613e+01 6.918195e+01
1.090762e-03 7.481759e+01 1.142174e+01 6.339586e+01
1.139452e-03 6.568515e+01 7.591465e+00 5.809369e+01
1.190315e-03 5.817939e+01 4.944412e+00 5.323497e+01
1.243449e-03 5.178443e+01 3.001813e+00 4.878262e+01
1.298954e-03 4.691900e+01 2.216359e+00 4.470264e+01
1.356937e-03 4.274920e+01 1.785303e+00 4.096390e+01
1.417509e-03 3.942808e+01 1.890226e+00 3.753785e+01
1.480784e-03 3.597455e+01 1.576209e+00 3.439834e+01
1.546883e-03 3.259970e+01 1.078293e+00 3.152141e+01
1.615934e-03 2.880583e+01 -7.925740e-02 2.888509e+01
1.688066e-03 2.492337e+01 -1.545883e+00 2.646926e+01
1.763419e-03 2.020067e+01 -4.054804e+00 2.425548e+01
1.842135e-03 1.572288e+01 -6.503967e+00 2.222685e+01
1.924365e-03 1.130119e+01 -9.066702e+00 2.036789e+01
2.010265e-03 7.792367e+00 -1.087204e+01 1.866440e+01
2.100000e-03 6.099359e+00 -1.100403e+01 1.710339e+01


==> figures/data/mrk335_2018/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 2.101797e+01 2.101797e+01 0.000000e+00
2.558932e+00 2.093214e+01 2.093214e+01 0.000000e+00
2.619252e+00 2.083707e+01 2.083707e+01 0.000000e+00
2.680995e+00 2.073143e+01 2.073143e+01 0.000000e+00
2.744193e+00 2.061364e+01 2.061364e+01 0.000000e+00
2.808881e+00 2.048179e+01 2.048179e+01 0.000000e+00
2.875093e+00 2.033357e+01 2.033357e+01 0.000000e+00
2.942867e+00 2.016615e+01 2.016615e+01 0.000000e+00
3.012238e+00 1.997602e+01 1.997602e+01 0.000000e+00
3.083244e+00 1.975881e+01 1.975881e+01 0.000000e+00
3.155924e+00 1.950896e+01 1.950896e+01 0.000000e+00
3.230318e+00 1.921938e+01 1.921938e+01 0.000000e+00
3.306465e+00 1.888086e+01 1.888086e+01 0.000000e+00
3.384407e+00 1.848131e+01 1.848131e+01 0.000000e+00
3.464186e+00 1.800480e+01 1.800480e+01 0.000000e+00
3.545846e+00 1.743023e+01 1.743023e+01 0.000000e+00
3.629431e+00 1.673017e+01 1.673017e+01 0.000000e+00
3.714986e+00 1.587067e+01 1.587067e+01 0.000000e+00
3.802558e+00 1.481552e+01 1.481552e+01 0.000000e+00
3.892194e+00 1.319308e+01 1.319308e+01 0.000000e+00
3.983943e+00 1.132216e+01 1.132216e+01 0.000000e+00
4.077855e+00 9.405771e+00 9.405771e+00 0.000000e+00
4.173981e+00 7.727306e+00 7.727306e+00 0.000000e+00
4.272372e+00 6.473141e+00 6.473141e+00 0.000000e+00
4.373083e+00 5.624804e+00 5.624804e+00 0.000000e+00
4.476168e+00 5.056736e+00 5.056736e+00 0.000000e+00
4.581683e+00 4.650873e+00 4.650873e+00 0.000000e+00
4.689685e+00 4.329959e+00 4.329959e+00 0.000000e+00
4.800233e+00 4.049503e+00 4.049503e+00 0.000000e+00
4.913387e+00 3.784552e+00 3.784552e+00 0.000000e+00
5.029209e+00 3.520640e+00 3.520640e+00 0.000000e+00
5.147760e+00 3.248629e+00 3.248629e+00 0.000000e+00
5.269107e+00 2.961895e+00 2.961895e+00 0.000000e+00
5.393313e+00 2.654795e+00 2.654795e+00 0.000000e+00
5.520448e+00 2.321884e+00 2.321884e+00 0.000000e+00
5.650579e+00 1.957859e+00 1.957859e+00 0.000000e+00
5.783778e+00 1.558829e+00 1.558829e+00 0.000000e+00
5.920117e+00 1.126979e+00 1.126979e+00 0.000000e+00
6.059669e+00 6.842004e-01 6.842004e-01 0.000000e+00
6.202511e+00 3.061084e-01 3.061084e-01 0.000000e+00
6.348721e+00 1.800867e-01 1.800867e-01 0.000000e+00
6.498377e+00 1.031298e+02 1.031298e+02 0.000000e+00
6.651560e+00 9.023200e+01 9.023200e+01 0.000000e+00
6.808355e+00 7.992366e+01 7.992366e+01 0.000000e+00
6.968846e+00 7.246525e+01 7.246525e+01 0.000000e+00
7.133119e+00 6.715963e+01 6.715963e+01 0.000000e+00
7.301266e+00 6.329206e+01 6.329206e+01 0.000000e+00
7.473376e+00 6.037177e+01 6.037177e+01 0.000000e+00
7.649543e+00 5.809367e+01 5.809367e+01 0.000000e+00
7.829862e+00 5.627054e+01 5.627054e+01 0.000000e+00
8.014432e+00 5.478582e+01 5.478582e+01 0.000000e+00
8.203354e+00 5.356560e+01 5.356560e+01 0.000000e+00
8.396728e+00 5.256244e+01 5.256244e+01 0.000000e+00
8.594661e+00 5.174597e+01 5.174597e+01 0.000000e+00
8.797259e+00 5.109742e+01 5.109742e+01 0.000000e+00
9.004634e+00 5.060249e+01 5.060249e+01 0.000000e+00
9.216896e+00 5.022881e+01 5.022881e+01 0.000000e+00
9.434163e+00 4.996970e+01 4.996970e+01 0.000000e+00
9.656551e+00 4.982759e+01 4.982759e+01 0.000000e+00
9.884181e+00 4.980850e+01 4.980850e+01 0.000000e+00
1.011718e+01 4.992183e+01 4.992183e+01 0.000000e+00
1.035566e+01 5.017988e+01 5.017988e+01 0.000000e+00
1.059977e+01 5.059671e+01 5.059671e+01 0.000000e+00
1.084964e+01 5.118548e+01 5.118548e+01 0.000000e+00
1.110539e+01 5.195380e+01 5.195380e+01 0.000000e+00
1.136718e+01 5.074062e+01 5.074062e+01 0.000000e+00
1.163513e+01 4.933087e+01 4.933087e+01 0.000000e+00
1.190940e+01 4.811207e+01 4.811207e+01 0.000000e+00
1.219014e+01 4.713665e+01 4.713665e+01 0.000000e+00
1.247749e+01 4.644069e+01 4.644069e+01 0.000000e+00
1.277162e+01 4.604320e+01 4.604320e+01 0.000000e+00
1.307268e+01 4.595197e+01 4.595197e+01 0.000000e+00
1.338083e+01 4.616752e+01 4.616752e+01 0.000000e+00
1.369626e+01 4.662300e+01 4.662300e+01 0.000000e+00
1.401911e+01 4.728354e+01 4.728354e+01 0.000000e+00
1.434958e+01 4.813230e+01 4.813230e+01 0.000000e+00
1.468784e+01 3.320629e+01 3.320629e+01 0.000000e+00
1.503407e+01 3.180044e+01 3.180044e+01 0.000000e+00
1.538846e+01 3.055759e+01 3.055759e+01 0.000000e+00
1.575120e+01 2.948600e+01 2.948600e+01 0.000000e+00
1.612250e+01 2.857781e+01 2.857781e+01 0.000000e+00
1.650255e+01 2.781244e+01 2.781244e+01 0.000000e+00
1.689156e+01 2.716185e+01 2.716185e+01 0.000000e+00
1.728974e+01 2.659421e+01 2.659421e+01 0.000000e+00
1.769730e+01 2.607487e+01 2.607487e+01 0.000000e+00
1.811447e+01 2.556477e+01 2.556477e+01 0.000000e+00
1.854148e+01 2.501736e+01 2.501736e+01 0.000000e+00
1.897855e+01 2.437501e+01 2.437501e+01 0.000000e+00
1.942592e+01 2.356749e+01 2.356749e+01 0.000000e+00
1.988384e+01 2.251875e+01 2.251875e+01 0.000000e+00
2.035256e+01 2.117457e+01 2.117457e+01 0.000000e+00
2.083232e+01 1.956090e+01 1.956090e+01 0.000000e+00
2.132339e+01 1.783915e+01 1.783915e+01 0.000000e+00
2.182604e+01 1.625726e+01 1.625726e+01 0.000000e+00
2.234054e+01 1.499107e+01 1.499107e+01 0.000000e+00
2.286716e+01 1.406812e+01 1.406812e+01 0.000000e+00
2.340620e+01 1.343481e+01 1.343481e+01 0.000000e+00
2.395795e+01 1.303540e+01 1.303540e+01 0.000000e+00
2.452270e+01 1.284255e+01 1.284255e+01 0.000000e+00
2.510076e+01 1.286268e+01 1.286268e+01 0.000000e+00
2.569245e+01 1.313925e+01 1.313925e+01 0.000000e+00
2.629809e+01 1.376254e+01 1.376254e+01 0.000000e+00
2.691800e+01 1.488351e+01 1.488351e+01 0.000000e+00
2.755253e+01 1.670630e+01 1.670630e+01 0.000000e+00
2.820202e+01 1.937530e+01 1.937530e+01 0.000000e+00
2.886681e+01 2.269187e+01 2.269187e+01 0.000000e+00
2.954728e+01 2.599980e+01 2.599980e+01 0.000000e+00
3.024378e+01 2.865852e+01 2.865852e+01 0.000000e+00
3.095671e+01 3.047135e+01 3.047135e+01 0.000000e+00
3.168644e+01 3.157020e+01 3.157020e+01 0.000000e+00
3.243337e+01 3.216841e+01 3.216841e+01 0.000000e+00
3.319791e+01 3.243946e+01 3.243946e+01 0.000000e+00
3.398047e+01 3.248155e+01 3.248155e+01 0.000000e+00
3.478148e+01 3.230084e+01 3.230084e+01 0.000000e+00
3.560137e+01 3.178080e+01 3.178080e+01 0.000000e+00
3.644059e+01 3.064236e+01 3.064236e+01 0.000000e+00
3.729959e+01 2.853965e+01 2.853965e+01 0.000000e+00
3.817884e+01 2.569544e+01 2.569544e+01 0.000000e+00
3.907881e+01 2.328714e+01 2.328714e+01 0.000000e+00
4.000000e+01 2.185997e+01 2.185997e+01 0.000000e+00


==> figures/data/mrk335_2018/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 3.831253e+00 3.831253e+00 0.000000e+00
2.558932e+00 3.918349e+00 3.918349e+00 0.000000e+00
2.619252e+00 3.442741e+00 3.442741e+00 0.000000e+00
2.680995e+00 3.534003e+00 3.534003e+00 0.000000e+00
2.744193e+00 3.512649e+00 3.512649e+00 0.000000e+00
2.808881e+00 3.207445e+00 3.207445e+00 0.000000e+00
2.875093e+00 3.122921e+00 3.122921e+00 0.000000e+00
2.942867e+00 3.068939e+00 3.068939e+00 0.000000e+00
3.012238e+00 2.294572e+01 2.294572e+01 0.000000e+00
3.083244e+00 2.847422e+00 2.847422e+00 0.000000e+00
3.155924e+00 2.656938e+00 2.656938e+00 0.000000e+00
3.230318e+00 2.493149e+00 2.493149e+00 0.000000e+00
3.306465e+00 2.415011e+00 2.415011e+00 0.000000e+00
3.384407e+00 2.171228e+00 2.171228e+00 0.000000e+00
3.464186e+00 2.072682e+00 2.072682e+00 0.000000e+00
3.545846e+00 1.810491e+00 1.810491e+00 0.000000e+00
3.629431e+00 1.811811e+00 1.811811e+00 0.000000e+00
3.714986e+00 1.583978e+00 1.583978e+00 0.000000e+00
3.802558e+00 1.428717e+00 1.428717e+00 0.000000e+00
3.892194e+00 1.282374e+00 1.282374e+00 0.000000e+00
3.983943e+00 8.910642e-01 8.910642e-01 0.000000e+00
4.077855e+00 8.396420e-01 8.396420e-01 0.000000e+00
4.173981e+00 6.649367e-01 6.649367e-01 0.000000e+00
4.272372e+00 5.052526e-01 5.052526e-01 0.000000e+00
4.373083e+00 3.662203e-01 3.662203e-01 0.000000e+00
4.476168e+00 2.486537e-01 2.486537e-01 0.000000e+00
4.581683e+00 2.177384e-01 2.177384e-01 0.000000e+00
4.689685e+00 2.590558e-01 2.590558e-01 0.000000e+00
4.800233e+00 1.080880e+02 1.080880e+02 0.000000e+00
4.913387e+00 1.023947e+02 1.023947e+02 0.000000e+00
5.029209e+00 9.728027e+01 9.728027e+01 0.000000e+00
5.147760e+00 9.001529e+01 9.001529e+01 0.000000e+00
5.269107e+00 8.626324e+01 8.626324e+01 0.000000e+00
5.393313e+00 8.066292e+01 8.066292e+01 0.000000e+00
5.520448e+00 7.733899e+01 7.733899e+01 0.000000e+00
5.650579e+00 7.352213e+01 7.352213e+01 0.000000e+00
5.783778e+00 6.922775e+01 6.922775e+01 0.000000e+00
5.920117e+00 6.695775e+01 6.695775e+01 0.000000e+00
6.059669e+00 6.374492e+01 6.374492e+01 0.000000e+00
6.202511e+00 6.214512e+01 6.214512e+01 0.000000e+00
6.348721e+00 5.983393e+01 5.983393e+01 0.000000e+00
6.498377e+00 5.814524e+01 5.814524e+01 0.000000e+00
6.651560e+00 5.688523e+01 5.688523e+01 0.000000e+00
6.808355e+00 5.552225e+01 5.552225e+01 0.000000e+00
6.968846e+00 5.452462e+01 5.452462e+01 0.000000e+00
7.133119e+00 5.362030e+01 5.362030e+01 0.000000e+00
7.301266e+00 5.277226e+01 5.277226e+01 0.000000e+00
7.473376e+00 5.218259e+01 5.218259e+01 0.000000e+00
7.649543e+00 5.164746e+01 5.164746e+01 0.000000e+00
7.829862e+00 5.128754e+01 5.128754e+01 0.000000e+00
8.014432e+00 5.111879e+01 5.111879e+01 0.000000e+00
8.203354e+00 5.080635e+01 5.080635e+01 0.000000e+00
8.396728e+00 5.075564e+01 5.075564e+01 0.000000e+00
8.594661e+00 5.099401e+01 5.099401e+01 0.000000e+00
8.797259e+00 5.109992e+01 5.109992e+01 0.000000e+00
9.004634e+00 5.123466e+01 5.123466e+01 0.000000e+00
9.216896e+00 5.173432e+01 5.173432e+01 0.000000e+00
9.434163e+00 5.226293e+01 5.226293e+01 0.000000e+00
9.656551e+00 5.070451e+01 5.070451e+01 0.000000e+00
9.884181e+00 4.953344e+01 4.953344e+01 0.000000e+00
1.011718e+01 4.843313e+01 4.843313e+01 0.000000e+00
1.035566e+01 4.756374e+01 4.756374e+01 0.000000e+00
1.059977e+01 4.689108e+01 4.689108e+01 0.000000e+00
1.084964e+01 4.651280e+01 4.651280e+01 0.000000e+00
1.110539e+01 4.627470e+01 4.627470e+01 0.000000e+00
1.136718e+01 4.612721e+01 4.612721e+01 0.000000e+00
1.163513e+01 4.629423e+01 4.629423e+01 0.000000e+00
1.190940e+01 4.672606e+01 4.672606e+01 0.000000e+00
1.219014e+01 4.697698e+01 4.697698e+01 0.000000e+00
1.247749e+01 4.775255e+01 4.775255e+01 0.000000e+00
1.277162e+01 3.335931e+01 3.335931e+01 0.000000e+00
1.307268e+01 3.202051e+01 3.202051e+01 0.000000e+00
1.338083e+01 3.072463e+01 3.072463e+01 0.000000e+00
1.369626e+01 2.951392e+01 2.951392e+01 0.000000e+00
1.401911e+01 2.858283e+01 2.858283e+01 0.000000e+00
1.434958e+01 2.769782e+01 2.769782e+01 0.000000e+00
1.468784e+01 2.717813e+01 2.717813e+01 0.000000e+00
1.503407e+01 2.637771e+01 2.637771e+01 0.000000e+00
1.538846e+01 2.578298e+01 2.578298e+01 0.000000e+00
1.575120e+01 2.527147e+01 2.527147e+01 0.000000e+00
1.612250e+01 2.467377e+01 2.467377e+01 0.000000e+00
1.650255e+01 2.395798e+01 2.395798e+01 0.000000e+00
1.689156e+01 2.378642e+01 2.378642e+01 0.000000e+00
1.728974e+01 2.300411e+01 2.300411e+01 0.000000e+00
1.769730e+01 2.254076e+01 2.254076e+01 0.000000e+00
1.811447e+01 2.185491e+01 2.185491e+01 0.000000e+00
1.854148e+01 2.078478e+01 2.078478e+01 0.000000e+00
1.897855e+01 1.964279e+01 1.964279e+01 0.000000e+00
1.942592e+01 1.839006e+01 1.839006e+01 0.000000e+00
1.988384e+01 1.740727e+01 1.740727e+01 0.000000e+00
2.035256e+01 1.638356e+01 1.638356e+01 0.000000e+00
2.083232e+01 1.541076e+01 1.541076e+01 0.000000e+00
2.132339e+01 1.465077e+01 1.465077e+01 0.000000e+00
2.182604e+01 1.418917e+01 1.418917e+01 0.000000e+00
2.234054e+01 1.391752e+01 1.391752e+01 0.000000e+00
2.286716e+01 1.396939e+01 1.396939e+01 0.000000e+00
2.340620e+01 1.412712e+01 1.412712e+01 0.000000e+00
2.395795e+01 1.458012e+01 1.458012e+01 0.000000e+00
2.452270e+01 1.530073e+01 1.530073e+01 0.000000e+00
2.510076e+01 1.639462e+01 1.639462e+01 0.000000e+00
2.569245e+01 1.793876e+01 1.793876e+01 0.000000e+00
2.629809e+01 1.987827e+01 1.987827e+01 0.000000e+00
2.691800e+01 2.190460e+01 2.190460e+01 0.000000e+00
2.755253e+01 2.443152e+01 2.443152e+01 0.000000e+00
2.820202e+01 2.619501e+01 2.619501e+01 0.000000e+00
2.886681e+01 2.769082e+01 2.769082e+01 0.000000e+00
2.954728e+01 2.914488e+01 2.914488e+01 0.000000e+00
3.024378e+01 2.996192e+01 2.996192e+01 0.000000e+00
3.095671e+01 3.066331e+01 3.066331e+01 0.000000e+00
3.168644e+01 3.117960e+01 3.117960e+01 0.000000e+00
3.243337e+01 3.136086e+01 3.136086e+01 0.000000e+00
3.319791e+01 3.143808e+01 3.143808e+01 0.000000e+00
3.398047e+01 3.107463e+01 3.107463e+01 0.000000e+00
3.478148e+01 3.036389e+01 3.036389e+01 0.000000e+00
3.560137e+01 2.835813e+01 2.835813e+01 0.000000e+00
3.644059e+01 2.608993e+01 2.608993e+01 0.000000e+00
3.729959e+01 2.376505e+01 2.376505e+01 0.000000e+00
3.817884e+01 2.230977e+01 2.230977e+01 0.000000e+00
3.907881e+01 2.139527e+01 2.139527e+01 0.000000e+00
4.000000e+01 2.083590e+01 2.083590e+01 0.000000e+00


==> figures/data/mrk335_2018/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 8.733772e+02 2.553496e+02 -1.058166e+02 -9.345349e+01 -1.005788e+02 -8.554210e+01 -1.069764e+02 -8.411580e+01 -1.143030e+02 -9.373820e+01
4.500000e-01 1.098144e+03 2.965691e+02 -3.192422e+01 -3.510636e+01 -4.715855e+01 -4.074513e+01 -4.873388e+01 -3.253960e+01 -4.220998e+01 -3.655873e+01
5.500000e-01 -4.668673e+02 1.827441e+02 4.248988e+01 3.604271e+01 5.662699e+01 4.384884e+01 6.520322e+01 6.259287e+01 5.336906e+01 3.346341e+01
7.000000e-01 1.812237e+02 3.283396e+03 6.013363e+01 7.898015e+01 6.460275e+01 5.063055e+01 7.390579e+01 7.059019e+01 7.589840e+01 7.760018e+01
9.000000e-01 7.343345e+02 1.404144e+02 -1.551324e+01 2.303219e+01 -8.364579e+00 -8.856351e+00 -6.186964e+00 3.717670e+00 -5.451839e+00 2.277168e+01
1.150000e+00 -1.099318e+03 1.979662e+02 -4.337036e+02 -4.741360e+02 -4.383513e+02 -4.255039e+02 -4.499936e+02 -4.628979e+02 -4.496010e+02 -4.706029e+02
1.450000e+00 -9.571043e+02 5.858475e+02 -3.647338e+02 -3.873386e+02 -3.697290e+02 -3.503126e+02 -3.825917e+02 -3.841311e+02 -3.860083e+02 -3.841799e+02
1.800000e+00 -9.138427e+02 1.361807e+02 -3.950855e+02 -4.261162e+02 -3.954606e+02 -3.802723e+02 -4.070296e+02 -4.151207e+02 -4.114339e+02 -4.227641e+02
2.250000e+00 -5.416834e+02 9.345742e+02 -4.051911e+02 -4.389034e+02 -4.088144e+02 -3.982981e+02 -4.186141e+02 -4.324862e+02 -4.190163e+02 -4.356677e+02
2.750000e+00 -1.038834e+03 1.001969e+03 -3.487662e+02 -3.683537e+02 -3.528518e+02 -3.339466e+02 -3.650768e+02 -3.659394e+02 -3.641685e+02 -3.654636e+02
3.500000e+00 -5.199769e+02 3.109096e+02 -2.049974e+02 -2.026372e+02 -2.086702e+02 -1.831764e+02 -2.214895e+02 -1.979141e+02 -2.200227e+02 -2.023382e+02
4.500000e+00 9.722113e+02 1.378882e+02 6.372192e+00 -3.336762e+00 -1.037499e+01 -1.060150e+01 -8.363811e+00 1.640335e+00 -8.660198e+00 -4.855446e+00
5.500000e+00 -8.057323e+02 1.128790e+03 1.283927e+02 9.087547e+01 1.236416e+02 9.750282e+01 1.380988e+02 1.191731e+02 1.285205e+02 8.884731e+01
6.500000e+00 -1.068866e+03 1.760783e+02 1.525412e+02 1.473370e+02 1.772771e+02 1.414559e+02 1.955600e+02 1.648203e+02 1.923623e+02 1.457632e+02
7.500000e+00 -7.363004e+02 2.193882e+02 7.685748e+01 1.528455e+02 5.781909e+01 4.436242e+01 6.650973e+01 6.230533e+01 1.016000e+02 1.510965e+02
9.000000e+00 7.090817e+02 3.482708e+02 -6.144359e+01 -5.943857e+01 -6.284989e+01 -5.378186e+01 -6.589376e+01 -4.748009e+01 -6.903691e+01 -6.062275e+01


==> figures/data/mrk335_2018/map.dat <==
x y c
3.366055e+00 1.303321e-01 8.308696e-01
4.237613e+00 1.303321e-01 6.656081e-01
5.334838e+00 1.303321e-01 3.238855e-01
6.716163e+00 1.303321e-01 8.653558e-03
8.455149e+00 1.303321e-01 1.570055e-03
1.064440e+01 1.303321e-01 1.721695e-03
1.340051e+01 1.303321e-01 1.686364e-03
1.687024e+01 1.303321e-01 1.840040e-03
2.123837e+01 1.303321e-01 1.664799e-03
2.673753e+01 1.303321e-01 1.479060e-03
3.366055e+00 2.213882e-01 8.157704e-01
4.237613e+00 2.213882e-01 6.219939e-01
5.334838e+00 2.213882e-01 2.496203e-01
6.716163e+00 2.213882e-01 5.230360e-03
8.455149e+00 2.213882e-01 7.855393e-04
1.064440e+01 2.213882e-01 8.819667e-04
1.340051e+01 2.213882e-01 9.940087e-04
1.687024e+01 2.213882e-01 1.026325e-03
2.123837e+01 2.213882e-01 1.139939e-03
2.673753e+01 2.213882e-01 1.140078e-03
3.366055e+00 3.760603e-01 7.799756e-01
4.237613e+00 3.760603e-01 5.385860e-01
5.334838e+00 3.760603e-01 1.456808e-01
6.716163e+00 3.760603e-01 1.093449e-03
8.455149e+00 3.760603e-01 1.415296e-04
1.064440e+01 3.760603e-01 1.880087e-04
1.340051e+01 3.760603e-01 2.840792e-04
1.687024e+01 3.760603e-01 3.799958e-04
2.123837e+01 3.760603e-01 5.409462e-04
2.673753e+01 3.760603e-01 6.315081e-04
3.366055e+00 6.387935e-01 7.146963e-01
4.237613e+00 6.387935e-01 4.330087e-01
5.334838e+00 6.387935e-01 5.590453e-02
6.716163e+00 6.387935e-01 1.583242e-05
8.455149e+00 6.387935e-01 2.154977e-10
1.064440e+01 6.387935e-01 2.154977e-10
1.340051e+01 6.387935e-01 2.154977e-10
1.687024e+01 6.387935e-01 2.154977e-10
2.123837e+01 6.387935e-01 3.107516e-09
2.673753e+01 6.387935e-01 6.029019e-05
3.366055e+00 1.085084e+00 6.529954e-01
4.237613e+00 1.085084e+00 3.524437e-01
5.334838e+00 1.085084e+00 1.830517e-02
6.716163e+00 1.085084e+00 2.154977e-10
8.455149e+00 1.085084e+00 2.154977e-10
1.064440e+01 1.085084e+00 2.154977e-10
1.340051e+01 1.085084e+00 2.154977e-10
1.687024e+01 1.085084e+00 2.154977e-10
2.123837e+01 1.085084e+00 2.154977e-10
2.673753e+01 1.085084e+00 2.154977e-10
3.366055e+00 1.843175e+00 6.449651e-01
4.237613e+00 1.843175e+00 3.771042e-01
5.334838e+00 1.843175e+00 7.009973e-02
6.716163e+00 1.843175e+00 5.991847e-04
8.455149e+00 1.843175e+00 2.154977e-10
1.064440e+01 1.843175e+00 2.154977e-10
1.340051e+01 1.843175e+00 2.154977e-10
1.687024e+01 1.843175e+00 2.154977e-10
2.123837e+01 1.843175e+00 2.154977e-10
2.673753e+01 1.843175e+00 2.154977e-10
3.366055e+00 3.130902e+00 7.883061e-01
4.237613e+00 3.130902e+00 5.905173e-01
5.334838e+00 3.130902e+00 3.424549e-01
6.716163e+00 3.130902e+00 1.545054e-01
8.455149e+00 3.130902e+00 5.246734e-02
1.064440e+01 3.130902e+00 7.317272e-03
1.340051e+01 3.130902e+00 3.246869e-03
1.687024e+01 3.130902e+00 1.829862e-03
2.123837e+01 3.130902e+00 9.591329e-04
2.673753e+01 3.130902e+00 3.419136e-04
3.366055e+00 5.318296e+00 1.000000e+00
4.237613e+00 5.318296e+00 9.391514e-01
5.334838e+00 5.318296e+00 8.609421e-01
6.716163e+00 5.318296e+00 8.080865e-01
8.455149e+00 5.318296e+00 7.868280e-01
1.064440e+01 5.318296e+00 7.824802e-01
1.340051e+01 5.318296e+00 7.654704e-01
1.687024e+01 5.318296e+00 7.168992e-01
2.123837e+01 5.318296e+00 6.659726e-01
2.673753e+01 5.318296e+00 6.378922e-01
3.366055e+00 9.033905e+00 6.389108e-01
4.237613e+00 9.033905e+00 6.611366e-01
5.334838e+00 9.033905e+00 7.037022e-01
6.716163e+00 9.033905e+00 7.656465e-01
8.455149e+00 9.033905e+00 8.365517e-01
1.064440e+01 9.033905e+00 8.996268e-01
1.340051e+01 9.033905e+00 9.310006e-01
1.687024e+01 9.033905e+00 9.284709e-01
2.123837e+01 9.033905e+00 9.191703e-01
2.673753e+01 9.033905e+00 9.229063e-01
3.366055e+00 1.534541e+01 3.428221e-02
4.237613e+00 1.534541e+01 3.617377e-02
5.334838e+00 1.534541e+01 3.987022e-02
6.716163e+00 1.534541e+01 4.462050e-02
8.455149e+00 1.534541e+01 4.997734e-02
1.064440e+01 1.534541e+01 5.473557e-02
1.340051e+01 1.534541e+01 5.765131e-02
1.687024e+01 1.534541e+01 5.862892e-02
2.123837e+01 1.534541e+01 6.020017e-02
2.673753e+01 1.534541e+01 6.302400e-02


==> figures/data/mrk335_2018/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 8.079643e-01
4.237613e+00 1.303321e-01 7.381943e-01
5.334838e+00 1.303321e-01 5.576093e-01
6.716163e+00 1.303321e-01 1.337399e+00
8.455149e+00 1.303321e-01 1.454649e+00
1.064440e+01 1.303321e-01 1.430684e+00
1.340051e+01 1.303321e-01 1.456335e+00
1.687024e+01 1.303321e-01 1.445189e+00
2.123837e+01 1.303321e-01 1.469686e+00
2.673753e+01 1.303321e-01 1.488492e+00
3.366055e+00 2.213882e-01 7.444501e-01
4.237613e+00 2.213882e-01 6.659004e-01
5.334838e+00 2.213882e-01 5.380910e-01
6.716163e+00 2.213882e-01 1.444459e+00
8.455149e+00 2.213882e-01 1.571677e+00
1.064440e+01 2.213882e-01 1.530094e+00
1.340051e+01 2.213882e-01 1.502228e+00
1.687024e+01 2.213882e-01 1.502221e+00
2.123837e+01 2.213882e-01 1.503426e+00
2.673753e+01 2.213882e-01 1.485775e+00
3.366055e+00 3.760603e-01 6.185538e-01
4.237613e+00 3.760603e-01 5.398905e-01
5.334838e+00 3.760603e-01 7.564305e-01
6.716163e+00 3.760603e-01 1.718526e+00
8.455149e+00 3.760603e-01 1.208307e+00
1.064440e+01 3.760603e-01 1.235283e+00
1.340051e+01 3.760603e-01 1.332872e+00
1.687024e+01 3.760603e-01 1.429714e+00
2.123837e+01 3.760603e-01 1.458728e+00
2.673753e+01 3.760603e-01 1.374099e+00
3.366055e+00 6.387935e-01 4.935886e-01
4.237613e+00 6.387935e-01 4.914511e-01
5.334838e+00 6.387935e-01 1.034704e+00
6.716163e+00 6.387935e-01 6.974969e-01
8.455149e+00 6.387935e-01 3.127237e-01
1.064440e+01 6.387935e-01 3.158338e-01
1.340051e+01 6.387935e-01 4.009026e-01
1.687024e+01 6.387935e-01 4.580805e-01
2.123837e+01 6.387935e-01 5.243787e-01
2.673753e+01 6.387935e-01 6.197608e-01
3.366055e+00 1.085084e+00 4.798496e-01
4.237613e+00 1.085084e+00 5.803998e-01
5.334838e+00 1.085084e+00 1.151225e+00
6.716163e+00 1.085084e+00 3.716771e-02
8.455149e+00 1.085084e+00 6.469143e-04
1.064440e+01 1.085084e+00 4.684023e-04
1.340051e+01 1.085084e+00 4.455781e-04
1.687024e+01 1.085084e+00 2.089026e-04
2.123837e+01 1.085084e+00 3.397021e-03
2.673753e+01 1.085084e+00 3.252728e-02
3.366055e+00 1.843175e+00 5.419830e-01
4.237613e+00 1.843175e+00 5.890585e-01
5.334838e+00 1.843175e+00 9.198066e-01
6.716163e+00 1.843175e+00 9.380981e-01
8.455149e+00 1.843175e+00 1.829872e-04
1.064440e+01 1.843175e+00 1.812187e-04
1.340051e+01 1.843175e+00 1.781265e-04
1.687024e+01 1.843175e+00 1.781357e-04
2.123837e+01 1.843175e+00 1.810288e-04
2.673753e+01 1.843175e+00 1.843779e-04
3.366055e+00 3.130902e+00 4.954850e-01
4.237613e+00 3.130902e+00 5.045970e-01
5.334838e+00 3.130902e+00 5.669081e-01
6.716163e+00 3.130902e+00 7.274066e-01
8.455149e+00 3.130902e+00 9.155847e-01
1.064440e+01 3.130902e+00 1.226437e+00
1.340051e+01 3.130902e+00 1.574034e+00
1.687024e+01 3.130902e+00 2.000000e+00
2.123837e+01 3.130902e+00 9.876887e-01
2.673753e+01 3.130902e+00 2.996901e-01
3.366055e+00 5.318296e+00 5.859978e-01
4.237613e+00 5.318296e+00 5.845707e-01
5.334838e+00 5.318296e+00 6.014696e-01
6.716163e+00 5.318296e+00 6.107807e-01
8.455149e+00 5.318296e+00 5.733091e-01
1.064440e+01 5.318296e+00 4.787752e-01
1.340051e+01 5.318296e+00 4.278021e-01
1.687024e+01 5.318296e+00 4.709423e-01
2.123837e+01 5.318296e+00 5.124010e-01
2.673753e+01 5.318296e+00 5.318975e-01
3.366055e+00 9.033905e+00 5.990921e-01
4.237613e+00 9.033905e+00 5.848278e-01
5.334838e+00 9.033905e+00 5.538331e-01
6.716163e+00 9.033905e+00 5.079785e-01
8.455149e+00 9.033905e+00 4.518423e-01
1.064440e+01 9.033905e+00 4.039134e-01
1.340051e+01 9.033905e+00 3.925464e-01
1.687024e+01 9.033905e+00 4.084542e-01
2.123837e+01 9.033905e+00 4.187021e-01
2.673753e+01 9.033905e+00 3.934425e-01
3.366055e+00 1.534541e+01 1.297734e+00
4.237613e+00 1.534541e+01 1.287043e+00
5.334838e+00 1.534541e+01 1.252119e+00
6.716163e+00 1.534541e+01 1.216031e+00
8.455149e+00 1.534541e+01 1.175121e+00
1.064440e+01 1.534541e+01 1.139498e+00
1.340051e+01 1.534541e+01 1.120584e+00
1.687024e+01 1.534541e+01 1.116968e+00
2.123837e+01 1.534541e+01 1.105200e+00
2.673753e+01 1.534541e+01 1.081218e+00


==> figures/data/mrk335_2018/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.225657e-01
5.334838e+00 1.303321e-01 2.774830e-01
6.716163e+00 1.303321e-01 3.983020e-03
8.455149e+00 1.303321e-01 1.915179e-03
1.064440e+01 1.303321e-01 2.062268e-03
1.340051e+01 1.303321e-01 2.044740e-03
1.687024e+01 1.303321e-01 2.154491e-03
2.123837e+01 1.303321e-01 2.004745e-03
2.673753e+01 1.303321e-01 1.749104e-03
3.366055e+00 2.213882e-01 9.180060e-01
4.237613e+00 2.213882e-01 6.210283e-01
5.334838e+00 2.213882e-01 1.747244e-01
6.716163e+00 2.213882e-01 2.656571e-03
8.455149e+00 2.213882e-01 1.281944e-03
1.064440e+01 2.213882e-01 1.385229e-03
1.340051e+01 2.213882e-01 1.487556e-03
1.687024e+01 2.213882e-01 1.512115e-03
2.123837e+01 2.213882e-01 1.535792e-03
2.673753e+01 2.213882e-01 1.384781e-03
3.366055e+00 3.760603e-01 7.753185e-01
4.237613e+00 3.760603e-01 4.667901e-01
5.334838e+00 3.760603e-01 8.998623e-02
6.716163e+00 3.760603e-01 1.236615e-03
8.455149e+00 3.760603e-01 6.004078e-04
1.064440e+01 3.760603e-01 6.256507e-04
1.340051e+01 3.760603e-01 7.164265e-04
1.687024e+01 3.760603e-01 8.075628e-04
2.123837e+01 3.760603e-01 8.767535e-04
2.673753e+01 3.760603e-01 8.861943e-04
3.366055e+00 6.387935e-01 5.906117e-01
4.237613e+00 6.387935e-01 3.093518e-01
5.334838e+00 6.387935e-01 4.589927e-02
6.716163e+00 6.387935e-01 3.085741e-04
8.455149e+00 6.387935e-01 1.062705e-04
1.064440e+01 6.387935e-01 1.026447e-04
1.340051e+01 6.387935e-01 1.293517e-04
1.687024e+01 6.387935e-01 1.601336e-04
2.123837e+01 6.387935e-01 2.129505e-04
2.673753e+01 6.387935e-01 3.020427e-04
3.366055e+00 1.085084e+00 4.691867e-01
4.237613e+00 1.085084e+00 2.390511e-01
5.334838e+00 1.085084e+00 3.131937e-02
6.716163e+00 1.085084e+00 1.161555e-05
8.455149e+00 1.085084e+00 1.780395e-07
1.064440e+01 1.085084e+00 1.449301e-07
1.340051e+01 1.085084e+00 1.416343e-07
1.687024e+01 1.085084e+00 8.817258e-08
2.123837e+01 1.085084e+00 6.978378e-07
2.673753e+01 1.085084e+00 6.921701e-06
3.366055e+00 1.843175e+00 4.491218e-01
4.237613e+00 1.843175e+00 2.563316e-01
5.334838e+00 1.843175e+00 5.826066e-02
6.716163e+00 1.843175e+00 2.798064e-04
8.455149e+00 1.843175e+00 6.829721e-08
1.064440e+01 1.843175e+00 6.860413e-08
1.340051e+01 1.843175e+00 6.712623e-08
1.687024e+01 1.843175e+00 6.826685e-08
2.123837e+01 1.843175e+00 6.972380e-08
2.673753e+01 1.843175e+00 7.131897e-08
3.366055e+00 3.130902e+00 6.080094e-01
4.237613e+00 3.130902e+00 4.464769e-01
5.334838e+00 3.130902e+00 2.384487e-01
6.716163e+00 3.130902e+00 1.011504e-01
8.455149e+00 3.130902e+00 4.235201e-02
1.064440e+01 3.130902e+00 1.640494e-02
1.340051e+01 3.130902e+00 6.686157e-03
1.687024e+01 3.130902e+00 1.731768e-03
2.123837e+01 3.130902e+00 2.580388e-04
2.673753e+01 3.130902e+00 7.700679e-05
3.366055e+00 5.318296e+00 8.682407e-01
4.237613e+00 5.318296e+00 8.154288e-01
5.334838e+00 5.318296e+00 7.284694e-01
6.716163e+00 5.318296e+00 6.554504e-01
8.455149e+00 5.318296e+00 6.011166e-01
1.064440e+01 5.318296e+00 5.570615e-01
1.340051e+01 5.318296e+00 5.060596e-01
1.687024e+01 5.318296e+00 4.432681e-01
2.123837e+01 5.318296e+00 3.955328e-01
2.673753e+01 5.318296e+00 3.720959e-01
3.366055e+00 9.033905e+00 3.681117e-01
4.237613e+00 9.033905e+00 3.804211e-01
5.334838e+00 9.033905e+00 4.053647e-01
6.716163e+00 9.033905e+00 4.467627e-01
8.455149e+00 9.033905e+00 5.025088e-01
1.064440e+01 9.033905e+00 5.598462e-01
1.340051e+01 9.033905e+00 5.864286e-01
1.687024e+01 9.033905e+00 5.798592e-01
2.123837e+01 9.033905e+00 5.735188e-01
2.673753e+01 9.033905e+00 5.899553e-01
3.366055e+00 1.534541e+01 2.354860e-02
4.237613e+00 1.534541e+01 2.629075e-02
5.334838e+00 1.534541e+01 3.111088e-02
6.716163e+00 1.534541e+01 3.684621e-02
8.455149e+00 1.534541e+01 4.253583e-02
1.064440e+01 1.534541e+01 4.692443e-02
1.340051e+01 1.534541e+01 4.917871e-02
1.687024e+01 1.534541e+01 5.076374e-02
2.123837e+01 1.534541e+01 5.504217e-02
2.673753e+01 1.534541e+01 6.056243e-02


==> figures/data/mrk335_2018/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.671412e-01
5.334838e+00 1.303321e-01 3.547896e-01
6.716163e+00 1.303321e-01 6.301031e-03
8.455149e+00 1.303321e-01 5.582955e-04
1.064440e+01 1.303321e-01 4.785961e-04
1.340051e+01 1.303321e-01 2.600102e-03
1.687024e+01 1.303321e-01 2.854489e-02
2.123837e+01 1.303321e-01 6.247297e-02
2.673753e+01 1.303321e-01 9.143249e-02
3.366055e+00 2.213882e-01 8.539761e-01
4.237613e+00 2.213882e-01 6.085667e-01
5.334838e+00 2.213882e-01 2.003646e-01
6.716163e+00 2.213882e-01 2.012906e-03
8.455149e+00 2.213882e-01 4.472683e-04
1.064440e+01 2.213882e-01 2.290168e-04
1.340051e+01 2.213882e-01 2.978614e-04
1.687024e+01 2.213882e-01 9.693561e-04
2.123837e+01 2.213882e-01 1.926148e-02
2.673753e+01 2.213882e-01 4.501437e-02
3.366055e+00 3.760603e-01 6.130565e-01
4.237613e+00 3.760603e-01 3.690180e-01
5.334838e+00 3.760603e-01 1.849105e-02
6.716163e+00 3.760603e-01 3.049380e-04
8.455149e+00 3.760603e-01 2.692196e-04
1.064440e+01 3.760603e-01 1.488354e-04
1.340051e+01 3.760603e-01 1.934145e-04
1.687024e+01 3.760603e-01 6.833716e-05
2.123837e+01 3.760603e-01 1.506675e-04
2.673753e+01 3.760603e-01 5.624748e-04
3.366055e+00 6.387935e-01 3.393356e-01
4.237613e+00 6.387935e-01 1.414843e-01
5.334838e+00 6.387935e-01 3.153991e-04
6.716163e+00 6.387935e-01 1.002542e-07
8.455149e+00 6.387935e-01 9.776570e-06
1.064440e+01 6.387935e-01 7.825745e-06
1.340051e+01 6.387935e-01 3.794856e-05
1.687024e+01 6.387935e-01 6.354141e-08
2.123837e+01 6.387935e-01 5.115718e-05
2.673753e+01 6.387935e-01 3.275788e-08
3.366055e+00 1.085084e+00 1.180885e-01
4.237613e+00 1.085084e+00 8.506436e-03
5.334838e+00 1.085084e+00 1.563345e-10
6.716163e+00 1.085084e+00 1.563345e-10
8.455149e+00 1.085084e+00 1.563345e-10
1.064440e+01 1.085084e+00 1.563345e-10
1.340051e+01 1.085084e+00 1.563345e-10
1.687024e+01 1.085084e+00 1.563345e-10
2.123837e+01 1.085084e+00 2.460677e-09
2.673753e+01 1.085084e+00 1.563345e-10
3.366055e+00 1.843175e+00 8.733143e-02
4.237613e+00 1.843175e+00 5.967368e-03
5.334838e+00 1.843175e+00 1.563345e-10
6.716163e+00 1.843175e+00 1.563345e-10
8.455149e+00 1.843175e+00 1.563345e-10
1.064440e+01 1.843175e+00 1.563345e-10
1.340051e+01 1.843175e+00 1.563345e-10
1.687024e+01 1.843175e+00 1.563345e-10
2.123837e+01 1.843175e+00 1.563345e-10
2.673753e+01 1.843175e+00 1.563345e-10
3.366055e+00 3.130902e+00 2.374841e-01
4.237613e+00 3.130902e+00 1.226202e-01
5.334838e+00 3.130902e+00 1.946421e-02
6.716163e+00 3.130902e+00 2.894938e-05
8.455149e+00 3.130902e+00 1.563345e-10
1.064440e+01 3.130902e+00 1.563345e-10
1.340051e+01 3.130902e+00 1.563345e-10
1.687024e+01 3.130902e+00 1.563345e-10
2.123837e+01 3.130902e+00 1.563345e-10
2.673753e+01 3.130902e+00 1.563345e-10
3.366055e+00 5.318296e+00 6.702187e-01
4.237613e+00 5.318296e+00 5.873035e-01
5.334838e+00 5.318296e+00 4.800710e-01
6.716163e+00 5.318296e+00 3.927449e-01
8.455149e+00 5.318296e+00 3.418055e-01
1.064440e+01 5.318296e+00 3.322427e-01
1.340051e+01 5.318296e+00 3.519466e-01
1.687024e+01 5.318296e+00 3.734826e-01
2.123837e+01 5.318296e+00 3.798454e-01
2.673753e+01 5.318296e+00 3.763648e-01
3.366055e+00 9.033905e+00 7.719229e-01
4.237613e+00 9.033905e+00 7.621486e-01
5.334838e+00 9.033905e+00 7.545818e-01
6.716163e+00 9.033905e+00 7.650272e-01
8.455149e+00 9.033905e+00 8.001726e-01
1.064440e+01 9.033905e+00 8.530056e-01
1.340051e+01 9.033905e+00 9.056808e-01
1.687024e+01 9.033905e+00 9.389502e-01
2.123837e+01 9.033905e+00 9.490863e-01
2.673753e+01 9.033905e+00 9.509507e-01
3.366055e+00 1.534541e+01 5.409608e-02
4.237613e+00 1.534541e+01 5.449104e-02
5.334838e+00 1.534541e+01 5.567632e-02
6.716163e+00 1.534541e+01 5.915490e-02
8.455149e+00 1.534541e+01 6.537154e-02
1.064440e+01 1.534541e+01 7.289909e-02
1.340051e+01 1.534541e+01 7.776015e-02
1.687024e+01 1.534541e+01 7.905060e-02
2.123837e+01 1.534541e+01 7.810659e-02
2.673753e+01 1.534541e+01 7.920235e-02


==> figures/data/mrk335_2018/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 4.750303e-11
1.665590e+00 1.303321e-01 4.750303e-11
2.340347e+00 1.303321e-01 7.650071e-01
3.288459e+00 1.303321e-01 4.750303e-11
4.620666e+00 1.303321e-01 4.750303e-11
6.492571e+00 1.303321e-01 4.750303e-11
9.122814e+00 1.303321e-01 4.750303e-11
1.281861e+01 1.303321e-01 4.750303e-11
1.801163e+01 1.303321e-01 4.750303e-11
2.530843e+01 1.303321e-01 4.750303e-11
1.185376e+00 2.213882e-01 4.750303e-11
1.665590e+00 2.213882e-01 4.750303e-11
2.340347e+00 2.213882e-01 8.329048e-01
3.288459e+00 2.213882e-01 4.750303e-11
4.620666e+00 2.213882e-01 4.750303e-11
6.492571e+00 2.213882e-01 4.750303e-11
9.122814e+00 2.213882e-01 4.750303e-11
1.281861e+01 2.213882e-01 4.750303e-11
1.801163e+01 2.213882e-01 4.750303e-11
2.530843e+01 2.213882e-01 4.750303e-11
1.185376e+00 3.760603e-01 4.750303e-11
1.665590e+00 3.760603e-01 4.750303e-11
2.340347e+00 3.760603e-01 8.668957e-01
3.288459e+00 3.760603e-01 4.750303e-11
4.620666e+00 3.760603e-01 4.750303e-11
6.492571e+00 3.760603e-01 4.750303e-11
9.122814e+00 3.760603e-01 4.750303e-11
1.281861e+01 3.760603e-01 4.750303e-11
1.801163e+01 3.760603e-01 4.750303e-11
2.530843e+01 3.760603e-01 4.750303e-11
1.185376e+00 6.387935e-01 4.750303e-11
1.665590e+00 6.387935e-01 4.750303e-11
2.340347e+00 6.387935e-01 7.890735e-01
3.288459e+00 6.387935e-01 4.750303e-11
4.620666e+00 6.387935e-01 4.750303e-11
6.492571e+00 6.387935e-01 4.750303e-11
9.122814e+00 6.387935e-01 4.750303e-11
1.281861e+01 6.387935e-01 4.750303e-11
1.801163e+01 6.387935e-01 4.750303e-11
2.530843e+01 6.387935e-01 4.750303e-11
1.185376e+00 1.085084e+00 4.750303e-11
1.665590e+00 1.085084e+00 4.750303e-11
2.340347e+00 1.085084e+00 5.388383e-01
3.288459e+00 1.085084e+00 4.750303e-11
4.620666e+00 1.085084e+00 4.750303e-11
6.492571e+00 1.085084e+00 4.750303e-11
9.122814e+00 1.085084e+00 4.750303e-11
1.281861e+01 1.085084e+00 4.750303e-11
1.801163e+01 1.085084e+00 4.750303e-11
2.530843e+01 1.085084e+00 4.750303e-11
1.185376e+00 1.843175e+00 1.000000e+00
1.665590e+00 1.843175e+00 6.764252e-01
2.340347e+00 1.843175e+00 2.717987e-01
3.288459e+00 1.843175e+00 4.750303e-11
4.620666e+00 1.843175e+00 4.750303e-11
6.492571e+00 1.843175e+00 4.750303e-11
9.122814e+00 1.843175e+00 4.750303e-11
1.281861e+01 1.843175e+00 4.750303e-11
1.801163e+01 1.843175e+00 4.750303e-11
2.530843e+01 1.843175e+00 4.750303e-11
1.185376e+00 3.130902e+00 1.617350e-01
1.665590e+00 3.130902e+00 3.520014e-02
2.340347e+00 3.130902e+00 4.750303e-11
3.288459e+00 3.130902e+00 4.750303e-11
4.620666e+00 3.130902e+00 4.750303e-11
6.492571e+00 3.130902e+00 4.750303e-11
9.122814e+00 3.130902e+00 4.750303e-11
1.281861e+01 3.130902e+00 4.750303e-11
1.801163e+01 3.130902e+00 4.750303e-11
2.530843e+01 3.130902e+00 4.750303e-11
1.185376e+00 5.318296e+00 4.750303e-11
1.665590e+00 5.318296e+00 4.750303e-11
2.340347e+00 5.318296e+00 4.750303e-11
3.288459e+00 5.318296e+00 4.750303e-11
4.620666e+00 5.318296e+00 4.750303e-11
6.492571e+00 5.318296e+00 4.750303e-11
9.122814e+00 5.318296e+00 4.750303e-11
1.281861e+01 5.318296e+00 4.750303e-11
1.801163e+01 5.318296e+00 4.750303e-11
2.530843e+01 5.318296e+00 4.750303e-11
1.185376e+00 9.033905e+00 4.750303e-11
1.665590e+00 9.033905e+00 4.750303e-11
2.340347e+00 9.033905e+00 4.750303e-11
3.288459e+00 9.033905e+00 4.750303e-11
4.620666e+00 9.033905e+00 4.750303e-11
6.492571e+00 9.033905e+00 4.750303e-11
9.122814e+00 9.033905e+00 4.750303e-11
1.281861e+01 9.033905e+00 4.750303e-11
1.801163e+01 9.033905e+00 4.750303e-11
2.530843e+01 9.033905e+00 4.750303e-11
1.185376e+00 1.534541e+01 4.750303e-11
1.665590e+00 1.534541e+01 4.750303e-11
2.340347e+00 1.534541e+01 4.750303e-11
3.288459e+00 1.534541e+01 4.750303e-11
4.620666e+00 1.534541e+01 4.750303e-11
6.492571e+00 1.534541e+01 4.750303e-11
9.122814e+00 1.534541e+01 4.750303e-11
1.281861e+01 1.534541e+01 4.750303e-11
1.801163e+01 1.534541e+01 4.750303e-11
2.530843e+01 1.534541e+01 4.750303e-11


==> figures/data/mrk335_2018/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 5.352702e-01
4.237613e+00 1.303321e-01 5.243888e-01
5.334838e+00 1.303321e-01 4.765976e-01
6.716163e+00 1.303321e-01 -7.064090e-02
8.455149e+00 1.303321e-01 -1.243026e-01
1.064440e+01 1.303321e-01 -9.579341e-02
1.340051e+01 1.303321e-01 -1.213760e-01
1.687024e+01 1.303321e-01 -1.017506e-01
2.123837e+01 1.303321e-01 -1.429426e-01
2.673753e+01 1.303321e-01 -2.358530e-01
3.366055e+00 2.213882e-01 5.272510e-01
4.237613e+00 2.213882e-01 5.074256e-01
5.334838e+00 2.213882e-01 4.312014e-01
6.716163e+00 2.213882e-01 -1.687688e-01
8.455149e+00 2.213882e-01 -2.307895e-01
1.064440e+01 2.213882e-01 -2.173116e-01
1.340051e+01 2.213882e-01 -2.143261e-01
1.687024e+01 2.213882e-01 -2.121944e-01
2.123837e+01 2.213882e-01 -2.216429e-01
2.673753e+01 2.213882e-01 -2.907676e-01
3.366055e+00 3.760603e-01 5.121013e-01
4.237613e+00 3.760603e-01 4.705117e-01
5.334838e+00 3.760603e-01 3.529266e-01
6.716163e+00 3.760603e-01 -2.874473e-01
8.455149e+00 3.760603e-01 -3.805470e-01
1.064440e+01 3.760603e-01 -3.835002e-01
1.340051e+01 3.760603e-01 -3.686607e-01
1.687024e+01 3.760603e-01 -3.565351e-01
2.123837e+01 3.760603e-01 -3.508705e-01
2.673753e+01 3.760603e-01 -3.921531e-01
3.366055e+00 6.387935e-01 4.783305e-01
4.237613e+00 6.387935e-01 4.188028e-01
5.334838e+00 6.387935e-01 2.388640e-01
6.716163e+00 6.387935e-01 -3.973211e-01
8.455149e+00 6.387935e-01 -5.641556e-01
1.064440e+01 6.387935e-01 -5.794832e-01
1.340051e+01 6.387935e-01 -5.654652e-01
1.687024e+01 6.387935e-01 -5.528746e-01
2.123837e+01 6.387935e-01 -5.498342e-01
2.673753e+01 6.387935e-01 -5.525553e-01
3.366055e+00 1.085084e+00 4.291082e-01
4.237613e+00 1.085084e+00 3.345002e-01
5.334838e+00 1.085084e+00 8.087274e-02
6.716163e+00 1.085084e+00 -5.113968e-01
8.455149e+00 1.085084e+00 -7.413179e-01
1.064440e+01 1.085084e+00 -7.757336e-01
1.340051e+01 1.085084e+00 -7.677836e-01
1.687024e+01 1.085084e+00 -7.578878e-01
2.123837e+01 1.085084e+00 -7.548310e-01
2.673753e+01 1.085084e+00 -7.545194e-01
3.366055e+00 1.843175e+00 3.481109e-01
4.237613e+00 1.843175e+00 2.167352e-01
5.334838e+00 1.843175e+00 -7.181756e-02
6.716163e+00 1.843175e+00 -5.350062e-01
8.455149e+00 1.843175e+00 -8.010369e-01
1.064440e+01 1.843175e+00 -8.682700e-01
1.340051e+01 1.843175e+00 -8.702554e-01
1.687024e+01 1.843175e+00 -8.633975e-01
2.123837e+01 1.843175e+00 -8.689511e-01
2.673753e+01 1.843175e+00 -8.796942e-01
3.366055e+00 3.130902e+00 2.820122e-01
4.237613e+00 3.130902e+00 1.524665e-01
5.334838e+00 3.130902e+00 -6.789688e-02
6.716163e+00 3.130902e+00 -3.487753e-01
8.455149e+00 3.130902e+00 -5.568275e-01
1.064440e+01 3.130902e+00 -6.439619e-01
1.340051e+01 3.130902e+00 -6.587320e-01
1.687024e+01 3.130902e+00 -6.700311e-01
2.123837e+01 3.130902e+00 -6.902561e-01
2.673753e+01 3.130902e+00 -7.116597e-01
3.366055e+00 5.318296e+00 5.142874e-01
4.237613e+00 5.318296e+00 4.510757e-01
5.334838e+00 5.318296e+00 3.666631e-01
6.716163e+00 5.318296e+00 2.709950e-01
8.455149e+00 5.318296e+00 1.810047e-01
1.064440e+01 5.318296e+00 1.285186e-01
1.340051e+01 5.318296e+00 1.043423e-01
1.687024e+01 5.318296e+00 7.074572e-02
2.123837e+01 5.318296e+00 3.273141e-02
2.673753e+01 5.318296e+00 -3.741157e-03
3.366055e+00 9.033905e+00 9.464044e-01
4.237613e+00 9.033905e+00 9.505606e-01
5.334838e+00 9.033905e+00 9.540532e-01
6.716163e+00 9.033905e+00 9.706765e-01
8.455149e+00 9.033905e+00 9.835114e-01
1.064440e+01 9.033905e+00 9.977238e-01
1.340051e+01 9.033905e+00 1.000000e+00
1.687024e+01 9.033905e+00 9.793660e-01
2.123837e+01 9.033905e+00 9.451399e-01
2.673753e+01 9.033905e+00 9.216843e-01
3.366055e+00 1.534541e+01 4.230429e-01
4.237613e+00 1.534541e+01 4.287489e-01
5.334838e+00 1.534541e+01 4.420969e-01
6.716163e+00 1.534541e+01 4.540591e-01
8.455149e+00 1.534541e+01 4.689052e-01
1.064440e+01 1.534541e+01 4.833376e-01
1.340051e+01 1.534541e+01 4.985075e-01
1.687024e+01 1.534541e+01 5.119131e-01
2.123837e+01 1.534541e+01 5.362578e-01
2.673753e+01 1.534541e+01 5.698131e-01


==> figures/data/mrk335_2018/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 2.916121e-01
4.237613e+00 1.303321e-01 2.918066e-01
5.334838e+00 1.303321e-01 2.773487e-01
6.716163e+00 1.303321e-01 -9.233016e-01
8.455149e+00 1.303321e-01 -9.366599e-01
1.064440e+01 1.303321e-01 -9.540295e-01
1.340051e+01 1.303321e-01 -9.579799e-01
1.687024e+01 1.303321e-01 -9.683323e-01
2.123837e+01 1.303321e-01 -9.498927e-01
2.673753e+01 1.303321e-01 -8.953199e-01
3.366055e+00 2.213882e-01 2.966962e-01
4.237613e+00 2.213882e-01 2.971713e-01
5.334838e+00 2.213882e-01 2.609668e-01
6.716163e+00 2.213882e-01 -8.144279e-01
8.455149e+00 2.213882e-01 -8.442410e-01
1.064440e+01 2.213882e-01 -8.641092e-01
1.340051e+01 2.213882e-01 -8.790919e-01
1.687024e+01 2.213882e-01 -8.841747e-01
2.123837e+01 2.213882e-01 -8.712311e-01
2.673753e+01 2.213882e-01 -8.318487e-01
3.366055e+00 3.760603e-01 3.101545e-01
4.237613e+00 3.760603e-01 3.112361e-01
5.334838e+00 3.760603e-01 2.406430e-01
6.716163e+00 3.760603e-01 -6.437900e-01
8.455149e+00 3.760603e-01 -7.052026e-01
1.064440e+01 3.760603e-01 -7.173436e-01
1.340051e+01 3.760603e-01 -7.360210e-01
1.687024e+01 3.760603e-01 -7.534190e-01
2.123837e+01 3.760603e-01 -7.456708e-01
2.673753e+01 3.760603e-01 -7.184435e-01
3.366055e+00 6.387935e-01 3.238554e-01
4.237613e+00 6.387935e-01 3.123964e-01
5.334838e+00 6.387935e-01 2.216229e-01
6.716163e+00 6.387935e-01 -4.003258e-01
8.455149e+00 6.387935e-01 -4.653732e-01
1.064440e+01 6.387935e-01 -4.790173e-01
1.340051e+01 6.387935e-01 -5.120913e-01
1.687024e+01 6.387935e-01 -5.258325e-01
2.123837e+01 6.387935e-01 -5.235399e-01
2.673753e+01 6.387935e-01 -5.173086e-01
3.366055e+00 1.085084e+00 3.519101e-01
4.237613e+00 1.085084e+00 3.362049e-01
5.334838e+00 1.085084e+00 2.544805e-01
6.716163e+00 1.085084e+00 -3.657185e-02
8.455149e+00 1.085084e+00 -9.396792e-02
1.064440e+01 1.085084e+00 -1.027137e-01
1.340051e+01 1.085084e+00 -1.392235e-01
1.687024e+01 1.085084e+00 -1.575525e-01
2.123837e+01 1.085084e+00 -1.692291e-01
2.673753e+01 1.085084e+00 -1.786431e-01
3.366055e+00 1.843175e+00 3.984651e-01
4.237613e+00 1.843175e+00 4.161040e-01
5.334838e+00 1.843175e+00 4.152923e-01
6.716163e+00 1.843175e+00 3.921807e-01
8.455149e+00 1.843175e+00 4.213300e-01
1.064440e+01 1.843175e+00 4.272278e-01
1.340051e+01 1.843175e+00 3.943905e-01
1.687024e+01 1.843175e+00 3.537715e-01
2.123837e+01 1.843175e+00 3.391835e-01
2.673753e+01 1.843175e+00 3.298593e-01
3.366055e+00 3.130902e+00 5.064977e-01
4.237613e+00 3.130902e+00 5.775393e-01
5.334838e+00 3.130902e+00 6.872201e-01
6.716163e+00 3.130902e+00 8.277039e-01
8.455149e+00 3.130902e+00 9.485400e-01
1.064440e+01 3.130902e+00 9.836002e-01
1.340051e+01 3.130902e+00 9.519110e-01
1.687024e+01 3.130902e+00 9.205821e-01
2.123837e+01 3.130902e+00 9.113544e-01
2.673753e+01 3.130902e+00 8.986494e-01
3.366055e+00 5.318296e+00 4.433085e-01
4.237613e+00 5.318296e+00 5.266091e-01
5.334838e+00 5.318296e+00 6.440128e-01
6.716163e+00 5.318296e+00 7.794930e-01
8.455149e+00 5.318296e+00 8.988619e-01
1.064440e+01 5.318296e+00 9.523820e-01
1.340051e+01 5.318296e+00 9.548222e-01
1.687024e+01 5.318296e+00 9.607231e-01
2.123837e+01 5.318296e+00 9.844617e-01
2.673753e+01 5.318296e+00 1.000000e+00
3.366055e+00 9.033905e+00 -2.850528e-01
4.237613e+00 9.033905e+00 -2.804647e-01
5.334838e+00 9.033905e+00 -2.619122e-01
6.716163e+00 9.033905e+00 -2.672738e-01
8.455149e+00 9.033905e+00 -2.635521e-01
1.064440e+01 9.033905e+00 -2.606333e-01
1.340051e+01 9.033905e+00 -2.421276e-01
1.687024e+01 9.033905e+00 -1.883298e-01
2.123837e+01 9.033905e+00 -1.176046e-01
2.673753e+01 9.033905e+00 -6.724738e-02
3.366055e+00 1.534541e+01 4.651263e-02
4.237613e+00 1.534541e+01 3.581972e-02
5.334838e+00 1.534541e+01 9.156695e-03
6.716163e+00 1.534541e+01 -9.456907e-03
8.455149e+00 1.534541e+01 -3.273021e-02
1.064440e+01 1.534541e+01 -5.209238e-02
1.340051e+01 1.534541e+01 -7.305562e-02
1.687024e+01 1.534541e+01 -9.675150e-02
2.123837e+01 1.534541e+01 -1.406582e-01
2.673753e+01 1.534541e+01 -1.808073e-01


==> figures/data/mrk335_2018/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 -1.638142e-01
4.237613e+00 1.303321e-01 -1.407702e-01
5.334838e+00 1.303321e-01 -1.208146e-01
6.716163e+00 1.303321e-01 -5.410314e-01
8.455149e+00 1.303321e-01 -5.149275e-01
1.064440e+01 1.303321e-01 -5.748157e-01
1.340051e+01 1.303321e-01 -5.330064e-01
1.687024e+01 1.303321e-01 -5.660345e-01
2.123837e+01 1.303321e-01 -5.053431e-01
2.673753e+01 1.303321e-01 -3.740386e-01
3.366055e+00 2.213882e-01 -1.689062e-01
4.237613e+00 2.213882e-01 -1.446334e-01
5.334838e+00 2.213882e-01 -1.147702e-01
6.716163e+00 2.213882e-01 -3.577386e-01
8.455149e+00 2.213882e-01 -3.550506e-01
1.064440e+01 2.213882e-01 -3.924034e-01
1.340051e+01 2.213882e-01 -3.973942e-01
1.687024e+01 2.213882e-01 -4.029884e-01
2.123837e+01 2.213882e-01 -3.974653e-01
2.673753e+01 2.213882e-01 -2.972711e-01
3.366055e+00 3.760603e-01 -1.765863e-01
4.237613e+00 3.760603e-01 -1.394087e-01
5.334838e+00 3.760603e-01 -9.137320e-02
6.716163e+00 3.760603e-01 -1.344113e-01
8.455149e+00 3.760603e-01 -1.272634e-01
1.064440e+01 3.760603e-01 -1.526476e-01
1.340051e+01 3.760603e-01 -1.773041e-01
1.687024e+01 3.760603e-01 -1.958521e-01
2.123837e+01 3.760603e-01 -2.104185e-01
2.673753e+01 3.760603e-01 -1.553550e-01
3.366055e+00 6.387935e-01 -1.715357e-01
4.237613e+00 6.387935e-01 -1.214435e-01
5.334838e+00 6.387935e-01 -4.896604e-02
6.716163e+00 6.387935e-01 8.589115e-02
8.455149e+00 6.387935e-01 1.316441e-01
1.064440e+01 6.387935e-01 1.076508e-01
1.340051e+01 6.387935e-01 8.829859e-02
1.687024e+01 6.387935e-01 6.803437e-02
2.123837e+01 6.387935e-01 5.803270e-02
2.673753e+01 6.387935e-01 5.707418e-02
3.366055e+00 1.085084e+00 -1.725569e-01
4.237613e+00 1.085084e+00 -1.046491e-01
5.334838e+00 1.085084e+00 1.444319e-02
6.716163e+00 1.085084e+00 2.628095e-01
8.455149e+00 1.085084e+00 3.430097e-01
1.064440e+01 1.085084e+00 3.216155e-01
1.340051e+01 1.085084e+00 3.038264e-01
1.687024e+01 1.085084e+00 2.902137e-01
2.123837e+01 1.085084e+00 2.914830e-01
2.673753e+01 1.085084e+00 2.986698e-01
3.366055e+00 1.843175e+00 -1.667589e-01
4.237613e+00 1.843175e+00 -1.002538e-01
5.334838e+00 1.843175e+00 3.801602e-02
6.716163e+00 1.843175e+00 2.607072e-01
8.455149e+00 1.843175e+00 3.408627e-01
1.064440e+01 1.843175e+00 3.317611e-01
1.340051e+01 1.843175e+00 3.188351e-01
1.687024e+01 1.843175e+00 3.243909e-01
2.123837e+01 1.843175e+00 3.426623e-01
2.673753e+01 1.843175e+00 3.643971e-01
3.366055e+00 3.130902e+00 -2.229706e-01
4.237613e+00 3.130902e+00 -1.898760e-01
5.334838e+00 3.130902e+00 -1.258798e-01
6.716163e+00 3.130902e+00 -5.667170e-02
8.455149e+00 3.130902e+00 -4.817865e-02
1.064440e+01 3.130902e+00 -5.742634e-02
1.340051e+01 3.130902e+00 -5.787245e-02
1.687024e+01 3.130902e+00 -3.788717e-02
2.123837e+01 3.130902e+00 -3.231792e-03
2.673753e+01 3.130902e+00 3.885241e-02
3.366055e+00 5.318296e+00 -3.298240e-01
4.237613e+00 5.318296e+00 -3.561780e-01
5.334838e+00 5.318296e+00 -4.056129e-01
6.716163e+00 5.318296e+00 -4.734945e-01
8.455149e+00 5.318296e+00 -5.450543e-01
1.064440e+01 5.318296e+00 -6.000199e-01
1.340051e+01 5.318296e+00 -6.173549e-01
1.687024e+01 5.318296e+00 -5.981253e-01
2.123837e+01 5.318296e+00 -5.668602e-01
2.673753e+01 5.318296e+00 -5.333604e-01
3.366055e+00 9.033905e+00 3.111922e-01
4.237613e+00 9.033905e+00 2.826568e-01
5.334838e+00 9.033905e+00 2.254247e-01
6.716163e+00 9.033905e+00 1.682325e-01
8.455149e+00 9.033905e+00 9.548911e-02
1.064440e+01 9.033905e+00 2.308520e-02
1.340051e+01 9.033905e+00 -3.402574e-02
1.687024e+01 9.033905e+00 -7.436927e-02
2.123837e+01 9.033905e+00 -9.890596e-02
2.673753e+01 9.033905e+00 -1.343182e-01
3.366055e+00 1.534541e+01 9.117680e-01
4.237613e+00 1.534541e+01 9.146758e-01
5.334838e+00 1.534541e+01 9.227817e-01
6.716163e+00 1.534541e+01 9.272090e-01
8.455149e+00 1.534541e+01 9.351104e-01
1.064440e+01 1.534541e+01 9.477769e-01
1.340051e+01 1.534541e+01 9.635649e-01
1.687024e+01 1.534541e+01 9.876900e-01
2.123837e+01 1.534541e+01 1.000000e+00
2.673753e+01 1.534541e+01 9.776607e-01


==> figures/data/mrk335_2018/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 -1.726073e-01
4.237613e+00 1.303321e-01 -1.669376e-01
5.334838e+00 1.303321e-01 -1.302406e-01
6.716163e+00 1.303321e-01 3.254914e-01
8.455149e+00 1.303321e-01 3.332002e-01
1.064440e+01 1.303321e-01 3.849684e-01
1.340051e+01 1.303321e-01 3.425534e-01
1.687024e+01 1.303321e-01 3.373258e-01
2.123837e+01 1.303321e-01 2.650969e-01
2.673753e+01 1.303321e-01 1.520031e-01
3.366055e+00 2.213882e-01 -1.704171e-01
4.237613e+00 2.213882e-01 -1.669580e-01
5.334838e+00 2.213882e-01 -1.265429e-01
6.716163e+00 2.213882e-01 1.932031e-01
8.455149e+00 2.213882e-01 2.176515e-01
1.064440e+01 2.213882e-01 2.595122e-01
1.340051e+01 2.213882e-01 2.506957e-01
1.687024e+01 2.213882e-01 2.199898e-01
2.123837e+01 2.213882e-01 1.868799e-01
2.673753e+01 2.213882e-01 9.434752e-02
3.366055e+00 3.760603e-01 -1.664791e-01
4.237613e+00 3.760603e-01 -1.567409e-01
5.334838e+00 3.760603e-01 -1.283259e-01
6.716163e+00 3.760603e-01 2.621196e-02
8.455149e+00 3.760603e-01 5.278095e-02
1.064440e+01 3.760603e-01 8.407353e-02
1.340051e+01 3.760603e-01 8.728457e-02
1.687024e+01 3.760603e-01 7.157999e-02
2.123837e+01 3.760603e-01 4.734722e-02
2.673753e+01 3.760603e-01 -5.374877e-03
3.366055e+00 6.387935e-01 -1.631181e-01
4.237613e+00 6.387935e-01 -1.707904e-01
5.334838e+00 6.387935e-01 -1.536415e-01
6.716163e+00 6.387935e-01 -1.353397e-01
8.455149e+00 6.387935e-01 -1.305830e-01
1.064440e+01 6.387935e-01 -9.710059e-02
1.340051e+01 6.387935e-01 -9.863506e-02
1.687024e+01 6.387935e-01 -1.219326e-01
2.123837e+01 6.387935e-01 -1.483726e-01
2.673753e+01 6.387935e-01 -1.577088e-01
3.366055e+00 1.085084e+00 -1.609663e-01
4.237613e+00 1.085084e+00 -1.751029e-01
5.334838e+00 1.085084e+00 -1.754099e-01
6.716163e+00 1.085084e+00 -2.538735e-01
8.455149e+00 1.085084e+00 -2.707605e-01
1.064440e+01 1.085084e+00 -2.373767e-01
1.340051e+01 1.085084e+00 -2.380001e-01
1.687024e+01 1.085084e+00 -2.710991e-01
2.123837e+01 1.085084e+00 -3.120261e-01
2.673753e+01 1.085084e+00 -3.288514e-01
3.366055e+00 1.843175e+00 -1.641127e-01
4.237613e+00 1.843175e+00 -1.671824e-01
5.334838e+00 1.843175e+00 -1.813645e-01
6.716163e+00 1.843175e+00 -2.179514e-01
8.455149e+00 1.843175e+00 -2.455107e-01
1.064440e+01 1.843175e+00 -2.154413e-01
1.340051e+01 1.843175e+00 -2.257770e-01
1.687024e+01 1.843175e+00 -2.778766e-01
2.123837e+01 1.843175e+00 -3.327915e-01
2.673753e+01 1.843175e+00 -3.636843e-01
3.366055e+00 3.130902e+00 -1.365590e-01
4.237613e+00 3.130902e+00 -9.849489e-02
5.334838e+00 3.130902e+00 -4.889221e-02
6.716163e+00 3.130902e+00 7.622976e-04
8.455149e+00 3.130902e+00 6.099950e-02
1.064440e+01 3.130902e+00 8.643671e-02
1.340051e+01 3.130902e+00 5.936012e-02
1.687024e+01 3.130902e+00 -8.630291e-03
2.123837e+01 3.130902e+00 -8.285818e-02
2.673753e+01 3.130902e+00 -1.266389e-01
3.366055e+00 5.318296e+00 -1.496615e-01
4.237613e+00 5.318296e+00 -6.637640e-02
5.334838e+00 5.318296e+00 4.338949e-02
6.716163e+00 5.318296e+00 1.751906e-01
8.455149e+00 5.318296e+00 3.029699e-01
1.064440e+01 5.318296e+00 3.433071e-01
1.340051e+01 5.318296e+00 3.173551e-01
1.687024e+01 5.318296e+00 2.533586e-01
2.123837e+01 5.318296e+00 1.814464e-01
2.673753e+01 5.318296e+00 1.652737e-01
3.366055e+00 9.033905e+00 -5.282091e-01
4.237613e+00 9.033905e+00 -4.926392e-01
5.334838e+00 9.033905e+00 -4.281749e-01
6.716163e+00 9.033905e+00 -3.878959e-01
8.455149e+00 9.033905e+00 -3.439340e-01
1.064440e+01 9.033905e+00 -3.322331e-01
1.340051e+01 9.033905e+00 -3.609328e-01
1.687024e+01 9.033905e+00 -4.007536e-01
2.123837e+01 9.033905e+00 -4.081144e-01
2.673753e+01 9.033905e+00 -3.537143e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.790804e-01
5.334838e+00 1.534541e+01 9.116066e-01
6.716163e+00 1.534541e+01 8.552916e-01
8.455149e+00 1.534541e+01 7.650865e-01
1.064440e+01 1.534541e+01 6.256511e-01
1.340051e+01 1.534541e+01 4.762541e-01
1.687024e+01 1.534541e+01 3.373706e-01
2.123837e+01 1.534541e+01 2.409546e-01
2.673753e+01 1.534541e+01 2.243761e-01


==> figures/data/mrk335_2018/spec_ratio.dat <==
E dE r dr
3.275200e-01 1.835500e-02 9.775604e-01 1.939152e-02
3.641410e-01 1.826601e-02 9.713909e-01 1.938296e-02
4.005795e-01 1.817250e-02 9.939155e-01 1.968606e-02
4.368300e-01 1.807798e-02 1.041843e+00 2.019863e-02
4.728905e-01 1.798250e-02 1.068950e+00 2.052970e-02
5.087600e-01 1.788700e-02 1.042983e+00 2.057346e-02
5.444410e-01 1.779401e-02 1.078566e+00 2.120167e-02
5.799375e-01 1.770252e-02 9.894413e-01 2.114639e-02
6.152550e-01 1.761499e-02 9.285195e-01 2.133000e-02
6.504015e-01 1.753148e-02 9.431566e-01 2.205013e-02
6.853860e-01 1.745301e-02 8.972663e-01 2.214926e-02
7.202185e-01 1.737949e-02 8.209627e-01 2.218684e-02
7.549095e-01 1.731151e-02 8.247630e-01 2.325360e-02
7.894705e-01 1.724946e-02 8.646442e-01 2.479490e-02
8.239145e-01 1.719454e-02 1.081360e+00 2.817889e-02
8.582535e-01 1.714450e-02 1.298160e+00 3.155105e-02
8.924990e-01 1.710096e-02 1.345443e+00 3.329070e-02
9.266645e-01 1.706451e-02 1.286512e+00 3.435097e-02
9.607620e-01 1.703301e-02 1.215341e+00 3.564274e-02
9.972325e-01 1.943749e-02 1.193550e+00 3.587289e-02
1.036080e+00 1.941001e-02 1.283903e+00 3.959968e-02
1.074885e+00 1.939499e-02 1.140918e+00 3.947943e-02
1.113670e+00 1.939005e-02 1.031399e+00 3.891267e-02
1.152445e+00 1.938492e-02 1.132158e+00 4.199153e-02
1.191220e+00 1.939005e-02 1.069854e+00 4.218386e-02
1.230010e+00 1.940000e-02 1.017511e+00 4.230608e-02
1.268825e+00 1.941496e-02 1.065195e+00 4.451606e-02
1.307675e+00 1.943499e-02 1.085944e+00 4.622450e-02
1.346565e+00 1.945502e-02 1.060733e+00 4.721621e-02
1.385500e+00 1.947999e-02 9.509597e-01 4.627192e-02
1.424490e+00 1.951003e-02 8.853626e-01 4.673634e-02
1.463540e+00 1.953995e-02 8.171371e-01 4.785308e-02
1.502650e+00 1.957005e-02 7.543198e-01 4.729230e-02
1.541825e+00 1.960504e-02 7.388212e-01 4.809817e-02
1.581060e+00 1.962990e-02 7.462666e-01 4.948338e-02
1.620355e+00 1.966506e-02 7.231997e-01 5.019223e-02
1.662175e+00 2.215499e-02 7.866669e-01 5.021090e-02
1.704055e+00 1.972502e-02 8.139879e-01 5.478793e-02
1.743535e+00 1.975501e-02 9.313599e-01 5.995508e-02
1.783065e+00 1.977497e-02 1.043267e+00 6.462368e-02
1.825125e+00 2.228504e-02 9.139598e-01 6.016366e-02
1.869715e+00 2.230495e-02 9.481576e-01 6.471625e-02
1.916840e+00 2.482003e-02 1.019927e+00 6.717095e-02
1.964020e+00 2.235997e-02 9.746925e-01 7.179877e-02
2.008760e+00 2.238005e-02 9.294679e-01 7.329051e-02
2.053540e+00 2.239990e-02 7.671386e-01 6.932438e-02
2.100845e+00 2.490509e-02 7.334802e-01 6.609784e-02
2.148180e+00 2.243006e-02 8.729744e-01 7.932443e-02
2.193050e+00 2.243996e-02 7.974113e-01 7.840764e-02
2.240440e+00 2.494991e-02 9.709794e-01 9.096557e-02
2.290345e+00 2.495503e-02 1.090811e+00 1.017414e-01
2.342765e+00 2.746499e-02 1.104629e+00 1.045894e-01
2.395200e+00 2.496994e-02 1.306638e+00 1.251539e-01
2.442655e+00 2.248502e-02 1.108195e+00 1.250589e-01
2.487625e+00 2.248514e-02 9.862205e-01 1.160708e-01
2.537595e+00 2.748501e-02 8.715758e-01 1.003202e-01
2.590070e+00 2.498996e-02 1.033133e+00 1.157859e-01
2.642550e+00 2.749002e-02 1.135555e+00 1.221745e-01
2.705035e+00 3.499496e-02 7.604337e-01 9.246487e-02
2.772525e+00 3.249502e-02 7.424025e-01 9.635825e-02
2.832515e+00 2.749491e-02 1.001318e+00 1.201236e-01
2.885010e+00 2.500010e-02 1.130549e+00 1.328771e-01
2.940010e+00 2.999997e-02 9.101607e-01 1.104975e-01
3.002505e+00 3.249502e-02 8.459307e-01 1.021201e-01
3.060000e+00 2.499998e-02 1.087335e+00 1.370387e-01
3.110000e+00 2.499998e-02 1.255111e+00 1.409261e-01
3.167500e+00 3.250003e-02 9.324875e-01 1.136608e-01
3.230000e+00 2.999997e-02 1.025047e+00 1.279689e-01
3.290000e+00 2.999997e-02 1.065093e+00 1.256040e-01
3.352500e+00 3.250003e-02 1.015734e+00 1.196892e-01
3.420000e+00 3.499997e-02 9.048370e-01 1.111159e-01
3.485000e+00 3.000009e-02 1.027488e+00 1.272237e-01
3.540000e+00 2.499998e-02 9.065022e-01 1.311027e-01
3.600000e+00 3.499997e-02 9.110462e-01 1.129916e-01
3.667500e+00 3.250003e-02 9.897025e-01 1.180304e-01
3.730000e+00 2.999997e-02 9.776765e-01 1.248687e-01
3.795000e+00 3.499997e-02 9.501323e-01 1.138675e-01
3.860000e+00 3.000009e-02 1.073558e+00 1.275591e-01
3.922500e+00 3.249991e-02 1.051189e+00 1.234947e-01
3.992500e+00 3.750014e-02 9.642433e-01 1.120094e-01
4.062500e+00 3.249979e-02 1.121544e+00 1.286410e-01
4.125000e+00 3.000021e-02 1.196669e+00 1.393728e-01
4.185000e+00 2.999997e-02 1.080865e+00 1.328069e-01
4.250000e+00 3.499985e-02 9.904684e-01 1.192844e-01
4.315000e+00 2.999997e-02 1.076996e+00 1.357973e-01
4.375000e+00 3.000021e-02 1.303077e+00 1.395001e-01
4.435000e+00 2.999997e-02 1.048657e+00 1.321904e-01
4.492500e+00 2.749991e-02 1.190802e+00 1.399822e-01
4.552500e+00 3.250003e-02 1.068342e+00 1.282702e-01
4.615000e+00 2.999997e-02 1.050971e+00 1.342548e-01
4.675000e+00 2.999997e-02 1.051169e+00 1.280887e-01
4.737500e+00 3.250003e-02 1.082921e+00 1.271985e-01
4.800000e+00 2.999997e-02 1.201401e+00 1.353639e-01
4.860000e+00 2.999997e-02 1.081452e+00 1.303088e-01
4.922500e+00 3.250003e-02 1.059080e+00 1.248994e-01
4.987500e+00 3.250003e-02 1.107646e+00 1.287186e-01
5.055000e+00 3.500009e-02 9.648035e-01 1.175698e-01
5.122500e+00 3.250003e-02 1.019504e+00 1.227906e-01
5.192500e+00 3.749990e-02 8.763459e-01 1.067458e-01
5.262500e+00 3.250003e-02 1.049190e+00 1.213876e-01
5.332500e+00 3.749990e-02 1.222469e+00 1.222747e-01
5.402500e+00 3.250003e-02 9.987195e-01 1.218820e-01
5.467500e+00 3.250003e-02 1.014820e+00 1.220796e-01
5.532500e+00 3.250003e-02 1.096731e+00 1.243383e-01
5.597500e+00 3.250003e-02 1.115233e+00 1.219559e-01
5.667500e+00 3.749990e-02 8.265320e-01 1.010246e-01
5.740000e+00 3.500009e-02 9.186344e-01 1.063738e-01
5.807500e+00 3.250003e-02 8.605594e-01 1.112468e-01
5.877500e+00 3.749990e-02 8.453598e-01 9.781184e-02
5.950000e+00 3.500009e-02 6.781258e-01 9.541496e-02
6.015000e+00 2.999997e-02 9.517306e-01 1.085986e-01
6.075000e+00 2.999997e-02 9.746895e-01 1.004252e-01
6.137500e+00 3.250003e-02 1.127853e+00 9.404353e-02
6.205000e+00 3.499985e-02 1.032481e+00 8.126714e-02
6.275000e+00 3.500009e-02 1.075360e+00 8.180759e-02
6.342500e+00 3.250003e-02 1.158270e+00 9.476328e-02
6.410000e+00 3.500009e-02 9.215243e-01 9.411396e-02
6.480000e+00 3.499985e-02 9.986440e-01 1.033348e-01
6.552500e+00 3.750014e-02 1.043907e+00 1.045176e-01
6.625000e+00 3.499985e-02 1.224073e+00 1.170689e-01
6.697500e+00 3.750014e-02 7.406515e-01 9.482081e-02
6.770000e+00 3.499985e-02 9.137200e-01 1.072462e-01
6.837500e+00 3.250003e-02 1.186213e+00 1.332071e-01
6.907500e+00 3.750014e-02 1.046507e+00 1.252349e-01
6.985000e+00 3.999996e-02 1.144363e+00 1.472018e-01
7.067500e+00 4.250002e-02 1.525882e+00 1.872215e-01
7.152500e+00 4.250002e-02 1.197303e+00 1.896997e-01
7.240000e+00 4.499984e-02 1.237411e+00 1.930042e-01
7.325000e+00 3.999996e-02 1.425641e+00 2.406606e-01
7.415000e+00 5.000019e-02 1.136034e+00 2.173328e-01
7.517500e+00 5.250001e-02 1.534042e+00 2.265639e-01
7.617500e+00 4.749990e-02 1.630155e+00 2.808482e-01
7.705000e+00 3.999996e-02 2.360349e+00 3.469311e-01
7.800000e+00 5.500007e-02 1.694139e+00 2.977988e-01
7.907500e+00 5.250001e-02 1.864623e+00 3.315639e-01
8.015000e+00 5.499983e-02 1.660522e+00 3.348694e-01
8.130000e+00 5.999994e-02 1.728758e+00 3.236976e-01
8.225000e+00 3.500032e-02 1.588940e+00 4.578953e-01
8.302500e+00 4.250002e-02 1.307006e+00 3.757020e-01
8.430000e+00 8.500004e-02 1.112137e+00 2.708626e-01
8.585000e+00 6.999969e-02 1.403237e+00 3.647501e-01
8.720000e+00 6.500006e-02 1.722157e+00 4.099236e-01
8.820000e+00 3.499985e-02 2.587546e+00 5.507708e-01
8.902500e+00 4.750013e-02 1.412455e+00 4.191569e-01
8.990000e+00 3.999996e-02 1.746792e+00 5.183231e-01
9.097500e+00 6.750011e-02 2.386049e+00 4.550762e-01
9.202500e+00 3.749990e-02 2.267804e+00 5.987178e-01
9.287500e+00 4.750013e-02 2.011951e+00 4.969756e-01
9.412500e+00 7.749987e-02 2.569522e+00 4.553909e-01
9.537500e+00 4.750013e-02 2.198856e+00 5.593641e-01
9.660000e+00 7.499981e-02 1.032128e+00 4.169938e-01
9.782500e+00 4.750013e-02 2.534805e+00 6.448004e-01
9.867500e+00 3.749990e-02 3.574561e+00 8.461367e-01


==> figures/data/mrk335_2019/lagenergy.dat <==
E dE lag sig
3.500000e-01 5.000000e-02 9.680391e+02 8.675457e+02
4.500000e-01 5.000000e-02 -6.823699e+02 1.929308e+02
5.500000e-01 5.000000e-02 -7.381697e+02 5.631512e+02
7.000000e-01 1.000000e-01 7.636622e+01 2.148883e+03
9.000000e-01 1.000000e-01 -2.186540e+02 3.940063e+02
1.150000e+00 1.500000e-01 7.732695e+02 1.220057e+02
1.450000e+00 1.500000e-01 -5.543148e+02 3.197340e+02
1.800000e+00 2.000000e-01 -7.520636e+02 1.502504e+02
2.250000e+00 2.500000e-01 2.982592e+02 4.346252e+02
2.750000e+00 2.500000e-01 4.948619e+02 1.513058e+02
3.500000e+00 5.000000e-01 6.829122e+02 9.439887e+01
4.500000e+00 5.000000e-01 4.385051e+02 1.380365e+02
5.500000e+00 5.000000e-01 -6.415313e+02 1.750588e+02
6.500000e+00 5.000000e-01 -1.056672e+03 2.288843e+02
7.500000e+00 5.000000e-01 1.136753e+02 2.859385e+02
9.000000e+00 1.000000e+00 -6.714133e+02 1.470853e+02


==> figures/data/mrk335_2019/lagenergy_model.dat <==
E hamcor lamppost
3.500000e-01 1.460830e+02 1.245263e+02
4.500000e-01 1.595580e+02 1.327676e+02
5.500000e-01 2.119921e+02 1.659659e+02
7.000000e-01 2.201545e+02 1.711866e+02
9.000000e-01 1.697487e+02 1.390635e+02
1.150000e+00 -8.909779e+01 -2.493634e+01
1.450000e+00 -4.090374e+01 1.053952e+01
1.800000e+00 -6.071383e+01 -1.636048e+00
2.250000e+00 -6.342706e+01 -2.446252e+00
2.750000e+00 -1.097484e+01 3.101711e+01
3.500000e+00 1.104549e+02 1.031094e+02
4.500000e+00 2.051717e+02 1.615986e+02
5.500000e+00 2.612803e+02 2.000039e+02
6.500000e+00 3.146405e+02 2.413604e+02
7.500000e+00 2.231339e+02 1.734841e+02
9.000000e+00 1.669779e+02 1.373585e+02


==> figures/data/mrk335_2019/lagfit.dat <==
f tau sig model
2.539063e-04 -5.415236e+02 1.254197e+03 1.629536e+03
3.710938e-04 1.048114e+03 9.468995e+01 9.546442e+02
5.468750e-04 4.343592e+02 2.175230e+02 5.330890e+02
6.640625e-04 -2.549965e+01 9.876890e+01 -1.235005e+00


==> figures/data/mrk335_2019/lagfull.dat <==
f tau sig
3.906250e-05 1.162775e+02 2.980957e+03
7.812500e-05 9.755616e+02 3.777467e+03
1.171875e-04 1.325760e+03 5.970777e+02
1.757812e-04 -1.814268e+03 1.093978e+03
2.539063e-04 -5.415236e+02 1.254197e+03
3.710938e-04 1.048114e+03 9.468995e+01
5.468750e-04 4.343592e+02 2.175230e+02
8.203125e-04 1.915527e+02 7.757550e+01
1.250000e-03 -2.613814e+02 2.145434e+02
1.875000e-03 -2.615426e+02 9.514153e+01
2.792969e-03 5.267604e+01 5.293285e+01
4.160156e-03 -1.019884e+01 3.869445e+01


==> figures/data/mrk335_2019/lagmodel.dat <==
f tau rev cont
6.666667e-05 7.137800e+03 -3.498986e+02 7.487698e+03
6.964256e-05 6.819693e+03 -3.480488e+02 7.167742e+03
7.275128e-05 6.515299e+03 -3.461591e+02 6.861458e+03
7.599878e-05 6.224018e+03 -3.442438e+02 6.568262e+03
7.939124e-05 5.945275e+03 -3.423188e+02 6.287594e+03
8.293513e-05 5.678517e+03 -3.404022e+02 6.018920e+03
8.663721e-05 5.423213e+03 -3.385131e+02 5.761726e+03
9.050455e-05 5.178851e+03 -3.366709e+02 5.515522e+03
9.454453e-05 4.944944e+03 -3.348950e+02 5.279839e+03
9.876484e-05 4.721024e+03 -3.332030e+02 5.054227e+03
1.031735e-04 4.506645e+03 -3.316101e+02 4.838255e+03
1.077790e-04 4.301384e+03 -3.301278e+02 4.631512e+03
1.125901e-04 4.104840e+03 -3.287631e+02 4.433604e+03
1.176159e-04 3.916634e+03 -3.275178e+02 4.244152e+03
1.228661e-04 3.736407e+03 -3.263885e+02 4.062795e+03
1.283507e-04 3.563821e+03 -3.253674e+02 3.889188e+03
1.340800e-04 3.398557e+03 -3.244431e+02 3.723000e+03
1.400651e-04 3.240309e+03 -3.236034e+02 3.563913e+03
1.463174e-04 3.088786e+03 -3.228374e+02 3.411624e+03
1.528488e-04 2.943703e+03 -3.221388e+02 3.265842e+03
1.596717e-04 2.804781e+03 -3.215086e+02 3.126290e+03
1.667991e-04 2.671743e+03 -3.209571e+02 2.992700e+03
1.742448e-04 2.544315e+03 -3.205046e+02 2.864820e+03
1.820228e-04 2.422224e+03 -3.201794e+02 2.742403e+03
1.901480e-04 2.305203e+03 -3.200152e+02 2.625218e+03
1.986359e-04 2.192995e+03 -3.200456e+02 2.513040e+03
2.075026e-04 2.085356e+03 -3.202993e+02 2.405656e+03
2.167652e-04 1.982063e+03 -3.207966e+02 2.302860e+03
2.264412e-04 1.882908e+03 -3.215486e+02 2.204457e+03
2.365492e-04 1.787698e+03 -3.225602e+02 2.110258e+03
2.471084e-04 1.696248e+03 -3.238372e+02 2.020085e+03
2.581389e-04 1.608370e+03 -3.253948e+02 1.933765e+03
2.696617e-04 1.523868e+03 -3.272651e+02 1.851133e+03
2.816990e-04 1.442535e+03 -3.294981e+02 1.772033e+03
2.942736e-04 1.364160e+03 -3.321522e+02 1.696312e+03
3.074095e-04 1.288548e+03 -3.352797e+02 1.623827e+03
3.211317e-04 1.215524e+03 -3.389160e+02 1.554440e+03
3.354665e-04 1.144927e+03 -3.430899e+02 1.488017e+03
3.504411e-04 1.076576e+03 -3.478567e+02 1.424433e+03
3.660842e-04 1.010241e+03 -3.533245e+02 1.363566e+03
3.824256e-04 9.456667e+02 -3.596325e+02 1.305299e+03
3.994965e-04 8.826398e+02 -3.668828e+02 1.249523e+03
4.173293e-04 8.210063e+02 -3.751231e+02 1.196129e+03
4.359582e-04 7.605633e+02 -3.844544e+02 1.145018e+03
4.554187e-04 7.009462e+02 -3.951439e+02 1.096090e+03
4.757478e-04 6.417518e+02 -4.075014e+02 1.049253e+03
4.969844e-04 5.827908e+02 -4.216268e+02 1.004418e+03
5.191689e-04 5.239874e+02 -4.375106e+02 9.614980e+02
5.423438e-04 4.649077e+02 -4.555046e+02 9.204123e+02
5.665531e-04 4.043837e+02 -4.766986e+02 8.810823e+02
5.918431e-04 3.396072e+02 -5.038257e+02 8.434329e+02
6.182619e-04 2.623983e+02 -5.449939e+02 8.073922e+02
6.458601e-04 1.427469e+02 -6.301447e+02 7.728916e+02
6.746902e-04 1.368779e+03 6.289135e+02 7.398653e+02
7.048073e-04 1.097679e+03 3.894287e+02 7.082502e+02
7.362687e-04 9.681917e+02 2.902057e+02 6.779860e+02
7.691345e-04 8.815553e+02 2.325403e+02 6.490151e+02
8.034674e-04 8.132410e+02 1.919589e+02 6.212821e+02
8.393328e-04 7.555898e+02 1.608557e+02 5.947341e+02
8.767992e-04 7.047850e+02 1.354644e+02 5.693206e+02
9.159381e-04 6.590457e+02 1.140527e+02 5.449930e+02
9.568240e-04 6.173153e+02 9.561030e+01 5.217050e+02
9.995351e-04 5.792749e+02 7.986284e+01 4.994121e+02
1.044153e-03 5.442843e+02 6.621254e+01 4.780717e+02
1.090762e-03 5.119360e+02 5.429265e+01 4.576433e+02
1.139452e-03 4.819587e+02 4.387089e+01 4.380878e+02
1.190315e-03 4.539630e+02 3.459504e+01 4.193679e+02
1.243449e-03 4.280424e+02 2.659442e+01 4.014480e+02
1.298954e-03 4.037456e+02 1.945188e+01 3.842937e+02
1.356937e-03 3.810295e+02 1.315699e+01 3.678725e+02
1.417509e-03 3.596145e+02 7.461504e+00 3.521530e+02
1.480784e-03 3.392543e+02 2.149079e+00 3.371052e+02
1.546883e-03 3.201889e+02 -2.511501e+00 3.227004e+02
1.615934e-03 3.022152e+02 -6.695951e+00 3.089111e+02
1.688066e-03 2.854813e+02 -1.022972e+01 2.957111e+02
1.763419e-03 2.697354e+02 -1.333965e+01 2.830751e+02
1.842135e-03 2.554168e+02 -1.556219e+01 2.709790e+02
1.924365e-03 2.421963e+02 -1.720349e+01 2.593998e+02
2.010265e-03 2.312242e+02 -1.709129e+01 2.483154e+02
2.100000e-03 2.226225e+02 -1.508218e+01 2.377047e+02


==> figures/data/mrk335_2019/lamppost_chi2_flat.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 1.110019e+01 1.110019e+01 0.000000e+00
2.558932e+00 1.119271e+01 1.119271e+01 0.000000e+00
2.619252e+00 1.129860e+01 1.129860e+01 0.000000e+00
2.680995e+00 1.142003e+01 1.142003e+01 0.000000e+00
2.744193e+00 1.155954e+01 1.155954e+01 0.000000e+00
2.808881e+00 1.172023e+01 1.172023e+01 0.000000e+00
2.875093e+00 1.190580e+01 1.190580e+01 0.000000e+00
2.942867e+00 1.212074e+01 1.212074e+01 0.000000e+00
3.012238e+00 1.237051e+01 1.237051e+01 0.000000e+00
3.083244e+00 1.266173e+01 1.266173e+01 0.000000e+00
3.155924e+00 1.300244e+01 1.300244e+01 0.000000e+00
3.230318e+00 1.340241e+01 1.340241e+01 0.000000e+00
3.306465e+00 1.387339e+01 1.387339e+01 0.000000e+00
3.384407e+00 1.442937e+01 1.442937e+01 0.000000e+00
3.464186e+00 1.508663e+01 1.508663e+01 0.000000e+00
3.545846e+00 1.586354e+01 1.586354e+01 0.000000e+00
3.629431e+00 1.677964e+01 1.677964e+01 0.000000e+00
3.714986e+00 1.785391e+01 1.785391e+01 0.000000e+00
3.802558e+00 1.910175e+01 1.910175e+01 0.000000e+00
3.892194e+00 2.053074e+01 2.053074e+01 0.000000e+00
3.983943e+00 2.213586e+01 2.213586e+01 0.000000e+00
4.077855e+00 2.389574e+01 2.389574e+01 0.000000e+00
4.173981e+00 2.577180e+01 2.577180e+01 0.000000e+00
4.272372e+00 2.771187e+01 2.771187e+01 0.000000e+00
4.373083e+00 2.965760e+01 2.965760e+01 0.000000e+00
4.476168e+00 3.155335e+01 3.155335e+01 0.000000e+00
4.581683e+00 3.335328e+01 3.335328e+01 0.000000e+00
4.689685e+00 3.502514e+01 3.502514e+01 0.000000e+00
4.800233e+00 3.655042e+01 3.655042e+01 0.000000e+00
4.913387e+00 3.792222e+01 3.792222e+01 0.000000e+00
5.029209e+00 3.914204e+01 3.914204e+01 0.000000e+00
5.147760e+00 4.021666e+01 4.021666e+01 0.000000e+00
5.269107e+00 4.115531e+01 4.115531e+01 0.000000e+00
5.393313e+00 4.196727e+01 4.196727e+01 0.000000e+00
5.520448e+00 4.265954e+01 4.265954e+01 0.000000e+00
5.650579e+00 4.323386e+01 4.323386e+01 0.000000e+00
5.783778e+00 4.368135e+01 4.368135e+01 0.000000e+00
5.920117e+00 4.397154e+01 4.397154e+01 0.000000e+00
6.059669e+00 4.403307e+01 4.403307e+01 0.000000e+00
6.202511e+00 4.383023e+01 4.383023e+01 0.000000e+00
6.348721e+00 4.447830e+01 4.447830e+01 0.000000e+00
6.498377e+00 4.650276e+01 4.650276e+01 0.000000e+00
6.651560e+00 4.795511e+01 4.795511e+01 0.000000e+00
6.808355e+00 4.893672e+01 4.893672e+01 0.000000e+00
6.968846e+00 4.971992e+01 4.971992e+01 0.000000e+00
7.133119e+00 5.044459e+01 5.044459e+01 0.000000e+00
7.301266e+00 5.120041e+01 5.120041e+01 0.000000e+00
7.473376e+00 5.207432e+01 5.207432e+01 0.000000e+00
7.649543e+00 5.319116e+01 5.319116e+01 0.000000e+00
7.829862e+00 5.478944e+01 5.478944e+01 0.000000e+00
8.014432e+00 5.744509e+01 5.744509e+01 0.000000e+00
8.203354e+00 6.295802e+01 6.295802e+01 0.000000e+00
8.396728e+00 7.810944e+01 7.810944e+01 0.000000e+00
8.594661e+00 2.251355e+00 2.251355e+00 0.000000e+00
8.797259e+00 3.561824e+00 3.561824e+00 0.000000e+00
9.004634e+00 4.406950e+00 4.406950e+00 0.000000e+00
9.216896e+00 4.922572e+00 4.922572e+00 0.000000e+00
9.434163e+00 5.269957e+00 5.269957e+00 0.000000e+00
9.656551e+00 5.523095e+00 5.523095e+00 0.000000e+00
9.884181e+00 5.717374e+00 5.717374e+00 0.000000e+00
1.011718e+01 5.871124e+00 5.871124e+00 0.000000e+00
1.035566e+01 5.994465e+00 5.994465e+00 0.000000e+00
1.059977e+01 6.093232e+00 6.093232e+00 0.000000e+00
1.084964e+01 6.170871e+00 6.170871e+00 0.000000e+00
1.110539e+01 6.229433e+00 6.229433e+00 0.000000e+00
1.136718e+01 6.270119e+00 6.270119e+00 0.000000e+00
1.163513e+01 6.293611e+00 6.293611e+00 0.000000e+00
1.190940e+01 6.300297e+00 6.300297e+00 0.000000e+00
1.219014e+01 6.290476e+00 6.290476e+00 0.000000e+00
1.247749e+01 6.264643e+00 6.264643e+00 0.000000e+00
1.277162e+01 6.223997e+00 6.223997e+00 0.000000e+00
1.307268e+01 6.171369e+00 6.171369e+00 0.000000e+00
1.338083e+01 6.112613e+00 6.112613e+00 0.000000e+00
1.369626e+01 6.057507e+00 6.057507e+00 0.000000e+00
1.401911e+01 1.492025e+01 1.492025e+01 0.000000e+00
1.434958e+01 1.416441e+01 1.416441e+01 0.000000e+00
1.468784e+01 1.348560e+01 1.348560e+01 0.000000e+00
1.503407e+01 1.291475e+01 1.291475e+01 0.000000e+00
1.538846e+01 1.244774e+01 1.244774e+01 0.000000e+00
1.575120e+01 1.206628e+01 1.206628e+01 0.000000e+00
1.612250e+01 1.175226e+01 1.175226e+01 0.000000e+00
1.650255e+01 1.149292e+01 1.149292e+01 0.000000e+00
1.689156e+01 1.128166e+01 1.128166e+01 0.000000e+00
1.728974e+01 1.111779e+01 1.111779e+01 0.000000e+00
1.769730e+01 1.100661e+01 1.100661e+01 0.000000e+00
1.811447e+01 1.096020e+01 1.096020e+01 0.000000e+00
1.854148e+01 1.099912e+01 1.099912e+01 0.000000e+00
1.897855e+01 1.115512e+01 1.115512e+01 0.000000e+00
1.942592e+01 1.147427e+01 1.147427e+01 0.000000e+00
1.988384e+01 1.201799e+01 1.201799e+01 0.000000e+00
2.035256e+01 1.285468e+01 1.285468e+01 0.000000e+00
2.083232e+01 1.402960e+01 1.402960e+01 0.000000e+00
2.132339e+01 1.550907e+01 1.550907e+01 0.000000e+00
2.182604e+01 1.713857e+01 1.713857e+01 0.000000e+00
2.234054e+01 1.868369e+01 1.868369e+01 0.000000e+00
2.286716e+01 1.994235e+01 1.994235e+01 0.000000e+00
2.340620e+01 2.082107e+01 2.082107e+01 0.000000e+00
2.395795e+01 2.132639e+01 2.132639e+01 0.000000e+00
2.452270e+01 2.151661e+01 2.151661e+01 0.000000e+00
2.510076e+01 2.146144e+01 2.146144e+01 0.000000e+00
2.569245e+01 2.122205e+01 2.122205e+01 0.000000e+00
2.629809e+01 2.084664e+01 2.084664e+01 0.000000e+00
2.691800e+01 2.037484e+01 2.037484e+01 0.000000e+00
2.755253e+01 1.984480e+01 1.984480e+01 0.000000e+00
2.820202e+01 1.929341e+01 1.929341e+01 0.000000e+00
2.886681e+01 1.874159e+01 1.874159e+01 0.000000e+00
2.954728e+01 1.817634e+01 1.817634e+01 0.000000e+00
3.024378e+01 1.755430e+01 1.755430e+01 0.000000e+00
3.095671e+01 1.682370e+01 1.682370e+01 0.000000e+00
3.168644e+01 1.594181e+01 1.594181e+01 0.000000e+00
3.243337e+01 1.488495e+01 1.488495e+01 0.000000e+00
3.319791e+01 1.366314e+01 1.366314e+01 0.000000e+00
3.398047e+01 1.234533e+01 1.234533e+01 0.000000e+00
3.478148e+01 1.108432e+01 1.108432e+01 0.000000e+00
3.560137e+01 1.011876e+01 1.011876e+01 0.000000e+00
3.644059e+01 9.753627e+00 9.753627e+00 0.000000e+00
3.729959e+01 1.032809e+01 1.032809e+01 0.000000e+00
3.817884e+01 1.197072e+01 1.197072e+01 0.000000e+00
3.907881e+01 1.402979e+01 1.402979e+01 0.000000e+00
4.000000e+01 1.546899e+01 1.546899e+01 0.000000e+00


==> figures/data/mrk335_2019/lamppost_chi2_schwarzschild.dat <==
h chi2 chi2_lag chi2_I
2.500000e+00 3.684922e+01 3.684922e+01 0.000000e+00
2.558932e+00 3.280622e+01 3.280622e+01 0.000000e+00
2.619252e+00 3.888289e+01 3.888289e+01 0.000000e+00
2.680995e+00 3.600794e+01 3.600794e+01 0.000000e+00
2.744193e+00 3.875374e+01 3.875374e+01 0.000000e+00
2.808881e+00 3.909929e+01 3.909929e+01 0.000000e+00
2.875093e+00 3.883366e+01 3.883366e+01 0.000000e+00
2.942867e+00 3.924450e+01 3.924450e+01 0.000000e+00
3.012238e+00 1.413224e+01 1.413224e+01 0.000000e+00
3.083244e+00 4.094546e+01 4.094546e+01 0.000000e+00
3.155924e+00 4.165830e+01 4.165830e+01 0.000000e+00
3.230318e+00 4.370320e+01 4.370320e+01 0.000000e+00
3.306465e+00 4.361355e+01 4.361355e+01 0.000000e+00
3.384407e+00 4.363155e+01 4.363155e+01 0.000000e+00
3.464186e+00 4.435807e+01 4.435807e+01 0.000000e+00
3.545846e+00 4.573341e+01 4.573341e+01 0.000000e+00
3.629431e+00 4.615362e+01 4.615362e+01 0.000000e+00
3.714986e+00 4.698879e+01 4.698879e+01 0.000000e+00
3.802558e+00 4.819338e+01 4.819338e+01 0.000000e+00
3.892194e+00 4.828620e+01 4.828620e+01 0.000000e+00
3.983943e+00 4.873279e+01 4.873279e+01 0.000000e+00
4.077855e+00 4.939500e+01 4.939500e+01 0.000000e+00
4.173981e+00 5.011004e+01 5.011004e+01 0.000000e+00
4.272372e+00 5.071278e+01 5.071278e+01 0.000000e+00
4.373083e+00 5.142045e+01 5.142045e+01 0.000000e+00
4.476168e+00 5.312716e+01 5.312716e+01 0.000000e+00
4.581683e+00 5.502978e+01 5.502978e+01 0.000000e+00
4.689685e+00 6.879294e+01 6.879294e+01 0.000000e+00
4.800233e+00 6.437905e+01 6.437905e+01 0.000000e+00
4.913387e+00 6.192343e+01 6.192343e+01 0.000000e+00
5.029209e+00 6.002015e+01 6.002015e+01 0.000000e+00
5.147760e+00 5.849383e+01 5.849383e+01 0.000000e+00
5.269107e+00 5.906202e+01 5.906202e+01 0.000000e+00
5.393313e+00 5.868548e+01 5.868548e+01 0.000000e+00
5.520448e+00 5.980459e+01 5.980459e+01 0.000000e+00
5.650579e+00 6.022290e+01 6.022290e+01 0.000000e+00
5.783778e+00 6.132795e+01 6.132795e+01 0.000000e+00
5.920117e+00 6.236861e+01 6.236861e+01 0.000000e+00
6.059669e+00 6.423047e+01 6.423047e+01 0.000000e+00
6.202511e+00 6.642658e+01 6.642658e+01 0.000000e+00
6.348721e+00 6.909975e+01 6.909975e+01 0.000000e+00
6.498377e+00 7.342428e+01 7.342428e+01 0.000000e+00
6.651560e+00 7.796996e+01 7.796996e+01 0.000000e+00
6.808355e+00 6.009601e+00 6.009601e+00 0.000000e+00
6.968846e+00 3.092039e+00 3.092039e+00 0.000000e+00
7.133119e+00 1.889713e+00 1.889713e+00 0.000000e+00
7.301266e+00 2.126728e+00 2.126728e+00 0.000000e+00
7.473376e+00 2.509878e+00 2.509878e+00 0.000000e+00
7.649543e+00 3.007345e+00 3.007345e+00 0.000000e+00
7.829862e+00 3.535149e+00 3.535149e+00 0.000000e+00
8.014432e+00 3.814821e+00 3.814821e+00 0.000000e+00
8.203354e+00 4.148528e+00 4.148528e+00 0.000000e+00
8.396728e+00 4.612648e+00 4.612648e+00 0.000000e+00
8.594661e+00 4.752613e+00 4.752613e+00 0.000000e+00
8.797259e+00 5.022972e+00 5.022972e+00 0.000000e+00
9.004634e+00 5.249154e+00 5.249154e+00 0.000000e+00
9.216896e+00 5.348553e+00 5.348553e+00 0.000000e+00
9.434163e+00 5.566843e+00 5.566843e+00 0.000000e+00
9.656551e+00 5.673295e+00 5.673295e+00 0.000000e+00
9.884181e+00 5.730193e+00 5.730193e+00 0.000000e+00
1.011718e+01 5.875790e+00 5.875790e+00 0.000000e+00
1.035566e+01 5.931120e+00 5.931120e+00 0.000000e+00
1.059977e+01 6.006062e+00 6.006062e+00 0.000000e+00
1.084964e+01 5.985848e+00 5.985848e+00 0.000000e+00
1.110539e+01 5.987069e+00 5.987069e+00 0.000000e+00
1.136718e+01 6.060323e+00 6.060323e+00 0.000000e+00
1.163513e+01 6.045958e+00 6.045958e+00 0.000000e+00
1.190940e+01 6.004936e+00 6.004936e+00 0.000000e+00
1.219014e+01 1.521483e+01 1.521483e+01 0.000000e+00
1.247749e+01 1.462995e+01 1.462995e+01 0.000000e+00
1.277162e+01 1.418764e+01 1.418764e+01 0.000000e+00
1.307268e+01 1.372741e+01 1.372741e+01 0.000000e+00
1.338083e+01 1.334423e+01 1.334423e+01 0.000000e+00
1.369626e+01 1.305649e+01 1.305649e+01 0.000000e+00
1.401911e+01 1.272560e+01 1.272560e+01 0.000000e+00
1.434958e+01 1.246000e+01 1.246000e+01 0.000000e+00
1.468784e+01 1.211110e+01 1.211110e+01 0.000000e+00
1.503407e+01 1.198904e+01 1.198904e+01 0.000000e+00
1.538846e+01 1.186013e+01 1.186013e+01 0.000000e+00
1.575120e+01 1.172826e+01 1.172826e+01 0.000000e+00
1.612250e+01 1.173033e+01 1.173033e+01 0.000000e+00
1.650255e+01 1.187902e+01 1.187902e+01 0.000000e+00
1.689156e+01 1.170407e+01 1.170407e+01 0.000000e+00
1.728974e+01 1.201405e+01 1.201405e+01 0.000000e+00
1.769730e+01 1.214766e+01 1.214766e+01 0.000000e+00
1.811447e+01 1.249078e+01 1.249078e+01 0.000000e+00
1.854148e+01 1.315706e+01 1.315706e+01 0.000000e+00
1.897855e+01 1.397327e+01 1.397327e+01 0.000000e+00
1.942592e+01 1.498258e+01 1.498258e+01 0.000000e+00
1.988384e+01 1.596356e+01 1.596356e+01 0.000000e+00
2.035256e+01 1.710185e+01 1.710185e+01 0.000000e+00
2.083232e+01 1.828108e+01 1.828108e+01 0.000000e+00
2.132339e+01 1.939203e+01 1.939203e+01 0.000000e+00
2.182604e+01 2.026804e+01 2.026804e+01 0.000000e+00
2.234054e+01 2.082837e+01 2.082837e+01 0.000000e+00
2.286716e+01 2.111371e+01 2.111371e+01 0.000000e+00
2.340620e+01 2.116900e+01 2.116900e+01 0.000000e+00
2.395795e+01 2.111499e+01 2.111499e+01 0.000000e+00
2.452270e+01 2.077937e+01 2.077937e+01 0.000000e+00
2.510076e+01 2.042218e+01 2.042218e+01 0.000000e+00
2.569245e+01 1.997892e+01 1.997892e+01 0.000000e+00
2.629809e+01 1.945822e+01 1.945822e+01 0.000000e+00
2.691800e+01 1.891627e+01 1.891627e+01 0.000000e+00
2.755253e+01 1.833848e+01 1.833848e+01 0.000000e+00
2.820202e+01 1.756168e+01 1.756168e+01 0.000000e+00
2.886681e+01 1.685269e+01 1.685269e+01 0.000000e+00
2.954728e+01 1.595642e+01 1.595642e+01 0.000000e+00
3.024378e+01 1.496339e+01 1.496339e+01 0.000000e+00
3.095671e+01 1.401836e+01 1.401836e+01 0.000000e+00
3.168644e+01 1.281214e+01 1.281214e+01 0.000000e+00
3.243337e+01 1.172304e+01 1.172304e+01 0.000000e+00
3.319791e+01 1.075152e+01 1.075152e+01 0.000000e+00
3.398047e+01 1.007776e+01 1.007776e+01 0.000000e+00
3.478148e+01 9.781563e+00 9.781563e+00 0.000000e+00
3.560137e+01 1.057238e+01 1.057238e+01 0.000000e+00
3.644059e+01 1.194966e+01 1.194966e+01 0.000000e+00
3.729959e+01 1.390102e+01 1.390102e+01 0.000000e+00
3.817884e+01 1.535245e+01 1.535245e+01 0.000000e+00
3.907881e+01 1.603064e+01 1.603064e+01 0.000000e+00
4.000000e+01 1.599702e+01 1.599702e+01 0.000000e+00


==> figures/data/mrk335_2019/le_eres_schwarzschild.dat <==
E data sig hamcor_joint lamppost_joint hamcor_grey lamppost_grey hamcor_visible lamppost_visible hamcor_eres lamppost_eres
3.500000e-01 9.680391e+02 8.675457e+02 4.030295e+01 8.731903e+01 1.460830e+02 1.245263e+02 1.446503e+02 1.164169e+02 1.434488e+02 1.041682e+02
4.500000e-01 -6.823699e+02 1.929308e+02 6.421593e+01 5.400932e+01 1.595580e+02 1.327676e+02 1.587272e+02 1.230959e+02 1.604258e+02 1.362637e+02
5.500000e-01 -7.381697e+02 5.631512e+02 5.449584e+01 3.534183e+01 2.119921e+02 1.659659e+02 2.140758e+02 1.504482e+02 2.093098e+02 1.346412e+02
7.000000e-01 7.636622e+01 2.148883e+03 1.734732e+01 1.653511e+01 2.201545e+02 1.711866e+02 2.225547e+02 1.546432e+02 2.273846e+02 1.598121e+02
9.000000e-01 -2.186540e+02 3.940063e+02 4.432887e+00 5.349229e+01 1.697487e+02 1.390635e+02 1.694169e+02 1.282283e+02 1.748482e+02 1.262010e+02
1.150000e+00 7.732695e+02 1.220057e+02 2.214956e+01 2.018699e+02 -8.909779e+01 -2.493634e+01 -8.972847e+01 3.104725e-01 -8.618821e+01 9.619909e+00
1.450000e+00 -5.543148e+02 3.197340e+02 2.091429e+01 1.825649e+02 -4.090374e+01 1.053952e+01 -4.273661e+01 2.762019e+01 -4.205918e+01 2.987460e+01
1.800000e+00 -7.520636e+02 1.502504e+02 2.392550e+01 1.949744e+02 -6.071383e+01 -1.636048e+00 -6.140458e+01 1.851188e+01 -6.209966e+01 1.219541e+01
2.250000e+00 2.982592e+02 4.346252e+02 2.603353e+01 1.878511e+02 -6.342706e+01 -2.446252e+00 -6.362535e+01 1.803651e+01 -6.139697e+01 1.856712e+01
2.750000e+00 4.948619e+02 1.513058e+02 3.229665e+01 1.658836e+02 -1.097484e+01 3.101711e+01 -1.314685e+01 4.345978e+01 -1.120030e+01 4.352465e+01
3.500000e+00 6.829122e+02 9.439887e+01 5.744637e+01 1.041403e+02 1.104549e+02 1.031094e+02 1.078109e+02 9.927818e+01 1.061816e+02 8.990044e+01
4.500000e+00 4.385051e+02 1.380365e+02 1.056142e+02 -7.642722e+00 2.051717e+02 1.615986e+02 2.069385e+02 1.468986e+02 2.019925e+02 1.508954e+02
5.500000e+00 -6.415313e+02 1.750588e+02 5.815959e+01 3.099465e+00 2.612803e+02 2.000039e+02 2.672061e+02 1.797927e+02 2.601447e+02 1.985372e+02
6.500000e+00 -1.056672e+03 2.288843e+02 1.150407e+03 -1.428933e+02 3.146405e+02 2.413604e+02 3.251611e+02 2.169683e+02 3.314547e+02 1.669740e+02
7.500000e+00 1.136753e+02 2.859385e+02 -3.309824e+01 -1.009032e+02 2.231339e+02 1.734841e+02 2.261697e+02 1.569613e+02 2.484568e+02 2.189712e+02
9.000000e+00 -6.714133e+02 1.470853e+02 6.093494e+01 6.201058e+01 1.669779e+02 1.373585e+02 1.665185e+02 1.268439e+02 1.644540e+02 1.220370e+02


==> figures/data/mrk335_2019/map.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.589232e-01
5.334838e+00 1.303321e-01 3.138370e-01
6.716163e+00 1.303321e-01 4.304070e-06
8.455149e+00 1.303321e-01 1.484455e-10
1.064440e+01 1.303321e-01 1.761226e-10
1.340051e+01 1.303321e-01 1.695850e-10
1.687024e+01 1.303321e-01 2.377693e-10
2.123837e+01 1.303321e-01 2.422172e-10
2.673753e+01 1.303321e-01 4.351219e-07
3.366055e+00 2.213882e-01 9.317096e-01
4.237613e+00 2.213882e-01 6.707518e-01
5.334838e+00 2.213882e-01 2.040034e-01
6.716163e+00 2.213882e-01 1.308396e-10
8.455149e+00 2.213882e-01 1.304287e-10
1.064440e+01 2.213882e-01 1.305773e-10
1.340051e+01 2.213882e-01 1.309930e-10
1.687024e+01 2.213882e-01 1.311177e-10
2.123837e+01 2.213882e-01 1.356938e-10
2.673753e+01 2.213882e-01 1.554810e-10
3.366055e+00 3.760603e-01 8.300964e-01
4.237613e+00 3.760603e-01 5.453145e-01
5.334838e+00 3.760603e-01 1.228812e-01
6.716163e+00 3.760603e-01 1.295842e-10
8.455149e+00 3.760603e-01 1.295824e-10
1.064440e+01 3.760603e-01 1.295826e-10
1.340051e+01 3.760603e-01 1.296201e-10
1.687024e+01 3.760603e-01 1.297610e-10
2.123837e+01 3.760603e-01 1.303398e-10
2.673753e+01 3.760603e-01 1.305648e-10
3.366055e+00 6.387935e-01 6.932518e-01
4.237613e+00 6.387935e-01 4.087772e-01
5.334838e+00 6.387935e-01 7.272612e-02
6.716163e+00 6.387935e-01 1.295801e-10
8.455149e+00 6.387935e-01 1.295776e-10
1.064440e+01 6.387935e-01 1.295777e-10
1.340051e+01 6.387935e-01 1.295780e-10
1.687024e+01 6.387935e-01 1.295786e-10
2.123837e+01 6.387935e-01 1.295796e-10
2.673753e+01 6.387935e-01 1.295806e-10
3.366055e+00 1.085084e+00 5.842546e-01
4.237613e+00 1.085084e+00 3.648926e-01
5.334838e+00 1.085084e+00 6.342235e-02
6.716163e+00 1.085084e+00 1.295772e-10
8.455149e+00 1.085084e+00 1.295767e-10
1.064440e+01 1.085084e+00 1.295767e-10
1.340051e+01 1.085084e+00 1.295767e-10
1.687024e+01 1.085084e+00 1.295767e-10
2.123837e+01 1.085084e+00 1.295768e-10
2.673753e+01 1.085084e+00 1.295769e-10
3.366055e+00 1.843175e+00 5.324384e-01
4.237613e+00 1.843175e+00 3.754399e-01
5.334838e+00 1.843175e+00 1.403618e-01
6.716163e+00 1.843175e+00 1.295782e-10
8.455149e+00 1.843175e+00 1.295767e-10
1.064440e+01 1.843175e+00 1.295767e-10
1.340051e+01 1.843175e+00 1.295767e-10
1.687024e+01 1.843175e+00 1.295767e-10
2.123837e+01 1.843175e+00 1.295767e-10
2.673753e+01 1.843175e+00 1.295767e-10
3.366055e+00 3.130902e+00 4.498702e-01
4.237613e+00 3.130902e+00 4.086275e-01
5.334838e+00 3.130902e+00 3.151636e-01
6.716163e+00 3.130902e+00 2.195597e-01
8.455149e+00 3.130902e+00 1.851224e-01
1.064440e+01 3.130902e+00 1.450423e-01
1.340051e+01 3.130902e+00 8.689422e-02
1.687024e+01 3.130902e+00 3.761844e-02
2.123837e+01 3.130902e+00 1.295784e-10
2.673753e+01 3.130902e+00 1.295777e-10
3.366055e+00 5.318296e+00 1.501129e-01
4.237613e+00 5.318296e+00 2.417033e-01
5.334838e+00 5.318296e+00 3.915618e-01
6.716163e+00 5.318296e+00 5.620437e-01
8.455149e+00 5.318296e+00 7.083917e-01
1.064440e+01 5.318296e+00 7.588256e-01
1.340051e+01 5.318296e+00 7.321638e-01
1.687024e+01 5.318296e+00 7.130021e-01
2.123837e+01 5.318296e+00 7.157127e-01
2.673753e+01 5.318296e+00 7.193482e-01
3.366055e+00 9.033905e+00 2.110188e-03
4.237613e+00 9.033905e+00 2.571773e-03
5.334838e+00 9.033905e+00 3.323829e-03
6.716163e+00 9.033905e+00 4.060127e-03
8.455149e+00 9.033905e+00 4.722187e-03
1.064440e+01 9.033905e+00 5.079997e-03
1.340051e+01 9.033905e+00 5.144517e-03
1.687024e+01 9.033905e+00 5.233900e-03
2.123837e+01 9.033905e+00 5.464468e-03
2.673753e+01 9.033905e+00 5.530834e-03
3.366055e+00 1.534541e+01 1.313340e-10
4.237613e+00 1.534541e+01 1.311972e-10
5.334838e+00 1.534541e+01 1.308098e-10
6.716163e+00 1.534541e+01 1.305772e-10
8.455149e+00 1.534541e+01 1.302136e-10
1.064440e+01 1.534541e+01 1.300589e-10
1.340051e+01 1.534541e+01 1.301246e-10
1.687024e+01 1.534541e+01 1.301847e-10
2.123837e+01 1.534541e+01 1.301332e-10
2.673753e+01 1.534541e+01 1.301580e-10


==> figures/data/mrk335_2019/map_bootcv.dat <==
x y c
3.366055e+00 1.303321e-01 4.592999e-01
4.237613e+00 1.303321e-01 4.886596e-01
5.334838e+00 1.303321e-01 6.090108e-01
6.716163e+00 1.303321e-01 2.000000e+00
8.455149e+00 1.303321e-01 7.891607e-01
1.064440e+01 1.303321e-01 8.575701e-01
1.340051e+01 1.303321e-01 8.026822e-01
1.687024e+01 1.303321e-01 8.745438e-01
2.123837e+01 1.303321e-01 8.371796e-01
2.673753e+01 1.303321e-01 7.484352e-01
3.366055e+00 2.213882e-01 4.731588e-01
4.237613e+00 2.213882e-01 5.183923e-01
5.334838e+00 2.213882e-01 7.394087e-01
6.716163e+00 2.213882e-01 1.359503e+00
8.455149e+00 2.213882e-01 4.714796e-01
1.064440e+01 2.213882e-01 5.036776e-01
1.340051e+01 2.213882e-01 5.293323e-01
1.687024e+01 2.213882e-01 5.375795e-01
2.123837e+01 2.213882e-01 6.230216e-01
2.673753e+01 2.213882e-01 5.904725e-01
3.366055e+00 3.760603e-01 5.048153e-01
4.237613e+00 3.760603e-01 5.839240e-01
5.334838e+00 3.760603e-01 9.004409e-01
6.716163e+00 3.760603e-01 5.723447e-01
8.455149e+00 3.760603e-01 1.781355e-01
1.064440e+01 3.760603e-01 1.893333e-01
1.340051e+01 3.760603e-01 2.170181e-01
1.687024e+01 3.760603e-01 2.509493e-01
2.123837e+01 3.760603e-01 3.259787e-01
2.673753e+01 3.760603e-01 3.452526e-01
3.366055e+00 6.387935e-01 5.861226e-01
4.237613e+00 6.387935e-01 6.894761e-01
5.334838e+00 6.387935e-01 1.012142e+00
6.716163e+00 6.387935e-01 3.904675e-02
8.455149e+00 6.387935e-01 1.089393e-02
1.064440e+01 6.387935e-01 1.369394e-02
1.340051e+01 6.387935e-01 2.350028e-02
1.687024e+01 6.387935e-01 3.692985e-02
2.123837e+01 6.387935e-01 6.745175e-02
2.673753e+01 6.387935e-01 1.122136e-01
3.366055e+00 1.085084e+00 6.874904e-01
4.237613e+00 1.085084e+00 7.986633e-01
5.334838e+00 1.085084e+00 8.967694e-01
6.716163e+00 1.085084e+00 1.173657e-04
8.455149e+00 1.085084e+00 1.661133e-04
1.064440e+01 1.085084e+00 1.725549e-04
1.340051e+01 1.085084e+00 1.750705e-04
1.687024e+01 1.085084e+00 1.753280e-04
2.123837e+01 1.085084e+00 1.757355e-04
2.673753e+01 1.085084e+00 1.769797e-04
3.366055e+00 1.843175e+00 7.794580e-01
4.237613e+00 1.843175e+00 8.306799e-01
5.334838e+00 1.843175e+00 8.219462e-01
6.716163e+00 1.843175e+00 1.761221e+00
8.455149e+00 1.843175e+00 2.000000e+00
1.064440e+01 1.843175e+00 1.016130e-01
1.340051e+01 1.843175e+00 1.455226e-04
1.687024e+01 1.843175e+00 1.457794e-04
2.123837e+01 1.843175e+00 1.462135e-04
2.673753e+01 1.843175e+00 1.493496e-04
3.366055e+00 3.130902e+00 8.208149e-01
4.237613e+00 3.130902e+00 8.569338e-01
5.334838e+00 3.130902e+00 9.154233e-01
6.716163e+00 3.130902e+00 1.008909e+00
8.455149e+00 3.130902e+00 1.072147e+00
1.064440e+01 3.130902e+00 1.144823e+00
1.340051e+01 3.130902e+00 1.335677e+00
1.687024e+01 3.130902e+00 1.641359e+00
2.123837e+01 3.130902e+00 1.990321e+00
2.673753e+01 3.130902e+00 2.000000e+00
3.366055e+00 5.318296e+00 8.693629e-01
4.237613e+00 5.318296e+00 8.962249e-01
5.334838e+00 5.318296e+00 8.893692e-01
6.716163e+00 5.318296e+00 8.338999e-01
8.455149e+00 5.318296e+00 7.995279e-01
1.064440e+01 5.318296e+00 7.760514e-01
1.340051e+01 5.318296e+00 7.644360e-01
1.687024e+01 5.318296e+00 7.565076e-01
2.123837e+01 5.318296e+00 7.530342e-01
2.673753e+01 5.318296e+00 7.548277e-01
3.366055e+00 9.033905e+00 1.423617e+00
4.237613e+00 9.033905e+00 1.416604e+00
5.334838e+00 9.033905e+00 1.393842e+00
6.716163e+00 9.033905e+00 1.369009e+00
8.455149e+00 9.033905e+00 1.340663e+00
1.064440e+01 9.033905e+00 1.314683e+00
1.340051e+01 9.033905e+00 1.280978e+00
1.687024e+01 9.033905e+00 1.232095e+00
2.123837e+01 9.033905e+00 1.170822e+00
2.673753e+01 9.033905e+00 1.109697e+00
3.366055e+00 1.534541e+01 1.369279e+00
4.237613e+00 1.534541e+01 1.355752e+00
5.334838e+00 1.534541e+01 1.333535e+00
6.716163e+00 1.534541e+01 1.305589e+00
8.455149e+00 1.534541e+01 1.286470e+00
1.064440e+01 1.534541e+01 1.283656e+00
1.340051e+01 1.534541e+01 1.299760e+00
1.687024e+01 1.534541e+01 1.330066e+00
2.123837e+01 1.534541e+01 1.361728e+00
2.673753e+01 1.534541e+01 1.386705e+00


==> figures/data/mrk335_2019/map_bootmean.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.746122e-01
5.334838e+00 1.303321e-01 3.608386e-01
6.716163e+00 1.303321e-01 7.992758e-04
8.455149e+00 1.303321e-01 2.930364e-04
1.064440e+01 1.303321e-01 3.246650e-04
1.340051e+01 1.303321e-01 3.110659e-04
1.687024e+01 1.303321e-01 3.458588e-04
2.123837e+01 1.303321e-01 3.309263e-04
2.673753e+01 1.303321e-01 3.038144e-04
3.366055e+00 2.213882e-01 9.371662e-01
4.237613e+00 2.213882e-01 6.932881e-01
5.334838e+00 2.213882e-01 2.625530e-01
6.716163e+00 2.213882e-01 4.728441e-04
8.455149e+00 2.213882e-01 1.541033e-04
1.064440e+01 2.213882e-01 1.671894e-04
1.340051e+01 2.213882e-01 1.845623e-04
1.687024e+01 2.213882e-01 1.877855e-04
2.123837e+01 2.213882e-01 2.395005e-04
2.673753e+01 2.213882e-01 2.297398e-04
3.366055e+00 3.760603e-01 8.400978e-01
4.237613e+00 3.760603e-01 5.756430e-01
5.334838e+00 3.760603e-01 1.554603e-01
6.716163e+00 3.760603e-01 1.856282e-04
8.455149e+00 3.760603e-01 4.974788e-05
1.064440e+01 3.760603e-01 5.450265e-05
1.340051e+01 3.760603e-01 6.572602e-05
1.687024e+01 3.760603e-01 7.911253e-05
2.123837e+01 3.760603e-01 1.076030e-04
2.673753e+01 3.760603e-01 1.178197e-04
3.366055e+00 6.387935e-01 7.142543e-01
4.237613e+00 6.387935e-01 4.437974e-01
5.334838e+00 6.387935e-01 8.243337e-02
6.716163e+00 6.387935e-01 7.280116e-06
8.455149e+00 6.387935e-01 2.058839e-06
1.064440e+01 6.387935e-01 2.571160e-06
1.340051e+01 6.387935e-01 4.384035e-06
1.687024e+01 6.387935e-01 6.956592e-06
2.123837e+01 6.387935e-01 1.773076e-05
2.673753e+01 6.387935e-01 3.317029e-05
3.366055e+00 1.085084e+00 5.970901e-01
4.237613e+00 1.085084e+00 3.547502e-01
5.334838e+00 1.085084e+00 6.726002e-02
6.716163e+00 1.085084e+00 2.521239e-08
8.455149e+00 1.085084e+00 3.552450e-08
1.064440e+01 1.085084e+00 3.688260e-08
1.340051e+01 1.085084e+00 3.741307e-08
1.687024e+01 1.085084e+00 3.748216e-08
2.123837e+01 1.085084e+00 3.759739e-08
2.673753e+01 1.085084e+00 3.788439e-08
3.366055e+00 1.843175e+00 5.087246e-01
4.237613e+00 1.843175e+00 3.407988e-01
5.334838e+00 1.843175e+00 1.283630e-01
6.716163e+00 1.843175e+00 1.285483e-02
8.455149e+00 1.843175e+00 1.121985e-03
1.064440e+01 1.843175e+00 1.887938e-05
1.340051e+01 1.843175e+00 3.130464e-08
1.687024e+01 1.843175e+00 3.128859e-08
2.123837e+01 1.843175e+00 3.133146e-08
2.673753e+01 1.843175e+00 3.214002e-08
3.366055e+00 3.130902e+00 4.310748e-01
4.237613e+00 3.130902e+00 3.763404e-01
5.334838e+00 3.130902e+00 3.044936e-01
6.716163e+00 3.130902e+00 2.520085e-01
8.455149e+00 3.130902e+00 2.433168e-01
1.064440e+01 3.130902e+00 2.190487e-01
1.340051e+01 3.130902e+00 1.730305e-01
1.687024e+01 3.130902e+00 1.350584e-01
2.123837e+01 3.130902e+00 1.122919e-01
2.673753e+01 3.130902e+00 1.036896e-01
3.366055e+00 5.318296e+00 2.554955e-01
4.237613e+00 5.318296e+00 2.762796e-01
5.334838e+00 5.318296e+00 3.358666e-01
6.716163e+00 5.318296e+00 4.295168e-01
8.455149e+00 5.318296e+00 5.193689e-01
1.064440e+01 5.318296e+00 5.593170e-01
1.340051e+01 5.318296e+00 5.522735e-01
1.687024e+01 5.318296e+00 5.487844e-01
2.123837e+01 5.318296e+00 5.579543e-01
2.673753e+01 5.318296e+00 5.672821e-01
3.366055e+00 9.033905e+00 2.663890e-01
4.237613e+00 9.033905e+00 2.508536e-01
5.334838e+00 9.033905e+00 2.289015e-01
6.716163e+00 9.033905e+00 2.082185e-01
8.455149e+00 9.033905e+00 1.893858e-01
1.064440e+01 9.033905e+00 1.742110e-01
1.340051e+01 9.033905e+00 1.632692e-01
1.687024e+01 9.033905e+00 1.557620e-01
2.123837e+01 9.033905e+00 1.508572e-01
2.673753e+01 9.033905e+00 1.490979e-01
3.366055e+00 1.534541e+01 4.006573e-01
4.237613e+00 1.534541e+01 3.989424e-01
5.334838e+00 1.534541e+01 3.983023e-01
6.716163e+00 1.534541e+01 3.993447e-01
8.455149e+00 1.534541e+01 4.023158e-01
1.064440e+01 1.534541e+01 4.047527e-01
1.340051e+01 1.534541e+01 4.049157e-01
1.687024e+01 1.534541e+01 4.026958e-01
2.123837e+01 1.534541e+01 3.999241e-01
2.673753e+01 1.534541e+01 3.975170e-01


==> figures/data/mrk335_2019/map_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 7.600538e-01
5.334838e+00 1.303321e-01 3.393825e-01
6.716163e+00 1.303321e-01 9.344928e-11
8.455149e+00 1.303321e-01 9.344928e-11
1.064440e+01 1.303321e-01 9.344928e-11
1.340051e+01 1.303321e-01 9.344928e-11
1.687024e+01 1.303321e-01 2.148473e-02
2.123837e+01 1.303321e-01 5.306622e-02
2.673753e+01 1.303321e-01 7.921509e-02
3.366055e+00 2.213882e-01 8.700981e-01
4.237613e+00 2.213882e-01 6.221213e-01
5.334838e+00 2.213882e-01 2.013425e-01
6.716163e+00 2.213882e-01 9.344928e-11
8.455149e+00 2.213882e-01 9.344928e-11
1.064440e+01 2.213882e-01 9.344928e-11
1.340051e+01 2.213882e-01 9.344928e-11
1.687024e+01 2.213882e-01 9.344928e-11
2.123837e+01 2.213882e-01 2.132005e-02
2.673753e+01 2.213882e-01 4.845814e-02
3.366055e+00 3.760603e-01 6.618201e-01
4.237613e+00 3.760603e-01 4.162423e-01
5.334838e+00 3.760603e-01 3.383620e-02
6.716163e+00 3.760603e-01 9.344928e-11
8.455149e+00 3.760603e-01 9.344928e-11
1.064440e+01 3.760603e-01 9.344928e-11
1.340051e+01 3.760603e-01 9.344928e-11
1.687024e+01 3.760603e-01 9.344928e-11
2.123837e+01 3.760603e-01 9.344928e-11
2.673753e+01 3.760603e-01 1.123533e-02
3.366055e+00 6.387935e-01 4.421924e-01
4.237613e+00 6.387935e-01 2.303160e-01
5.334838e+00 6.387935e-01 9.344928e-11
6.716163e+00 6.387935e-01 9.344928e-11
8.455149e+00 6.387935e-01 9.344928e-11
1.064440e+01 6.387935e-01 9.344928e-11
1.340051e+01 6.387935e-01 9.344928e-11
1.687024e+01 6.387935e-01 9.344928e-11
2.123837e+01 6.387935e-01 9.344928e-11
2.673753e+01 6.387935e-01 9.344928e-11
3.366055e+00 1.085084e+00 2.804167e-01
4.237613e+00 1.085084e+00 1.252462e-01
5.334838e+00 1.085084e+00 9.344928e-11
6.716163e+00 1.085084e+00 9.344928e-11
8.455149e+00 1.085084e+00 9.344928e-11
1.064440e+01 1.085084e+00 9.344928e-11
1.340051e+01 1.085084e+00 9.344928e-11
1.687024e+01 1.085084e+00 9.344928e-11
2.123837e+01 1.085084e+00 9.344928e-11
2.673753e+01 1.085084e+00 9.344928e-11
3.366055e+00 1.843175e+00 2.442875e-01
4.237613e+00 1.843175e+00 1.400880e-01
5.334838e+00 1.843175e+00 2.083692e-02
6.716163e+00 1.843175e+00 9.344928e-11
8.455149e+00 1.843175e+00 9.344928e-11
1.064440e+01 1.843175e+00 9.344928e-11
1.340051e+01 1.843175e+00 9.344928e-11
1.687024e+01 1.843175e+00 9.344928e-11
2.123837e+01 1.843175e+00 9.344928e-11
2.673753e+01 1.843175e+00 5.140454e-03
3.366055e+00 3.130902e+00 2.700163e-01
4.237613e+00 3.130902e+00 2.192711e-01
5.334838e+00 3.130902e+00 1.378234e-01
6.716163e+00 3.130902e+00 7.129471e-02
8.455149e+00 3.130902e+00 2.089024e-02
1.064440e+01 3.130902e+00 1.104970e-02
1.340051e+01 3.130902e+00 2.416073e-02
1.687024e+01 3.130902e+00 4.162745e-02
2.123837e+01 3.130902e+00 7.885966e-02
2.673753e+01 3.130902e+00 1.367234e-01
3.366055e+00 5.318296e+00 2.190001e-01
4.237613e+00 5.318296e+00 2.424028e-01
5.334838e+00 5.318296e+00 2.784477e-01
6.716163e+00 5.318296e+00 3.333431e-01
8.455149e+00 5.318296e+00 3.996404e-01
1.064440e+01 5.318296e+00 4.621419e-01
1.340051e+01 5.318296e+00 4.978779e-01
1.687024e+01 5.318296e+00 5.090078e-01
2.123837e+01 5.318296e+00 5.293318e-01
2.673753e+01 5.318296e+00 5.700496e-01
3.366055e+00 9.033905e+00 9.344928e-11
4.237613e+00 9.033905e+00 9.344928e-11
5.334838e+00 9.033905e+00 9.344928e-11
6.716163e+00 9.033905e+00 9.344928e-11
8.455149e+00 9.033905e+00 9.344928e-11
1.064440e+01 9.033905e+00 9.344928e-11
1.340051e+01 9.033905e+00 9.344928e-11
1.687024e+01 9.033905e+00 9.344928e-11
2.123837e+01 9.033905e+00 9.344928e-11
2.673753e+01 9.033905e+00 9.344928e-11
3.366055e+00 1.534541e+01 9.344928e-11
4.237613e+00 1.534541e+01 9.344928e-11
5.334838e+00 1.534541e+01 9.344928e-11
6.716163e+00 1.534541e+01 9.344928e-11
8.455149e+00 1.534541e+01 9.344928e-11
1.064440e+01 1.534541e+01 9.344928e-11
1.340051e+01 1.534541e+01 9.344928e-11
1.687024e+01 1.534541e+01 9.344928e-11
2.123837e+01 1.534541e+01 9.344928e-11
2.673753e+01 1.534541e+01 9.344928e-11


==> figures/data/mrk335_2019/map_kerr.dat <==
x y c
1.185376e+00 1.303321e-01 7.183724e-11
1.665590e+00 1.303321e-01 7.183724e-11
2.340347e+00 1.303321e-01 9.846643e-01
3.288459e+00 1.303321e-01 1.450185e-01
4.620666e+00 1.303321e-01 7.183724e-11
6.492571e+00 1.303321e-01 7.183724e-11
9.122814e+00 1.303321e-01 7.183724e-11
1.281861e+01 1.303321e-01 7.183724e-11
1.801163e+01 1.303321e-01 7.183724e-11
2.530843e+01 1.303321e-01 7.183724e-11
1.185376e+00 2.213882e-01 7.183724e-11
1.665590e+00 2.213882e-01 7.183724e-11
2.340347e+00 2.213882e-01 1.000000e+00
3.288459e+00 2.213882e-01 1.730923e-01
4.620666e+00 2.213882e-01 7.183724e-11
6.492571e+00 2.213882e-01 7.183724e-11
9.122814e+00 2.213882e-01 7.183724e-11
1.281861e+01 2.213882e-01 7.183724e-11
1.801163e+01 2.213882e-01 7.183724e-11
2.530843e+01 2.213882e-01 7.183724e-11
1.185376e+00 3.760603e-01 7.183724e-11
1.665590e+00 3.760603e-01 7.183724e-11
2.340347e+00 3.760603e-01 9.905554e-01
3.288459e+00 3.760603e-01 2.035153e-01
4.620666e+00 3.760603e-01 7.183724e-11
6.492571e+00 3.760603e-01 7.183724e-11
9.122814e+00 3.760603e-01 7.183724e-11
1.281861e+01 3.760603e-01 7.183724e-11
1.801163e+01 3.760603e-01 7.183724e-11
2.530843e+01 3.760603e-01 7.183724e-11
1.185376e+00 6.387935e-01 7.183724e-11
1.665590e+00 6.387935e-01 7.183724e-11
2.340347e+00 6.387935e-01 9.062301e-01
3.288459e+00 6.387935e-01 2.028146e-01
4.620666e+00 6.387935e-01 7.183724e-11
6.492571e+00 6.387935e-01 7.183724e-11
9.122814e+00 6.387935e-01 7.183724e-11
1.281861e+01 6.387935e-01 7.183724e-11
1.801163e+01 6.387935e-01 7.183724e-11
2.530843e+01 6.387935e-01 7.183724e-11
1.185376e+00 1.085084e+00 7.183724e-11
1.665590e+00 1.085084e+00 7.183724e-11
2.340347e+00 1.085084e+00 7.157676e-01
3.288459e+00 1.085084e+00 1.472570e-01
4.620666e+00 1.085084e+00 7.183724e-11
6.492571e+00 1.085084e+00 7.183724e-11
9.122814e+00 1.085084e+00 7.183724e-11
1.281861e+01 1.085084e+00 7.183724e-11
1.801163e+01 1.085084e+00 7.183724e-11
2.530843e+01 1.085084e+00 7.183724e-11
1.185376e+00 1.843175e+00 9.890560e-01
1.665590e+00 1.843175e+00 8.006075e-01
2.340347e+00 1.843175e+00 5.441451e-01
3.288459e+00 1.843175e+00 6.237386e-02
4.620666e+00 1.843175e+00 7.183724e-11
6.492571e+00 1.843175e+00 7.183724e-11
9.122814e+00 1.843175e+00 7.183724e-11
1.281861e+01 1.843175e+00 7.183724e-11
1.801163e+01 1.843175e+00 7.183724e-11
2.530843e+01 1.843175e+00 7.183724e-11
1.185376e+00 3.130902e+00 4.285866e-01
1.665590e+00 3.130902e+00 3.103265e-01
2.340347e+00 3.130902e+00 1.497742e-01
3.288459e+00 3.130902e+00 3.405966e-02
4.620666e+00 3.130902e+00 2.525547e-03
6.492571e+00 3.130902e+00 7.183724e-11
9.122814e+00 3.130902e+00 7.183724e-11
1.281861e+01 3.130902e+00 7.183724e-11
1.801163e+01 3.130902e+00 7.183724e-11
2.530843e+01 3.130902e+00 7.183724e-11
1.185376e+00 5.318296e+00 6.871054e-02
1.665590e+00 5.318296e+00 5.533644e-02
2.340347e+00 5.318296e+00 3.631359e-02
3.288459e+00 5.318296e+00 2.031679e-02
4.620666e+00 5.318296e+00 7.911508e-03
6.492571e+00 5.318296e+00 6.965282e-04
9.122814e+00 5.318296e+00 7.183724e-11
1.281861e+01 5.318296e+00 7.183724e-11
1.801163e+01 5.318296e+00 7.183724e-11
2.530843e+01 5.318296e+00 7.183724e-11
1.185376e+00 9.033905e+00 7.183724e-11
1.665590e+00 9.033905e+00 7.183724e-11
2.340347e+00 9.033905e+00 7.183724e-11
3.288459e+00 9.033905e+00 7.183724e-11
4.620666e+00 9.033905e+00 7.183724e-11
6.492571e+00 9.033905e+00 7.183724e-11
9.122814e+00 9.033905e+00 7.183724e-11
1.281861e+01 9.033905e+00 7.183724e-11
1.801163e+01 9.033905e+00 7.183724e-11
2.530843e+01 9.033905e+00 7.183724e-11
1.185376e+00 1.534541e+01 7.183724e-11
1.665590e+00 1.534541e+01 7.183724e-11
2.340347e+00 1.534541e+01 7.183724e-11
3.288459e+00 1.534541e+01 7.183724e-11
4.620666e+00 1.534541e+01 7.183724e-11
6.492571e+00 1.534541e+01 7.183724e-11
9.122814e+00 1.534541e+01 7.183724e-11
1.281861e+01 1.534541e+01 7.183724e-11
1.801163e+01 1.534541e+01 7.183724e-11
2.530843e+01 1.534541e+01 7.183724e-11


==> figures/data/mrk335_2019/mode1.dat <==
x y c
3.366055e+00 1.303321e-01 4.366646e-01
4.237613e+00 1.303321e-01 4.263552e-01
5.334838e+00 1.303321e-01 3.935591e-01
6.716163e+00 1.303321e-01 1.052813e-01
8.455149e+00 1.303321e-01 5.350801e-02
1.064440e+01 1.303321e-01 9.572857e-02
1.340051e+01 1.303321e-01 3.906597e-02
1.687024e+01 1.303321e-01 5.567161e-02
2.123837e+01 1.303321e-01 -5.543386e-04
2.673753e+01 1.303321e-01 -1.360120e-01
3.366055e+00 2.213882e-01 4.348976e-01
4.237613e+00 2.213882e-01 4.165010e-01
5.334838e+00 2.213882e-01 3.518956e-01
6.716163e+00 2.213882e-01 -5.241582e-02
8.455149e+00 2.213882e-01 -1.052130e-01
1.064440e+01 2.213882e-01 -8.200097e-02
1.340051e+01 2.213882e-01 -9.576475e-02
1.687024e+01 2.213882e-01 -1.042970e-01
2.123837e+01 2.213882e-01 -1.134200e-01
2.673753e+01 2.213882e-01 -2.148148e-01
3.366055e+00 3.760603e-01 4.305385e-01
4.237613e+00 3.760603e-01 3.876902e-01
5.334838e+00 3.760603e-01 2.770111e-01
6.716163e+00 3.760603e-01 -2.456942e-01
8.455149e+00 3.760603e-01 -3.292000e-01
1.064440e+01 3.760603e-01 -3.246836e-01
1.340051e+01 3.760603e-01 -3.185590e-01
1.687024e+01 3.760603e-01 -3.160133e-01
2.123837e+01 3.760603e-01 -3.020514e-01
2.673753e+01 3.760603e-01 -3.602157e-01
3.366055e+00 6.387935e-01 4.028913e-01
4.237613e+00 6.387935e-01 3.377207e-01
5.334838e+00 6.387935e-01 1.652134e-01
6.716163e+00 6.387935e-01 -4.351050e-01
8.455149e+00 6.387935e-01 -5.981900e-01
1.064440e+01 6.387935e-01 -6.046129e-01
1.340051e+01 6.387935e-01 -6.025081e-01
1.687024e+01 6.387935e-01 -5.974285e-01
2.123837e+01 6.387935e-01 -5.856644e-01
2.673753e+01 6.387935e-01 -5.889676e-01
3.366055e+00 1.085084e+00 3.722789e-01
4.237613e+00 1.085084e+00 2.669610e-01
5.334838e+00 1.085084e+00 1.074364e-02
6.716163e+00 1.085084e+00 -6.042649e-01
8.455149e+00 1.085084e+00 -8.445549e-01
1.064440e+01 1.085084e+00 -8.651134e-01
1.340051e+01 1.085084e+00 -8.681078e-01
1.687024e+01 1.085084e+00 -8.665816e-01
2.123837e+01 1.085084e+00 -8.604194e-01
2.673753e+01 1.085084e+00 -8.633224e-01
3.366055e+00 1.843175e+00 3.207561e-01
4.237613e+00 1.843175e+00 1.886307e-01
5.334838e+00 1.843175e+00 -1.123879e-01
6.716163e+00 1.843175e+00 -5.969754e-01
8.455149e+00 1.843175e+00 -8.743290e-01
1.064440e+01 1.843175e+00 -9.315308e-01
1.340051e+01 1.843175e+00 -9.441957e-01
1.687024e+01 1.843175e+00 -9.569914e-01
2.123837e+01 1.843175e+00 -9.680243e-01
2.673753e+01 1.843175e+00 -9.851710e-01
3.366055e+00 3.130902e+00 3.385724e-01
4.237613e+00 3.130902e+00 2.255338e-01
5.334838e+00 3.130902e+00 2.672880e-02
6.716163e+00 3.130902e+00 -2.246583e-01
8.455149e+00 3.130902e+00 -4.033401e-01
1.064440e+01 3.130902e+00 -4.748393e-01
1.340051e+01 3.130902e+00 -5.098290e-01
1.687024e+01 3.130902e+00 -5.520143e-01
2.123837e+01 3.130902e+00 -5.832545e-01
2.673753e+01 3.130902e+00 -6.236051e-01
3.366055e+00 5.318296e+00 6.842867e-01
4.237613e+00 5.318296e+00 6.679107e-01
5.334838e+00 5.318296e+00 6.480262e-01
6.716163e+00 5.318296e+00 6.382230e-01
8.455149e+00 5.318296e+00 6.243084e-01
1.064440e+01 5.318296e+00 5.973153e-01
1.340051e+01 5.318296e+00 5.568587e-01
1.687024e+01 5.318296e+00 4.937670e-01
2.123837e+01 5.318296e+00 4.532450e-01
2.673753e+01 5.318296e+00 4.003736e-01
3.366055e+00 9.033905e+00 7.550517e-01
4.237613e+00 9.033905e+00 7.881203e-01
5.334838e+00 9.033905e+00 8.402385e-01
6.716163e+00 9.033905e+00 8.907504e-01
8.455149e+00 9.033905e+00 9.363150e-01
1.064440e+01 9.033905e+00 9.654100e-01
1.340051e+01 9.033905e+00 9.751974e-01
1.687024e+01 9.033905e+00 9.836429e-01
2.123837e+01 9.033905e+00 1.000000e+00
2.673753e+01 9.033905e+00 9.995550e-01
3.366055e+00 1.534541e+01 1.758677e-01
4.237613e+00 1.534541e+01 1.663269e-01
5.334838e+00 1.534541e+01 1.388870e-01
6.716163e+00 1.534541e+01 1.235587e-01
8.455149e+00 1.534541e+01 9.940245e-02
1.064440e+01 1.534541e+01 8.519852e-02
1.340051e+01 1.534541e+01 8.592733e-02
1.687024e+01 1.534541e+01 9.214306e-02
2.123837e+01 1.534541e+01 9.382455e-02
2.673753e+01 1.534541e+01 1.067657e-01


==> figures/data/mrk335_2019/mode2.dat <==
x y c
3.366055e+00 1.303321e-01 -2.568572e-01
4.237613e+00 1.303321e-01 -2.551414e-01
5.334838e+00 1.303321e-01 -2.243438e-01
6.716163e+00 1.303321e-01 9.602487e-01
8.455149e+00 1.303321e-01 9.649064e-01
1.064440e+01 1.303321e-01 1.000000e+00
1.340051e+01 1.303321e-01 9.554432e-01
1.687024e+01 1.303321e-01 9.670290e-01
2.123837e+01 1.303321e-01 9.279996e-01
2.673753e+01 1.303321e-01 8.198819e-01
3.366055e+00 2.213882e-01 -2.561371e-01
4.237613e+00 2.213882e-01 -2.551040e-01
5.334838e+00 2.213882e-01 -2.132067e-01
6.716163e+00 2.213882e-01 7.804681e-01
8.455149e+00 2.213882e-01 8.087212e-01
1.064440e+01 2.213882e-01 8.363297e-01
1.340051e+01 2.213882e-01 8.249503e-01
1.687024e+01 2.213882e-01 8.196304e-01
2.123837e+01 2.213882e-01 8.130014e-01
2.673753e+01 2.213882e-01 7.332004e-01
3.366055e+00 3.760603e-01 -2.551412e-01
4.237613e+00 3.760603e-01 -2.574829e-01
5.334838e+00 3.760603e-01 -2.019394e-01
6.716163e+00 3.760603e-01 5.333951e-01
8.455149e+00 3.760603e-01 5.840991e-01
1.064440e+01 3.760603e-01 6.008549e-01
1.340051e+01 3.760603e-01 6.037488e-01
1.687024e+01 3.760603e-01 6.100801e-01
2.123837e+01 3.760603e-01 6.210215e-01
2.673753e+01 3.760603e-01 5.747910e-01
3.366055e+00 6.387935e-01 -2.621745e-01
4.237613e+00 6.387935e-01 -2.638295e-01
5.334838e+00 6.387935e-01 -2.005024e-01
6.716163e+00 6.387935e-01 2.314016e-01
8.455149e+00 6.387935e-01 2.708672e-01
1.064440e+01 6.387935e-01 2.894133e-01
1.340051e+01 6.387935e-01 2.975074e-01
1.687024e+01 6.387935e-01 3.021808e-01
2.123837e+01 6.387935e-01 3.167473e-01
2.673753e+01 6.387935e-01 3.150464e-01
3.366055e+00 1.085084e+00 -2.684314e-01
4.237613e+00 1.085084e+00 -2.778553e-01
5.334838e+00 1.085084e+00 -2.411732e-01
6.716163e+00 1.085084e+00 -1.145981e-01
8.455149e+00 1.085084e+00 -1.032517e-01
1.064440e+01 1.085084e+00 -8.528078e-02
1.340051e+01 1.085084e+00 -7.537994e-02
1.687024e+01 1.085084e+00 -6.985879e-02
2.123837e+01 1.085084e+00 -5.463290e-02
2.673753e+01 1.085084e+00 -5.150829e-02
3.366055e+00 1.843175e+00 -2.854456e-01
4.237613e+00 1.843175e+00 -3.068337e-01
5.334838e+00 1.843175e+00 -3.393425e-01
6.716163e+00 1.843175e+00 -3.816960e-01
8.455149e+00 1.843175e+00 -4.304081e-01
1.064440e+01 1.843175e+00 -4.307209e-01
1.340051e+01 1.843175e+00 -4.268304e-01
1.687024e+01 1.843175e+00 -4.229383e-01
2.123837e+01 1.843175e+00 -4.182139e-01
2.673753e+01 1.843175e+00 -4.194285e-01
3.366055e+00 3.130902e+00 -2.975779e-01
4.237613e+00 3.130902e+00 -3.286503e-01
5.334838e+00 3.130902e+00 -3.799874e-01
6.716163e+00 3.130902e+00 -4.500771e-01
8.455149e+00 3.130902e+00 -5.035457e-01
1.064440e+01 3.130902e+00 -5.198443e-01
1.340051e+01 3.130902e+00 -5.317653e-01
1.687024e+01 3.130902e+00 -5.475904e-01
2.123837e+01 3.130902e+00 -5.538996e-01
2.673753e+01 3.130902e+00 -5.689807e-01
3.366055e+00 5.318296e+00 -1.887201e-01
4.237613e+00 5.318296e+00 -1.866447e-01
5.334838e+00 5.318296e+00 -1.835092e-01
6.716163e+00 5.318296e+00 -1.751809e-01
8.455149e+00 5.318296e+00 -1.703865e-01
1.064440e+01 5.318296e+00 -1.861942e-01
1.340051e+01 5.318296e+00 -2.129187e-01
1.687024e+01 5.318296e+00 -2.460359e-01
2.123837e+01 5.318296e+00 -2.593217e-01
2.673753e+01 5.318296e+00 -2.853032e-01
3.366055e+00 9.033905e+00 -1.635337e-01
4.237613e+00 9.033905e+00 -1.444658e-01
5.334838e+00 9.033905e+00 -1.140015e-01
6.716163e+00 9.033905e+00 -9.131616e-02
8.455149e+00 9.033905e+00 -7.390390e-02
1.064440e+01 9.033905e+00 -7.162003e-02
1.340051e+01 9.033905e+00 -7.730586e-02
1.687024e+01 9.033905e+00 -7.216546e-02
2.123837e+01 9.033905e+00 -5.395681e-02
2.673753e+01 9.033905e+00 -5.386912e-02
3.366055e+00 1.534541e+01 -1.818654e-01
4.237613e+00 1.534541e+01 -1.915091e-01
5.334838e+00 1.534541e+01 -2.189905e-01
6.716163e+00 1.534541e+01 -2.359515e-01
8.455149e+00 1.534541e+01 -2.610707e-01
1.064440e+01 1.534541e+01 -2.791405e-01
1.340051e+01 1.534541e+01 -2.868665e-01
1.687024e+01 1.534541e+01 -2.910087e-01
2.123837e+01 1.534541e+01 -3.050323e-01
2.673753e+01 1.534541e+01 -3.135690e-01


==> figures/data/mrk335_2019/mode3.dat <==
x y c
3.366055e+00 1.303321e-01 -3.440206e-01
4.237613e+00 1.303321e-01 -3.107279e-01
5.334838e+00 1.303321e-01 -2.945644e-01
6.716163e+00 1.303321e-01 -5.693995e-02
8.455149e+00 1.303321e-01 -5.748200e-02
1.064440e+01 1.303321e-01 -9.846635e-02
1.340051e+01 1.303321e-01 -8.608931e-02
1.687024e+01 1.303321e-01 -8.653927e-02
2.123837e+01 1.303321e-01 -5.748923e-02
2.673753e+01 1.303321e-01 -3.203971e-02
3.366055e+00 2.213882e-01 -3.483936e-01
4.237613e+00 2.213882e-01 -3.164271e-01
5.334838e+00 2.213882e-01 -2.822191e-01
6.716163e+00 2.213882e-01 -8.445743e-03
8.455149e+00 2.213882e-01 -1.502653e-02
1.064440e+01 2.213882e-01 -4.847127e-02
1.340051e+01 2.213882e-01 -5.309330e-02
1.687024e+01 2.213882e-01 -3.924685e-02
2.123837e+01 2.213882e-01 -3.273667e-02
2.673753e+01 2.213882e-01 -1.439581e-02
3.366055e+00 3.760603e-01 -3.541781e-01
4.237613e+00 3.760603e-01 -3.127945e-01
5.334838e+00 3.760603e-01 -2.524722e-01
6.716163e+00 3.760603e-01 3.675204e-02
8.455149e+00 3.760603e-01 4.432509e-02
1.064440e+01 3.760603e-01 2.002501e-02
1.340051e+01 3.760603e-01 3.335205e-03
1.687024e+01 3.760603e-01 1.356043e-02
2.123837e+01 3.760603e-01 1.578009e-02
2.673753e+01 3.760603e-01 1.505954e-02
3.366055e+00 6.387935e-01 -3.474462e-01
4.237613e+00 6.387935e-01 -2.983227e-01
5.334838e+00 6.387935e-01 -2.172990e-01
6.716163e+00 6.387935e-01 6.281229e-02
8.455149e+00 6.387935e-01 8.910842e-02
1.064440e+01 6.387935e-01 6.226805e-02
1.340051e+01 6.387935e-01 5.706370e-02
1.687024e+01 6.387935e-01 6.708448e-02
2.123837e+01 6.387935e-01 6.972476e-02
2.673753e+01 6.387935e-01 5.149645e-02
3.366055e+00 1.085084e+00 -3.430372e-01
4.237613e+00 1.085084e+00 -2.804746e-01
5.334838e+00 1.085084e+00 -1.769927e-01
6.716163e+00 1.085084e+00 4.623266e-02
8.455149e+00 1.085084e+00 7.905913e-02
1.064440e+01 1.085084e+00 5.323619e-02
1.340051e+01 1.085084e+00 4.463250e-02
1.687024e+01 1.085084e+00 6.156473e-02
2.123837e+01 1.085084e+00 7.571160e-02
2.673753e+01 1.085084e+00 6.567795e-02
3.366055e+00 1.843175e+00 -3.234991e-01
4.237613e+00 1.843175e+00 -2.665343e-01
5.334838e+00 1.843175e+00 -1.832322e-01
6.716163e+00 1.843175e+00 -5.809851e-02
8.455149e+00 1.843175e+00 -5.560836e-02
1.064440e+01 1.843175e+00 -8.696484e-02
1.340051e+01 1.843175e+00 -9.014838e-02
1.687024e+01 1.843175e+00 -6.193517e-02
2.123837e+01 1.843175e+00 -3.755379e-02
2.673753e+01 1.843175e+00 -4.355951e-02
3.366055e+00 3.130902e+00 -3.036458e-01
4.237613e+00 3.130902e+00 -2.939670e-01
5.334838e+00 3.130902e+00 -2.791642e-01
6.716163e+00 3.130902e+00 -2.915674e-01
8.455149e+00 3.130902e+00 -3.474183e-01
1.064440e+01 3.130902e+00 -3.881561e-01
1.340051e+01 3.130902e+00 -3.860535e-01
1.687024e+01 3.130902e+00 -3.456952e-01
2.123837e+01 3.130902e+00 -3.153195e-01
2.673753e+01 3.130902e+00 -3.156138e-01
3.366055e+00 5.318296e+00 -1.761461e-01
4.237613e+00 5.318296e+00 -2.165498e-01
5.334838e+00 5.318296e+00 -2.761034e-01
6.716163e+00 5.318296e+00 -3.642110e-01
8.455149e+00 5.318296e+00 -4.674044e-01
1.064440e+01 5.318296e+00 -5.352973e-01
1.340051e+01 5.318296e+00 -5.470257e-01
1.687024e+01 5.318296e+00 -5.109929e-01
2.123837e+01 5.318296e+00 -4.869538e-01
2.673753e+01 5.318296e+00 -5.060956e-01
3.366055e+00 9.033905e+00 6.351530e-01
4.237613e+00 9.033905e+00 6.014424e-01
5.334838e+00 9.033905e+00 5.311320e-01
6.716163e+00 9.033905e+00 4.723020e-01
8.455149e+00 9.033905e+00 4.025819e-01
1.064440e+01 9.033905e+00 3.560596e-01
1.340051e+01 9.033905e+00 3.401082e-01
1.687024e+01 9.033905e+00 3.333032e-01
2.123837e+01 9.033905e+00 2.913508e-01
2.673753e+01 9.033905e+00 2.157948e-01
3.366055e+00 1.534541e+01 6.536422e-01
4.237613e+00 1.534541e+01 6.739663e-01
5.334838e+00 1.534541e+01 7.218183e-01
6.716163e+00 1.534541e+01 7.683750e-01
8.455149e+00 1.534541e+01 8.393133e-01
1.064440e+01 1.534541e+01 9.166236e-01
1.340051e+01 1.534541e+01 9.785758e-01
1.687024e+01 1.534541e+01 1.000000e+00
2.123837e+01 1.534541e+01 9.863534e-01
2.673753e+01 1.534541e+01 9.739411e-01


==> figures/data/mrk335_2019/mode4.dat <==
x y c
3.366055e+00 1.303321e-01 2.472885e-02
4.237613e+00 1.303321e-01 2.686808e-02
5.334838e+00 1.303321e-01 6.775480e-02
6.716163e+00 1.303321e-01 5.774168e-02
8.455149e+00 1.303321e-01 7.371958e-02
1.064440e+01 1.303321e-01 9.701417e-02
1.340051e+01 1.303321e-01 5.433691e-02
1.687024e+01 1.303321e-01 1.593721e-02
2.123837e+01 1.303321e-01 -1.797079e-02
2.673753e+01 1.303321e-01 -2.501839e-02
3.366055e+00 2.213882e-01 2.412092e-02
4.237613e+00 2.213882e-01 2.720609e-02
5.334838e+00 2.213882e-01 5.675681e-02
6.716163e+00 2.213882e-01 7.882269e-03
8.455149e+00 2.213882e-01 2.756381e-02
1.064440e+01 2.213882e-01 5.573598e-02
1.340051e+01 2.213882e-01 2.430797e-02
1.687024e+01 2.213882e-01 -2.678064e-02
2.123837e+01 2.213882e-01 -4.749299e-02
2.673753e+01 2.213882e-01 -4.942760e-02
3.366055e+00 3.760603e-01 2.911179e-02
4.237613e+00 3.760603e-01 3.168249e-02
5.334838e+00 3.760603e-01 3.840045e-02
6.716163e+00 3.760603e-01 -4.484366e-02
8.455149e+00 3.760603e-01 -3.143352e-02
1.064440e+01 3.760603e-01 -2.082419e-02
1.340051e+01 3.760603e-01 -3.752425e-02
1.687024e+01 3.760603e-01 -8.725158e-02
2.123837e+01 3.760603e-01 -1.020283e-01
2.673753e+01 3.760603e-01 -8.488215e-02
3.366055e+00 6.387935e-01 1.791773e-02
4.237613e+00 6.387935e-01 2.330744e-02
5.334838e+00 6.387935e-01 2.163687e-02
6.716163e+00 6.387935e-01 -9.296490e-02
8.455149e+00 6.387935e-01 -9.250403e-02
1.064440e+01 6.387935e-01 -7.691285e-02
1.340051e+01 6.387935e-01 -1.074792e-01
1.687024e+01 6.387935e-01 -1.641111e-01
2.123837e+01 6.387935e-01 -1.726117e-01
2.673753e+01 6.387935e-01 -1.384586e-01
3.366055e+00 1.085084e+00 1.351376e-02
4.237613e+00 1.085084e+00 2.318443e-03
5.334838e+00 1.085084e+00 -1.030978e-02
6.716163e+00 1.085084e+00 -1.107118e-01
8.455149e+00 1.085084e+00 -1.241252e-01
1.064440e+01 1.085084e+00 -1.131059e-01
1.340051e+01 1.085084e+00 -1.371079e-01
1.687024e+01 1.085084e+00 -2.017205e-01
2.123837e+01 1.085084e+00 -2.230568e-01
2.673753e+01 1.085084e+00 -1.939527e-01
3.366055e+00 1.843175e+00 -2.962816e-03
4.237613e+00 1.843175e+00 -1.386629e-02
5.334838e+00 1.843175e+00 -2.395777e-02
6.716163e+00 1.843175e+00 -4.894570e-02
8.455149e+00 1.843175e+00 -6.577966e-02
1.064440e+01 1.843175e+00 -5.168789e-02
1.340051e+01 1.843175e+00 -9.300529e-02
1.687024e+01 1.843175e+00 -1.607275e-01
2.123837e+01 1.843175e+00 -1.919940e-01
2.673753e+01 1.843175e+00 -1.611267e-01
3.366055e+00 3.130902e+00 -4.618045e-02
4.237613e+00 3.130902e+00 -1.254168e-02
5.334838e+00 3.130902e+00 3.274029e-02
6.716163e+00 3.130902e+00 9.297156e-02
8.455149e+00 3.130902e+00 1.396272e-01
1.064440e+01 3.130902e+00 1.483117e-01
1.340051e+01 3.130902e+00 9.270403e-02
1.687024e+01 3.130902e+00 -4.017326e-03
2.123837e+01 3.130902e+00 -3.930337e-02
2.673753e+01 3.130902e+00 -4.867244e-03
3.366055e+00 5.318296e+00 -1.496465e-01
4.237613e+00 5.318296e+00 -7.585822e-02
5.334838e+00 5.318296e+00 1.162013e-02
6.716163e+00 5.318296e+00 1.144947e-01
8.455149e+00 5.318296e+00 2.190972e-01
1.064440e+01 5.318296e+00 2.201519e-01
1.340051e+01 5.318296e+00 1.574839e-01
1.687024e+01 5.318296e+00 6.618717e-02
2.123837e+01 5.318296e+00 4.040514e-02
2.673753e+01 5.318296e+00 1.015277e-01
3.366055e+00 9.033905e+00 -4.519552e-01
4.237613e+00 9.033905e+00 -4.311183e-01
5.334838e+00 9.033905e+00 -3.769483e-01
6.716163e+00 9.033905e+00 -3.643603e-01
8.455149e+00 9.033905e+00 -3.612992e-01
1.064440e+01 9.033905e+00 -4.138130e-01
1.340051e+01 9.033905e+00 -4.979151e-01
1.687024e+01 9.033905e+00 -5.477063e-01
2.123837e+01 9.033905e+00 -4.832039e-01
2.673753e+01 9.033905e+00 -3.754475e-01
3.366055e+00 1.534541e+01 1.000000e+00
4.237613e+00 1.534541e+01 9.572038e-01
5.334838e+00 1.534541e+01 8.475768e-01
6.716163e+00 1.534541e+01 7.508860e-01
8.455149e+00 1.534541e+01 6.041233e-01
1.064440e+01 1.534541e+01 4.451453e-01
1.340051e+01 1.534541e+01 3.190219e-01
1.687024e+01 1.534541e+01 2.819177e-01
2.123837e+01 1.534541e+01 2.793269e-01
2.673753e+01 1.534541e+01 2.427579e-01


==> figures/data/mrk335_2019/spec_ratio.dat <==
E dE r dr
3.484685e-01 1.830450e-02 9.771460e-01 2.429976e-02
3.849860e-01 1.821300e-02 9.829451e-01 2.422592e-02
4.213175e-01 1.811850e-02 1.028484e+00 2.484148e-02
4.574595e-01 1.802349e-02 1.034199e+00 2.511693e-02
4.934110e-01 1.792800e-02 1.044035e+00 2.536305e-02
5.291725e-01 1.783350e-02 1.060610e+00 2.588320e-02
5.647470e-01 1.774099e-02 9.707198e-01 2.562393e-02
6.001400e-01 1.765200e-02 9.800425e-01 2.679650e-02
6.353590e-01 1.756701e-02 9.647271e-01 2.757057e-02
6.704120e-01 1.748601e-02 8.820734e-01 2.714015e-02
7.053080e-01 1.740998e-02 8.288640e-01 2.729127e-02
7.400580e-01 1.734000e-02 8.009622e-01 2.835294e-02
7.746735e-01 1.727548e-02 9.771425e-01 3.268736e-02
8.091665e-01 1.721749e-02 1.061299e+00 3.559944e-02
8.435490e-01 1.716504e-02 1.304610e+00 4.063496e-02
8.778330e-01 1.711899e-02 1.359357e+00 4.252231e-02
9.120315e-01 1.707950e-02 1.336549e+00 4.360753e-02
9.461565e-01 1.704550e-02 1.165777e+00 4.328489e-02
9.826510e-01 1.944900e-02 1.193509e+00 4.476227e-02
1.021520e+00 1.941997e-02 1.286931e+00 5.085703e-02
1.060340e+00 1.940006e-02 1.122889e+00 5.041311e-02
1.099130e+00 1.938999e-02 1.048756e+00 5.096135e-02
1.137905e+00 1.938498e-02 1.120502e+00 5.453491e-02
1.176675e+00 1.938504e-02 1.106413e+00 5.614739e-02
1.215455e+00 1.939493e-02 1.063562e+00 5.670539e-02
1.254260e+00 1.941007e-02 1.083666e+00 5.859459e-02
1.293095e+00 1.942497e-02 1.069128e+00 5.970287e-02
1.331970e+00 1.945001e-02 1.007924e+00 5.996422e-02
1.370895e+00 1.947498e-02 8.823772e-01 5.816891e-02
1.409865e+00 1.949501e-02 8.618743e-01 5.850968e-02
1.448890e+00 1.953000e-02 8.477872e-01 6.003080e-02
1.487980e+00 1.955998e-02 8.103780e-01 6.388736e-02
1.527130e+00 1.959002e-02 8.239292e-01 6.636159e-02
1.568795e+00 2.207500e-02 6.878167e-01 5.933068e-02
1.610525e+00 1.965499e-02 6.523709e-01 6.173433e-02
1.649865e+00 1.968503e-02 8.385344e-01 7.078418e-02
1.691730e+00 2.217996e-02 7.012636e-01 6.300742e-02
1.736130e+00 2.222002e-02 9.076196e-01 7.376564e-02
1.778125e+00 1.977503e-02 1.015821e+00 8.515736e-02
1.817700e+00 1.979995e-02 9.528781e-01 8.428554e-02
1.859800e+00 2.230000e-02 1.017312e+00 8.688972e-02
1.906915e+00 2.481502e-02 1.011471e+00 8.476175e-02
1.956570e+00 2.484000e-02 1.077665e+00 9.297138e-02
2.008760e+00 2.734995e-02 8.448838e-01 8.107994e-02
2.058515e+00 2.240503e-02 8.244154e-01 9.280949e-02
2.103335e+00 2.241504e-02 8.694702e-01 9.875062e-02
2.148180e+00 2.243006e-02 8.843305e-01 1.009511e-01
2.198040e+00 2.742994e-02 7.522854e-01 9.150012e-02
2.255410e+00 2.994001e-02 9.340015e-01 1.066653e-01
2.312810e+00 2.745998e-02 1.160808e+00 1.327916e-01
2.365240e+00 2.496994e-02 1.165833e+00 1.472708e-01
2.417680e+00 2.746999e-02 1.259042e+00 1.503458e-01
2.470135e+00 2.498507e-02 1.385235e+00 1.636878e-01
2.525100e+00 2.998006e-02 1.151051e+00 1.365781e-01
2.580070e+00 2.498996e-02 1.031119e+00 1.425492e-01
2.627555e+00 2.249503e-02 1.008373e+00 1.555169e-01
2.677545e+00 2.749491e-02 8.738151e-01 1.339709e-01
2.732530e+00 2.749002e-02 9.353149e-01 1.395270e-01
2.787520e+00 2.750003e-02 9.130425e-01 1.452013e-01
2.855015e+00 3.999496e-02 9.729243e-01 1.193252e-01
2.920010e+00 2.499998e-02 1.082138e+00 1.628247e-01
2.972510e+00 2.750003e-02 1.105652e+00 1.535453e-01
3.027505e+00 2.749503e-02 9.416440e-01 1.473262e-01
3.082500e+00 2.749991e-02 9.452515e-01 1.403081e-01
3.135000e+00 2.500010e-02 9.431409e-01 1.563251e-01
3.190000e+00 2.999997e-02 8.810120e-01 1.366325e-01
3.245000e+00 2.499998e-02 1.078567e+00 1.644027e-01
3.305000e+00 3.499997e-02 1.283879e+00 1.482423e-01
3.367500e+00 2.750003e-02 1.043058e+00 1.484474e-01
3.427500e+00 3.250003e-02 8.011295e-01 1.243135e-01
3.485000e+00 2.499998e-02 1.067887e+00 1.567326e-01
3.535000e+00 2.499998e-02 1.132044e+00 1.619014e-01
3.587500e+00 2.750003e-02 1.121198e+00 1.499889e-01
3.645000e+00 2.999997e-02 1.280938e+00 1.580335e-01
3.705000e+00 2.999997e-02 7.919475e-01 1.280410e-01
3.765000e+00 3.000009e-02 9.314252e-01 1.286647e-01
3.825000e+00 2.999997e-02 8.569967e-01 1.259219e-01
3.882500e+00 2.750003e-02 9.208897e-01 1.404649e-01
3.940000e+00 2.999997e-02 9.322637e-01 1.373845e-01
4.002500e+00 3.249991e-02 1.220058e+00 1.457369e-01
4.072500e+00 3.750014e-02 9.667788e-01 1.306185e-01
4.145000e+00 3.499985e-02 1.208146e+00 1.409219e-01
4.222500e+00 4.250002e-02 1.054327e+00 1.172229e-01
4.295000e+00 2.999997e-02 8.884107e-01 1.346711e-01
4.352500e+00 2.750015e-02 1.068961e+00 1.506557e-01
4.410000e+00 2.999997e-02 8.754096e-01 1.314137e-01
4.475000e+00 3.500009e-02 1.201593e+00 1.420670e-01
4.537500e+00 2.749991e-02 1.047269e+00 1.483398e-01
4.602500e+00 3.749990e-02 1.037224e+00 1.317832e-01
4.672500e+00 3.250003e-02 8.172471e-01 1.227349e-01
4.740000e+00 3.500009e-02 1.318904e+00 1.441832e-01
4.802500e+00 2.749991e-02 1.011606e+00 1.454508e-01
4.857500e+00 2.750015e-02 1.053861e+00 1.558693e-01
4.920000e+00 3.499985e-02 1.210030e+00 1.401376e-01
5.000000e+00 4.500008e-02 8.967289e-01 1.088756e-01
5.090000e+00 4.500008e-02 9.803115e-01 1.148584e-01
5.165000e+00 2.999997e-02 9.322200e-01 1.369115e-01
5.225000e+00 2.999997e-02 9.151319e-01 1.322588e-01
5.287500e+00 3.250003e-02 8.349759e-01 1.227070e-01
5.362500e+00 4.250002e-02 9.343919e-01 1.150753e-01
5.435000e+00 2.999997e-02 9.042956e-01 1.364104e-01
5.510000e+00 4.499984e-02 9.621646e-01 1.161360e-01
5.590000e+00 3.500009e-02 1.239796e+00 1.426272e-01
5.667500e+00 4.250002e-02 9.502512e-01 1.182177e-01
5.740000e+00 2.999997e-02 9.555882e-01 1.388677e-01
5.810000e+00 3.999996e-02 9.667791e-01 1.208353e-01
5.887500e+00 3.750014e-02 1.139975e+00 1.307190e-01
5.955000e+00 2.999997e-02 8.062072e-01 1.287267e-01
6.025000e+00 3.999996e-02 9.770295e-01 1.090741e-01
6.102500e+00 3.749990e-02 1.006751e+00 1.010257e-01
6.175000e+00 3.500009e-02 1.151304e+00 9.754053e-02
6.242500e+00 3.250003e-02 1.169807e+00 9.870811e-02
6.310000e+00 3.499985e-02 1.119976e+00 9.817691e-02
6.380000e+00 3.500009e-02 1.168689e+00 1.127627e-01
6.450000e+00 3.500009e-02 9.892532e-01 1.138479e-01
6.517500e+00 3.250003e-02 1.206920e+00 1.330948e-01
6.582500e+00 3.249979e-02 6.731856e-01 1.012687e-01
6.660000e+00 4.500008e-02 7.079849e-01 8.870184e-02
6.750000e+00 4.500008e-02 7.771086e-01 9.032535e-02
6.840000e+00 4.500008e-02 1.009860e+00 1.094165e-01
6.917500e+00 3.249979e-02 9.204954e-01 1.405193e-01
6.992500e+00 4.250002e-02 9.454488e-01 1.528047e-01
7.082500e+00 4.750013e-02 1.146186e+00 1.766885e-01
7.182500e+00 5.250001e-02 1.130778e+00 1.931962e-01
7.290000e+00 5.499983e-02 1.327711e+00 2.009564e-01
7.377500e+00 3.250003e-02 1.234744e+00 2.584366e-01
7.457500e+00 4.750013e-02 1.615664e+00 2.504797e-01
7.542500e+00 3.749990e-02 1.077702e+00 2.477956e-01
7.615000e+00 3.500009e-02 1.242846e+00 2.962476e-01
7.707500e+00 5.749989e-02 1.827007e+00 2.881422e-01
7.802500e+00 3.750014e-02 1.526645e+00 3.725053e-01
7.897500e+00 5.749989e-02 2.046163e+00 3.463843e-01
8.002500e+00 4.750013e-02 8.812572e-01 3.335964e-01
8.112500e+00 6.250000e-02 1.982122e+00 3.531918e-01
8.235000e+00 5.999994e-02 2.192280e+00 4.009132e-01
8.332500e+00 3.749990e-02 1.801265e+00 4.625425e-01
8.432500e+00 6.250000e-02 2.725793e+00 4.256017e-01
8.552500e+00 5.749989e-02 2.628723e+00 4.683278e-01
8.657500e+00 4.750013e-02 9.616727e-01 4.730897e-01
8.742500e+00 3.749990e-02 1.899858e+00 5.726811e-01
8.820000e+00 3.999996e-02 1.844836e+00 5.561009e-01
8.917500e+00 5.750036e-02 1.434453e+00 3.983470e-01
9.022500e+00 4.749966e-02 1.880476e+00 5.018920e-01
9.127500e+00 5.750036e-02 1.993185e+00 4.124569e-01
9.225000e+00 3.999996e-02 2.567399e+00 6.638606e-01
9.340000e+00 7.499981e-02 1.287370e+00 3.723148e-01
9.467500e+00 5.250025e-02 2.072886e+00 5.785584e-01
9.580000e+00 5.999994e-02 1.772649e+00 5.343481e-01
9.705000e+00 6.500006e-02 1.446554e+00 5.474325e-01
9.855000e+00 8.499956e-02 1.617347e+00 4.316940e-01


==> figures/data/mrk335_epochs.dat <==
year Rc Rlo Rhi zc zlo zhi tau stau D
2.006000e+03 9.123594e+00 1.992671e+00 1.527125e+00 3.085618e+00 7.352882e-01 2.613316e+00 -1.135885e+00 4.995000e-01 1.591158e-01
2.009000e+03 1.170896e+01 2.588136e+00 1.904233e+00 6.871090e+00 3.064915e+00 2.570187e+00 -1.351102e+00 1.708977e+00 3.901402e-01
2.015000e+03 8.070252e+00 1.294749e+00 9.201723e-01 4.052725e+00 1.273550e+00 2.069839e+00 -8.787517e+00 5.803866e+00 3.892804e-01
2.018000e+03 8.636472e+00 2.298139e+00 4.996658e-01 4.975613e+00 1.997979e+00 5.287256e-01 -9.921835e+00 4.430151e+00 3.144954e-01
2.019000e+03 8.193620e+00 7.447204e-01 1.259282e+00 2.934291e+00 3.687826e-01 7.303129e+00 1.146353e+01 2.674090e+00 2.752054e-01


==> figures/data/synthetic/Jscan_column.dat <==
J rho rho_rz dcen
3.000000e-02 3.057088e-01 3.497712e-01 2.695555e+00
1.000000e-01 4.215050e-01 4.237650e-01 1.446809e+00
3.000000e-01 4.245458e-01 4.267232e-01 1.391241e+00
1.000000e+00 4.266774e-01 4.284247e-01 1.352365e+00
3.000000e+00 4.255765e-01 4.268534e-01 1.329746e+00
1.000000e+01 4.168516e-01 4.176125e-01 1.386045e+00


==> figures/data/synthetic/Jscan_lamppost.dat <==
J rho rho_rz dcen
3.000000e-02 4.387863e-01 5.190887e-01 4.017273e+00
1.000000e-01 5.514018e-01 6.062266e-01 3.697097e+00
3.000000e-01 5.484717e-01 5.970035e-01 3.773727e+00
1.000000e+00 5.377479e-01 5.767774e-01 3.836128e+00
3.000000e+00 5.395702e-01 5.664037e-01 3.674938e+00
1.000000e+01 5.430900e-01 5.549490e-01 3.273798e+00


==> figures/data/synthetic/Jscan_ring.dat <==
J rho rho_rz dcen
3.000000e-02 2.207570e-01 3.890841e-01 4.475858e+00
1.000000e-01 3.320035e-01 3.340080e-01 5.000558e+00
3.000000e-01 3.262992e-01 3.281073e-01 5.026794e+00
1.000000e+00 3.146539e-01 3.161308e-01 5.069164e+00
3.000000e+00 3.028513e-01 3.040992e-01 5.078875e+00
1.000000e+01 2.971022e-01 2.982129e-01 4.996580e+00


==> figures/data/synthetic/parity_blob.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 9.392591e-01
5.334838e+00 1.303321e-01 7.984124e-01
6.716163e+00 1.303321e-01 5.592922e-01
8.455149e+00 1.303321e-01 3.848361e-01
1.064440e+01 1.303321e-01 2.588190e-01
1.340051e+01 1.303321e-01 1.720473e-01
1.687024e+01 1.303321e-01 1.150726e-01
2.123837e+01 1.303321e-01 8.354391e-02
2.673753e+01 1.303321e-01 7.268180e-02
3.366055e+00 2.213882e-01 9.815179e-01
4.237613e+00 2.213882e-01 9.244415e-01
5.334838e+00 2.213882e-01 7.924473e-01
6.716163e+00 2.213882e-01 5.726926e-01
8.455149e+00 2.213882e-01 4.094277e-01
1.064440e+01 2.213882e-01 2.908184e-01
1.340051e+01 2.213882e-01 2.081535e-01
1.687024e+01 2.213882e-01 1.536459e-01
2.123837e+01 2.213882e-01 1.227650e-01
2.673753e+01 2.213882e-01 1.110792e-01
3.366055e+00 3.760603e-01 9.426801e-01
4.237613e+00 3.760603e-01 8.922229e-01
5.334838e+00 3.760603e-01 7.759185e-01
6.716163e+00 3.760603e-01 5.888410e-01
8.455149e+00 3.760603e-01 4.461327e-01
1.064440e+01 3.760603e-01 3.412459e-01
1.340051e+01 3.760603e-01 2.668181e-01
1.687024e+01 3.760603e-01 2.173653e-01
2.123837e+01 3.760603e-01 1.886074e-01
2.673753e+01 3.760603e-01 1.766764e-01
3.366055e+00 6.387935e-01 8.793205e-01
4.237613e+00 6.387935e-01 8.368149e-01
5.334838e+00 6.387935e-01 7.407059e-01
6.716163e+00 6.387935e-01 5.947791e-01
8.455149e+00 6.387935e-01 4.793096e-01
1.064440e+01 6.387935e-01 3.921755e-01
1.340051e+01 6.387935e-01 3.290426e-01
1.687024e+01 6.387935e-01 2.865997e-01
2.123837e+01 6.387935e-01 2.617010e-01
2.673753e+01 6.387935e-01 2.510008e-01
3.366055e+00 1.085084e+00 7.858061e-01
4.237613e+00 1.085084e+00 7.520462e-01
5.334838e+00 1.085084e+00 6.785963e-01
6.716163e+00 1.085084e+00 5.752107e-01
8.455149e+00 1.085084e+00 4.886928e-01
1.064440e+01 1.085084e+00 4.204331e-01
1.340051e+01 1.085084e+00 3.696449e-01
1.687024e+01 1.085084e+00 3.351512e-01
2.123837e+01 1.085084e+00 3.150440e-01
2.673753e+01 1.085084e+00 3.064279e-01
3.366055e+00 1.843175e+00 6.596652e-01
4.237613e+00 1.843175e+00 6.336500e-01
5.334838e+00 1.843175e+00 5.813036e-01
6.716163e+00 1.843175e+00 5.122331e-01
8.455149e+00 1.843175e+00 4.508235e-01
1.064440e+01 1.843175e+00 3.993528e-01
1.340051e+01 1.843175e+00 3.596926e-01
1.687024e+01 1.843175e+00 3.328773e-01
2.123837e+01 1.843175e+00 3.178201e-01
2.673753e+01 1.843175e+00 3.119063e-01
3.366055e+00 3.130902e+00 5.045838e-01
4.237613e+00 3.130902e+00 4.845321e-01
5.334838e+00 3.130902e+00 4.468111e-01
6.716163e+00 3.130902e+00 3.986240e-01
8.455149e+00 3.130902e+00 3.521629e-01
1.064440e+01 3.130902e+00 3.117353e-01
1.340051e+01 3.130902e+00 2.801185e-01
1.687024e+01 3.130902e+00 2.594433e-01
2.123837e+01 3.130902e+00 2.485814e-01
2.673753e+01 3.130902e+00 2.449342e-01
3.366055e+00 5.318296e+00 3.466237e-01
4.237613e+00 5.318296e+00 3.297497e-01
5.334838e+00 5.318296e+00 2.986368e-01
6.716163e+00 5.318296e+00 2.588277e-01
8.455149e+00 5.318296e+00 2.181771e-01
1.064440e+01 5.318296e+00 1.821681e-01
1.340051e+01 5.318296e+00 1.542248e-01
1.687024e+01 5.318296e+00 1.364912e-01
2.123837e+01 5.318296e+00 1.274072e-01
2.673753e+01 5.318296e+00 1.246571e-01
3.366055e+00 9.033905e+00 2.589611e-01
4.237613e+00 9.033905e+00 2.435516e-01
5.334838e+00 9.033905e+00 2.155484e-01
6.716163e+00 9.033905e+00 1.793650e-01
8.455149e+00 9.033905e+00 1.410364e-01
1.064440e+01 9.033905e+00 1.061044e-01
1.340051e+01 9.033905e+00 7.839393e-02
1.687024e+01 9.033905e+00 5.972801e-02
2.123837e+01 9.033905e+00 4.927740e-02
2.673753e+01 9.033905e+00 4.516335e-02
3.366055e+00 1.534541e+01 2.630246e-01
4.237613e+00 1.534541e+01 2.495818e-01
5.334838e+00 1.534541e+01 2.252632e-01
6.716163e+00 1.534541e+01 1.936723e-01
8.455149e+00 1.534541e+01 1.597736e-01
1.064440e+01 1.534541e+01 1.281898e-01
1.340051e+01 1.534541e+01 1.024629e-01
1.687024e+01 1.534541e+01 8.411263e-02
2.123837e+01 1.534541e+01 7.314520e-02
2.673753e+01 1.534541e+01 6.860736e-02


==> figures/data/synthetic/parity_ring.dat <==
x y c
3.366055e+00 1.303321e-01 5.362407e-01
4.237613e+00 1.303321e-01 4.909745e-01
5.334838e+00 1.303321e-01 4.053360e-01
6.716163e+00 1.303321e-01 2.757689e-01
8.455149e+00 1.303321e-01 1.939101e-01
1.064440e+01 1.303321e-01 1.439266e-01
1.340051e+01 1.303321e-01 1.182949e-01
1.687024e+01 1.303321e-01 1.066498e-01
2.123837e+01 1.303321e-01 1.050714e-01
2.673753e+01 1.303321e-01 1.099588e-01
3.366055e+00 2.213882e-01 5.602829e-01
4.237613e+00 2.213882e-01 5.214550e-01
5.334838e+00 2.213882e-01 4.488607e-01
6.716163e+00 2.213882e-01 3.421103e-01
8.455149e+00 2.213882e-01 2.750985e-01
1.064440e+01 2.213882e-01 2.352144e-01
1.340051e+01 2.213882e-01 2.153124e-01
1.687024e+01 2.213882e-01 2.071155e-01
2.123837e+01 2.213882e-01 2.064184e-01
2.673753e+01 2.213882e-01 2.099791e-01
3.366055e+00 3.760603e-01 5.995878e-01
4.237613e+00 3.760603e-01 5.722721e-01
5.334838e+00 3.760603e-01 5.231532e-01
6.716163e+00 3.760603e-01 4.550263e-01
8.455149e+00 3.760603e-01 4.147799e-01
1.064440e+01 3.760603e-01 3.940547e-01
1.340051e+01 3.760603e-01 3.860981e-01
1.687024e+01 3.760603e-01 3.849745e-01
2.123837e+01 3.760603e-01 3.871777e-01
2.673753e+01 3.760603e-01 3.902278e-01
3.366055e+00 6.387935e-01 6.393535e-01
4.237613e+00 6.387935e-01 6.269674e-01
5.334838e+00 6.387935e-01 6.085126e-01
6.716163e+00 6.387935e-01 5.878196e-01
8.455149e+00 6.387935e-01 5.836108e-01
1.064440e+01 6.387935e-01 5.880167e-01
1.340051e+01 6.387935e-01 5.963592e-01
1.687024e+01 6.387935e-01 6.057515e-01
2.123837e+01 6.387935e-01 6.132450e-01
2.673753e+01 6.387935e-01 6.177297e-01
3.366055e+00 1.085084e+00 6.594639e-01
4.237613e+00 1.085084e+00 6.639923e-01
5.334838e+00 1.085084e+00 6.784289e-01
6.716163e+00 1.085084e+00 7.050755e-01
8.455149e+00 1.085084e+00 7.392532e-01
1.064440e+01 1.085084e+00 7.712935e-01
1.340051e+01 1.085084e+00 7.983412e-01
1.687024e+01 1.085084e+00 8.196626e-01
2.123837e+01 1.085084e+00 8.338423e-01
2.673753e+01 1.085084e+00 8.410759e-01
3.366055e+00 1.843175e+00 6.349707e-01
4.237613e+00 1.843175e+00 6.549321e-01
5.334838e+00 1.843175e+00 6.970507e-01
6.716163e+00 1.843175e+00 7.581786e-01
8.455149e+00 1.843175e+00 8.250700e-01
1.064440e+01 1.843175e+00 8.823357e-01
1.340051e+01 1.843175e+00 9.274436e-01
1.687024e+01 1.843175e+00 9.605773e-01
2.123837e+01 1.843175e+00 9.823897e-01
2.673753e+01 1.843175e+00 9.934071e-01
3.366055e+00 3.130902e+00 5.377535e-01
4.237613e+00 3.130902e+00 5.661010e-01
5.334838e+00 3.130902e+00 6.211976e-01
6.716163e+00 3.130902e+00 6.975064e-01
8.455149e+00 3.130902e+00 7.802664e-01
1.064440e+01 3.130902e+00 8.538964e-01
1.340051e+01 3.130902e+00 9.126888e-01
1.687024e+01 3.130902e+00 9.563519e-01
2.123837e+01 3.130902e+00 9.853201e-01
2.673753e+01 3.130902e+00 1.000000e+00
3.366055e+00 5.318296e+00 3.410691e-01
4.237613e+00 5.318296e+00 3.677126e-01
5.334838e+00 5.318296e+00 4.194357e-01
6.716163e+00 5.318296e+00 4.909411e-01
8.455149e+00 5.318296e+00 5.714456e-01
1.064440e+01 5.318296e+00 6.488092e-01
1.340051e+01 5.318296e+00 7.138874e-01
1.687024e+01 5.318296e+00 7.636808e-01
2.123837e+01 5.318296e+00 7.973666e-01
2.673753e+01 5.318296e+00 8.149228e-01
3.366055e+00 9.033905e+00 9.162217e-02
4.237613e+00 9.033905e+00 1.092715e-01
5.334838e+00 9.033905e+00 1.482191e-01
6.716163e+00 9.033905e+00 2.061068e-01
8.455149e+00 9.033905e+00 2.751305e-01
1.064440e+01 9.033905e+00 3.445050e-01
1.340051e+01 9.033905e+00 4.058535e-01
1.687024e+01 9.033905e+00 4.544562e-01
2.123837e+01 9.033905e+00 4.880443e-01
2.673753e+01 9.033905e+00 5.059415e-01
3.366055e+00 1.534541e+01 4.039014e-10
4.237613e+00 1.534541e+01 1.464160e-03
5.334838e+00 1.534541e+01 2.200611e-02
6.716163e+00 1.534541e+01 6.620008e-02
8.455149e+00 1.534541e+01 1.221448e-01
1.064440e+01 1.534541e+01 1.797509e-01
1.340051e+01 1.534541e+01 2.312426e-01
1.687024e+01 1.534541e+01 2.720092e-01
2.123837e+01 1.534541e+01 2.999468e-01
2.673753e+01 1.534541e+01 3.139246e-01


==> figures/data/synthetic/rec_column_flat.dat <==
x y c
3.366055e+00 1.303321e-01 4.079540e-01
4.237613e+00 1.303321e-01 3.807260e-01
5.334838e+00 1.303321e-01 3.362929e-01
6.716163e+00 1.303321e-01 2.926368e-01
8.455149e+00 1.303321e-01 2.228963e-01
1.064440e+01 1.303321e-01 1.455022e-01
1.340051e+01 1.303321e-01 9.058059e-02
1.687024e+01 1.303321e-01 4.693758e-02
2.123837e+01 1.303321e-01 2.586021e-02
2.673753e+01 1.303321e-01 1.484441e-02
3.366055e+00 2.213882e-01 4.165577e-01
4.237613e+00 2.213882e-01 3.820780e-01
5.334838e+00 2.213882e-01 3.242413e-01
6.716163e+00 2.213882e-01 2.646708e-01
8.455149e+00 2.213882e-01 1.861451e-01
1.064440e+01 2.213882e-01 1.097325e-01
1.340051e+01 2.213882e-01 6.132699e-02
1.687024e+01 2.213882e-01 2.650132e-02
2.123837e+01 2.213882e-01 1.425644e-02
2.673753e+01 2.213882e-01 7.996440e-03
3.366055e+00 3.760603e-01 4.413975e-01
4.237613e+00 3.760603e-01 3.934158e-01
5.334838e+00 3.760603e-01 3.093976e-01
6.716163e+00 3.760603e-01 2.138285e-01
8.455149e+00 3.760603e-01 1.189836e-01
1.064440e+01 3.760603e-01 5.000471e-02
1.340051e+01 3.760603e-01 1.760604e-02
1.687024e+01 3.760603e-01 5.928586e-03
2.123837e+01 3.760603e-01 3.442389e-03
2.673753e+01 3.760603e-01 1.189490e-03
3.366055e+00 6.387935e-01 4.963164e-01
4.237613e+00 6.387935e-01 4.315667e-01
5.334838e+00 6.387935e-01 3.145628e-01
6.716163e+00 6.387935e-01 1.730452e-01
8.455149e+00 6.387935e-01 5.733344e-02
1.064440e+01 6.387935e-01 5.586711e-03
1.340051e+01 6.387935e-01 2.774748e-10
1.687024e+01 6.387935e-01 2.774748e-10
2.123837e+01 6.387935e-01 2.774748e-10
2.673753e+01 6.387935e-01 7.436969e-04
3.366055e+00 1.085084e+00 5.974469e-01
4.237613e+00 1.085084e+00 5.189269e-01
5.334838e+00 1.085084e+00 3.757822e-01
6.716163e+00 1.085084e+00 2.004078e-01
8.455149e+00 1.085084e+00 6.245004e-02
1.064440e+01 1.085084e+00 5.785965e-03
1.340051e+01 1.085084e+00 8.964041e-04
1.687024e+01 1.085084e+00 2.038769e-03
2.123837e+01 1.085084e+00 8.028888e-03
2.673753e+01 1.085084e+00 1.491432e-02
3.366055e+00 1.843175e+00 7.523839e-01
4.237613e+00 1.843175e+00 6.725029e-01
5.334838e+00 1.843175e+00 5.289626e-01
6.716163e+00 1.843175e+00 3.552597e-01
8.455149e+00 1.843175e+00 2.128274e-01
1.064440e+01 1.843175e+00 1.352843e-01
1.340051e+01 1.843175e+00 1.086618e-01
1.687024e+01 1.843175e+00 1.043331e-01
2.123837e+01 1.843175e+00 1.062239e-01
2.673753e+01 1.843175e+00 1.094872e-01
3.366055e+00 3.130902e+00 9.313388e-01
4.237613e+00 3.130902e+00 8.705042e-01
5.334838e+00 3.130902e+00 7.640752e-01
6.716163e+00 3.130902e+00 6.390672e-01
8.455149e+00 3.130902e+00 5.360932e-01
1.064440e+01 3.130902e+00 4.800563e-01
1.340051e+01 3.130902e+00 4.637473e-01
1.687024e+01 3.130902e+00 4.650099e-01
2.123837e+01 3.130902e+00 4.669996e-01
2.673753e+01 3.130902e+00 4.656531e-01
3.366055e+00 5.318296e+00 1.000000e+00
4.237613e+00 5.318296e+00 9.725461e-01
5.334838e+00 5.318296e+00 9.251444e-01
6.716163e+00 5.318296e+00 8.737624e-01
8.455149e+00 5.318296e+00 8.381699e-01
1.064440e+01 5.318296e+00 8.285866e-01
1.340051e+01 5.318296e+00 8.376219e-01
1.687024e+01 5.318296e+00 8.486553e-01
2.123837e+01 5.318296e+00 8.508984e-01
2.673753e+01 5.318296e+00 8.469622e-01
3.366055e+00 9.033905e+00 6.950103e-01
4.237613e+00 9.033905e+00 6.896114e-01
5.334838e+00 9.033905e+00 6.797490e-01
6.716163e+00 9.033905e+00 6.726748e-01
8.455149e+00 9.033905e+00 6.753631e-01
1.064440e+01 9.033905e+00 6.876860e-01
1.340051e+01 9.033905e+00 7.006722e-01
1.687024e+01 9.033905e+00 7.039139e-01
2.123837e+01 9.033905e+00 6.960992e-01
2.673753e+01 9.033905e+00 6.870523e-01
3.366055e+00 1.534541e+01 1.870024e-01
4.237613e+00 1.534541e+01 1.795205e-01
5.334838e+00 1.534541e+01 1.666136e-01
6.716163e+00 1.534541e+01 1.517947e-01
8.455149e+00 1.534541e+01 1.376189e-01
1.064440e+01 1.534541e+01 1.230470e-01
1.340051e+01 1.534541e+01 1.042986e-01
1.687024e+01 1.534541e+01 8.006887e-02
2.123837e+01 1.534541e+01 5.590216e-02
2.673753e+01 1.534541e+01 4.106276e-02


==> figures/data/synthetic/rec_column_gr.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e+00
4.237613e+00 1.303321e-01 8.694004e-01
5.334838e+00 1.303321e-01 6.174385e-01
6.716163e+00 1.303321e-01 2.682885e-01
8.455149e+00 1.303321e-01 6.208773e-02
1.064440e+01 1.303321e-01 3.051395e-03
1.340051e+01 1.303321e-01 1.791133e-10
1.687024e+01 1.303321e-01 1.791133e-10
2.123837e+01 1.303321e-01 1.791133e-10
2.673753e+01 1.303321e-01 1.791133e-10
3.366055e+00 2.213882e-01 9.826375e-01
4.237613e+00 2.213882e-01 8.506142e-01
5.334838e+00 2.213882e-01 5.961310e-01
6.716163e+00 2.213882e-01 2.500960e-01
8.455149e+00 2.213882e-01 4.970411e-02
1.064440e+01 2.213882e-01 1.040734e-03
1.340051e+01 2.213882e-01 1.791133e-10
1.687024e+01 2.213882e-01 1.791133e-10
2.123837e+01 2.213882e-01 1.791133e-10
2.673753e+01 2.213882e-01 1.791133e-10
3.366055e+00 3.760603e-01 9.474033e-01
4.237613e+00 3.760603e-01 8.133582e-01
5.334838e+00 3.760603e-01 5.585279e-01
6.716163e+00 3.760603e-01 2.247619e-01
8.455149e+00 3.760603e-01 3.615294e-02
1.064440e+01 3.760603e-01 1.791133e-10
1.340051e+01 3.760603e-01 1.791133e-10
1.687024e+01 3.760603e-01 1.791133e-10
2.123837e+01 3.760603e-01 1.791133e-10
2.673753e+01 3.760603e-01 1.791133e-10
3.366055e+00 6.387935e-01 8.952283e-01
4.237613e+00 6.387935e-01 7.623721e-01
5.334838e+00 6.387935e-01 5.142523e-01
6.716163e+00 6.387935e-01 2.043535e-01
8.455149e+00 6.387935e-01 3.049788e-02
1.064440e+01 6.387935e-01 1.791133e-10
1.340051e+01 6.387935e-01 1.791133e-10
1.687024e+01 6.387935e-01 1.791133e-10
2.123837e+01 6.387935e-01 1.791133e-10
2.673753e+01 6.387935e-01 1.791133e-10
3.366055e+00 1.085084e+00 8.284453e-01
4.237613e+00 1.085084e+00 7.032995e-01
5.334838e+00 1.085084e+00 4.743780e-01
6.716163e+00 1.085084e+00 2.030913e-01
8.455149e+00 1.085084e+00 4.150329e-02
1.064440e+01 1.085084e+00 2.187515e-03
1.340051e+01 1.085084e+00 1.791133e-10
1.687024e+01 1.085084e+00 1.791133e-10
2.123837e+01 1.085084e+00 1.791133e-10
2.673753e+01 1.085084e+00 1.791133e-10
3.366055e+00 1.843175e+00 7.415433e-01
4.237613e+00 1.843175e+00 6.364875e-01
5.334838e+00 1.843175e+00 4.500194e-01
6.716163e+00 1.843175e+00 2.401604e-01
8.455149e+00 1.843175e+00 1.078508e-01
1.064440e+01 1.843175e+00 5.795842e-02
1.340051e+01 1.843175e+00 5.018160e-02
1.687024e+01 1.843175e+00 5.284308e-02
2.123837e+01 1.843175e+00 5.493297e-02
2.673753e+01 1.843175e+00 5.522406e-02
3.366055e+00 3.130902e+00 6.198347e-01
4.237613e+00 3.130902e+00 5.474569e-01
5.334838e+00 3.130902e+00 4.269504e-01
6.716163e+00 3.130902e+00 3.029943e-01
8.455149e+00 3.130902e+00 2.269586e-01
1.064440e+01 3.130902e+00 2.029421e-01
1.340051e+01 3.130902e+00 2.069768e-01
1.687024e+01 3.130902e+00 2.163682e-01
2.123837e+01 3.130902e+00 2.218484e-01
2.673753e+01 3.130902e+00 2.232235e-01
3.366055e+00 5.318296e+00 4.028030e-01
4.237613e+00 5.318296e+00 3.699211e-01
5.334838e+00 5.318296e+00 3.206086e-01
6.716163e+00 5.318296e+00 2.774765e-01
8.455149e+00 5.318296e+00 2.612067e-01
1.064440e+01 5.318296e+00 2.739889e-01
1.340051e+01 5.318296e+00 2.974400e-01
1.687024e+01 5.318296e+00 3.164214e-01
2.123837e+01 5.318296e+00 3.280936e-01
2.673753e+01 5.318296e+00 3.335036e-01
3.366055e+00 9.033905e+00 3.426420e-02
4.237613e+00 9.033905e+00 2.944592e-02
5.334838e+00 9.033905e+00 2.578360e-02
6.716163e+00 9.033905e+00 2.964535e-02
8.455149e+00 9.033905e+00 4.857496e-02
1.064440e+01 9.033905e+00 7.473683e-02
1.340051e+01 9.033905e+00 1.041400e-01
1.687024e+01 9.033905e+00 1.280178e-01
2.123837e+01 9.033905e+00 1.445385e-01
2.673753e+01 9.033905e+00 1.554888e-01
3.366055e+00 1.534541e+01 1.791133e-10
4.237613e+00 1.534541e+01 1.791133e-10
5.334838e+00 1.534541e+01 1.791133e-10
6.716163e+00 1.534541e+01 1.791133e-10
8.455149e+00 1.534541e+01 1.791133e-10
1.064440e+01 1.534541e+01 1.791133e-10
1.340051e+01 1.534541e+01 1.791133e-10
1.687024e+01 1.534541e+01 1.791133e-10
2.123837e+01 1.534541e+01 1.791133e-10
2.673753e+01 1.534541e+01 1.791133e-10


==> figures/data/synthetic/rec_lamppost_flat.dat <==
x y c
3.366055e+00 1.303321e-01 1.745766e-01
4.237613e+00 1.303321e-01 1.283301e-01
5.334838e+00 1.303321e-01 5.322361e-02
6.716163e+00 1.303321e-01 1.604199e-10
8.455149e+00 1.303321e-01 1.604199e-10
1.064440e+01 1.303321e-01 1.604199e-10
1.340051e+01 1.303321e-01 1.604199e-10
1.687024e+01 1.303321e-01 1.604199e-10
2.123837e+01 1.303321e-01 2.050259e-03
2.673753e+01 1.303321e-01 5.397958e-03
3.366055e+00 2.213882e-01 1.473024e-01
4.237613e+00 2.213882e-01 9.808093e-02
5.334838e+00 2.213882e-01 2.429879e-02
6.716163e+00 2.213882e-01 1.604199e-10
8.455149e+00 2.213882e-01 1.604199e-10
1.064440e+01 2.213882e-01 1.604199e-10
1.340051e+01 2.213882e-01 1.604199e-10
1.687024e+01 2.213882e-01 1.604199e-10
2.123837e+01 2.213882e-01 1.604199e-10
2.673753e+01 2.213882e-01 4.044842e-05
3.366055e+00 3.760603e-01 1.105008e-01
4.237613e+00 3.760603e-01 5.828179e-02
5.334838e+00 3.760603e-01 1.604199e-10
6.716163e+00 3.760603e-01 1.604199e-10
8.455149e+00 3.760603e-01 1.604199e-10
1.064440e+01 3.760603e-01 1.604199e-10
1.340051e+01 3.760603e-01 1.604199e-10
1.687024e+01 3.760603e-01 1.604199e-10
2.123837e+01 3.760603e-01 1.604199e-10
2.673753e+01 3.760603e-01 1.604199e-10
3.366055e+00 6.387935e-01 9.115119e-02
4.237613e+00 6.387935e-01 3.171446e-02
5.334838e+00 6.387935e-01 1.604199e-10
6.716163e+00 6.387935e-01 1.604199e-10
8.455149e+00 6.387935e-01 1.604199e-10
1.064440e+01 6.387935e-01 1.604199e-10
1.340051e+01 6.387935e-01 1.604199e-10
1.687024e+01 6.387935e-01 1.604199e-10
2.123837e+01 6.387935e-01 1.604199e-10
2.673753e+01 6.387935e-01 1.604199e-10
3.366055e+00 1.085084e+00 1.329022e-01
4.237613e+00 1.085084e+00 4.881366e-02
5.334838e+00 1.085084e+00 1.604199e-10
6.716163e+00 1.085084e+00 1.604199e-10
8.455149e+00 1.085084e+00 1.604199e-10
1.064440e+01 1.085084e+00 1.604199e-10
1.340051e+01 1.085084e+00 1.604199e-10
1.687024e+01 1.085084e+00 1.604199e-10
2.123837e+01 1.085084e+00 1.604199e-10
2.673753e+01 1.085084e+00 1.604199e-10
3.366055e+00 1.843175e+00 3.049818e-01
4.237613e+00 1.843175e+00 1.839969e-01
5.334838e+00 1.843175e+00 3.233375e-02
6.716163e+00 1.843175e+00 1.604199e-10
8.455149e+00 1.843175e+00 1.604199e-10
1.064440e+01 1.843175e+00 1.604199e-10
1.340051e+01 1.843175e+00 1.604199e-10
1.687024e+01 1.843175e+00 1.604199e-10
2.123837e+01 1.843175e+00 1.604199e-10
2.673753e+01 1.843175e+00 1.604199e-10
3.366055e+00 3.130902e+00 6.541850e-01
4.237613e+00 3.130902e+00 5.396556e-01
5.334838e+00 3.130902e+00 3.666162e-01
6.716163e+00 3.130902e+00 2.052576e-01
8.455149e+00 3.130902e+00 8.763720e-02
1.064440e+01 3.130902e+00 3.394520e-02
1.340051e+01 3.130902e+00 2.509461e-02
1.687024e+01 3.130902e+00 3.792270e-02
2.123837e+01 3.130902e+00 6.023535e-02
2.673753e+01 3.130902e+00 8.259828e-02
3.366055e+00 5.318296e+00 1.000000e+00
4.237613e+00 5.318296e+00 9.414324e-01
5.334838e+00 5.318296e+00 8.516913e-01
6.716163e+00 5.318296e+00 7.665407e-01
8.455149e+00 5.318296e+00 7.131878e-01
1.064440e+01 5.318296e+00 7.053747e-01
1.340051e+01 5.318296e+00 7.310666e-01
1.687024e+01 5.318296e+00 7.656248e-01
2.123837e+01 5.318296e+00 7.913886e-01
2.673753e+01 5.318296e+00 8.038725e-01
3.366055e+00 9.033905e+00 7.848800e-01
4.237613e+00 9.033905e+00 7.736211e-01
5.334838e+00 9.033905e+00 7.588540e-01
6.716163e+00 9.033905e+00 7.545209e-01
8.455149e+00 9.033905e+00 7.706367e-01
1.064440e+01 9.033905e+00 8.073002e-01
1.340051e+01 9.033905e+00 8.516627e-01
1.687024e+01 9.033905e+00 8.863780e-01
2.123837e+01 9.033905e+00 9.046714e-01
2.673753e+01 9.033905e+00 9.114453e-01
3.366055e+00 1.534541e+01 7.989375e-03
4.237613e+00 1.534541e+01 2.488923e-03
5.334838e+00 1.534541e+01 1.604199e-10
6.716163e+00 1.534541e+01 1.604199e-10
8.455149e+00 1.534541e+01 2.700068e-03
1.064440e+01 1.534541e+01 7.510191e-03
1.340051e+01 1.534541e+01 1.197276e-02
1.687024e+01 1.534541e+01 1.074568e-02
2.123837e+01 1.534541e+01 7.813414e-03
2.673753e+01 1.534541e+01 5.986783e-03


==> figures/data/synthetic/rec_lamppost_gr.dat <==
x y c
3.366055e+00 1.303321e-01 8.522220e-01
4.237613e+00 1.303321e-01 6.288874e-01
5.334838e+00 1.303321e-01 2.882084e-01
6.716163e+00 1.303321e-01 1.882256e-10
8.455149e+00 1.303321e-01 1.882256e-10
1.064440e+01 1.303321e-01 1.882256e-10
1.340051e+01 1.303321e-01 1.882256e-10
1.687024e+01 1.303321e-01 1.882256e-10
2.123837e+01 1.303321e-01 1.882256e-10
2.673753e+01 1.303321e-01 1.882256e-10
3.366055e+00 2.213882e-01 8.337755e-01
4.237613e+00 2.213882e-01 6.028039e-01
5.334838e+00 2.213882e-01 2.536973e-01
6.716163e+00 2.213882e-01 1.882256e-10
8.455149e+00 2.213882e-01 1.882256e-10
1.064440e+01 2.213882e-01 1.882256e-10
1.340051e+01 2.213882e-01 1.882256e-10
1.687024e+01 2.213882e-01 1.882256e-10
2.123837e+01 2.213882e-01 1.882256e-10
2.673753e+01 2.213882e-01 1.882256e-10
3.366055e+00 3.760603e-01 7.997441e-01
4.237613e+00 3.760603e-01 5.535625e-01
5.334838e+00 3.760603e-01 2.016369e-01
6.716163e+00 3.760603e-01 1.882256e-10
8.455149e+00 3.760603e-01 1.882256e-10
1.064440e+01 3.760603e-01 1.882256e-10
1.340051e+01 3.760603e-01 1.882256e-10
1.687024e+01 3.760603e-01 1.882256e-10
2.123837e+01 3.760603e-01 1.882256e-10
2.673753e+01 3.760603e-01 1.882256e-10
3.366055e+00 6.387935e-01 7.632086e-01
4.237613e+00 6.387935e-01 5.032832e-01
5.334838e+00 6.387935e-01 1.526598e-01
6.716163e+00 6.387935e-01 1.882256e-10
8.455149e+00 6.387935e-01 1.882256e-10
1.064440e+01 6.387935e-01 1.882256e-10
1.340051e+01 6.387935e-01 1.882256e-10
1.687024e+01 6.387935e-01 1.882256e-10
2.123837e+01 6.387935e-01 1.882256e-10
2.673753e+01 6.387935e-01 1.882256e-10
3.366055e+00 1.085084e+00 7.629329e-01
4.237613e+00 1.085084e+00 4.898744e-01
5.334838e+00 1.085084e+00 1.340269e-01
6.716163e+00 1.085084e+00 1.882256e-10
8.455149e+00 1.085084e+00 1.882256e-10
1.064440e+01 1.085084e+00 1.882256e-10
1.340051e+01 1.085084e+00 1.882256e-10
1.687024e+01 1.085084e+00 1.882256e-10
2.123837e+01 1.085084e+00 1.882256e-10
2.673753e+01 1.085084e+00 1.882256e-10
3.366055e+00 1.843175e+00 8.306683e-01
4.237613e+00 1.843175e+00 5.675540e-01
5.334838e+00 1.843175e+00 2.111951e-01
6.716163e+00 1.843175e+00 1.591666e-02
8.455149e+00 1.843175e+00 1.882256e-10
1.064440e+01 1.843175e+00 1.882256e-10
1.340051e+01 1.843175e+00 1.882256e-10
1.687024e+01 1.843175e+00 1.882256e-10
2.123837e+01 1.843175e+00 1.882256e-10
2.673753e+01 1.843175e+00 1.882256e-10
3.366055e+00 3.130902e+00 9.845251e-01
4.237613e+00 3.130902e+00 7.762290e-01
5.334838e+00 3.130902e+00 4.743251e-01
6.716163e+00 3.130902e+00 2.404819e-01
8.455149e+00 3.130902e+00 1.233706e-01
1.064440e+01 3.130902e+00 6.305180e-02
1.340051e+01 3.130902e+00 2.963228e-02
1.687024e+01 3.130902e+00 1.329792e-02
2.123837e+01 3.130902e+00 1.353306e-03
2.673753e+01 3.130902e+00 1.882256e-10
3.366055e+00 5.318296e+00 1.000000e+00
4.237613e+00 5.318296e+00 9.009317e-01
5.334838e+00 5.318296e+00 7.674308e-01
6.716163e+00 5.318296e+00 6.703111e-01
8.455149e+00 5.318296e+00 6.366552e-01
1.064440e+01 5.318296e+00 6.527707e-01
1.340051e+01 5.318296e+00 6.745720e-01
1.687024e+01 5.318296e+00 6.811317e-01
2.123837e+01 5.318296e+00 6.817555e-01
2.673753e+01 5.318296e+00 6.817830e-01
3.366055e+00 9.033905e+00 2.998601e-01
4.237613e+00 9.033905e+00 2.851554e-01
5.334838e+00 9.033905e+00 2.759464e-01
6.716163e+00 9.033905e+00 2.901667e-01
8.455149e+00 9.033905e+00 3.402900e-01
1.064440e+01 9.033905e+00 4.102423e-01
1.340051e+01 9.033905e+00 4.744680e-01
1.687024e+01 9.033905e+00 5.206689e-01
2.123837e+01 9.033905e+00 5.535586e-01
2.673753e+01 9.033905e+00 5.783722e-01
3.366055e+00 1.534541e+01 1.882256e-10
4.237613e+00 1.534541e+01 1.882256e-10
5.334838e+00 1.534541e+01 1.882256e-10
6.716163e+00 1.534541e+01 1.882256e-10
8.455149e+00 1.534541e+01 1.882256e-10
1.064440e+01 1.534541e+01 1.882256e-10
1.340051e+01 1.534541e+01 1.882256e-10
1.687024e+01 1.534541e+01 1.882256e-10
2.123837e+01 1.534541e+01 1.882256e-10
2.673753e+01 1.534541e+01 1.882256e-10


==> figures/data/synthetic/rec_ring_flat.dat <==
x y c
3.366055e+00 1.303321e-01 2.447084e-10
4.237613e+00 1.303321e-01 2.447084e-10
5.334838e+00 1.303321e-01 2.447084e-10
6.716163e+00 1.303321e-01 1.594022e-01
8.455149e+00 1.303321e-01 2.203494e-01
1.064440e+01 1.303321e-01 1.429072e-01
1.340051e+01 1.303321e-01 1.126142e-01
1.687024e+01 1.303321e-01 2.756417e-02
2.123837e+01 1.303321e-01 9.863399e-03
2.673753e+01 1.303321e-01 2.447084e-10
3.366055e+00 2.213882e-01 2.447084e-10
4.237613e+00 2.213882e-01 2.447084e-10
5.334838e+00 2.213882e-01 1.941396e-04
6.716163e+00 2.213882e-01 2.533517e-01
8.455149e+00 2.213882e-01 3.583837e-01
1.064440e+01 2.213882e-01 2.895564e-01
1.340051e+01 2.213882e-01 2.356187e-01
1.687024e+01 2.213882e-01 9.992213e-02
2.123837e+01 2.213882e-01 7.113751e-02
2.673753e+01 2.213882e-01 7.048387e-03
3.366055e+00 3.760603e-01 2.447084e-10
4.237613e+00 3.760603e-01 2.447084e-10
5.334838e+00 3.760603e-01 8.293634e-03
6.716163e+00 3.760603e-01 3.074830e-01
8.455149e+00 3.760603e-01 4.663950e-01
1.064440e+01 3.760603e-01 4.567115e-01
1.340051e+01 3.760603e-01 4.146547e-01
1.687024e+01 3.760603e-01 2.564442e-01
2.123837e+01 3.760603e-01 1.890255e-01
2.673753e+01 3.760603e-01 8.016086e-02
3.366055e+00 6.387935e-01 2.447084e-10
4.237613e+00 6.387935e-01 2.447084e-10
5.334838e+00 6.387935e-01 5.262931e-03
6.716163e+00 6.387935e-01 2.683566e-01
8.455149e+00 6.387935e-01 4.571889e-01
1.064440e+01 6.387935e-01 5.220133e-01
1.340051e+01 6.387935e-01 5.198556e-01
1.687024e+01 6.387935e-01 4.184463e-01
2.123837e+01 6.387935e-01 3.551564e-01
2.673753e+01 6.387935e-01 2.283505e-01
3.366055e+00 1.085084e+00 2.447084e-10
4.237613e+00 1.085084e+00 2.447084e-10
5.334838e+00 1.085084e+00 2.447159e-10
6.716163e+00 1.085084e+00 1.895263e-01
8.455149e+00 1.085084e+00 3.748387e-01
1.064440e+01 1.085084e+00 4.848570e-01
1.340051e+01 1.085084e+00 5.302660e-01
1.687024e+01 1.085084e+00 5.108806e-01
2.123837e+01 1.085084e+00 4.793533e-01
2.673753e+01 1.085084e+00 4.024390e-01
3.366055e+00 1.843175e+00 2.447084e-10
4.237613e+00 1.843175e+00 2.447084e-10
5.334838e+00 1.843175e+00 1.341949e-02
6.716163e+00 1.843175e+00 1.605411e-01
8.455149e+00 1.843175e+00 3.292154e-01
1.064440e+01 1.843175e+00 4.611432e-01
1.340051e+01 1.843175e+00 5.466364e-01
1.687024e+01 1.843175e+00 5.853316e-01
2.123837e+01 1.843175e+00 5.919166e-01
2.673753e+01 1.843175e+00 5.700858e-01
3.366055e+00 3.130902e+00 2.560079e-02
4.237613e+00 3.130902e+00 5.378998e-02
5.334838e+00 3.130902e+00 1.213748e-01
6.716163e+00 3.130902e+00 2.522230e-01
8.455149e+00 3.130902e+00 4.089178e-01
1.064440e+01 3.130902e+00 5.547956e-01
1.340051e+01 3.130902e+00 6.701754e-01
1.687024e+01 3.130902e+00 7.453282e-01
2.123837e+01 3.130902e+00 7.813771e-01
2.673753e+01 3.130902e+00 7.876079e-01
3.366055e+00 5.318296e+00 1.540743e-01
4.237613e+00 5.318296e+00 1.926285e-01
5.334838e+00 5.318296e+00 2.714497e-01
6.716163e+00 5.318296e+00 3.956564e-01
8.455149e+00 5.318296e+00 5.489678e-01
1.064440e+01 5.318296e+00 7.045369e-01
1.340051e+01 5.318296e+00 8.377414e-01
1.687024e+01 5.318296e+00 9.318049e-01
2.123837e+01 5.318296e+00 9.827622e-01
2.673753e+01 5.318296e+00 1.000000e+00
3.366055e+00 9.033905e+00 1.263488e-01
4.237613e+00 9.033905e+00 1.565369e-01
5.334838e+00 9.033905e+00 2.166178e-01
6.716163e+00 9.033905e+00 3.161468e-01
8.455149e+00 9.033905e+00 4.496363e-01
1.064440e+01 9.033905e+00 5.915674e-01
1.340051e+01 9.033905e+00 7.152649e-01
1.687024e+01 9.033905e+00 8.026297e-01
2.123837e+01 9.033905e+00 8.504542e-01
2.673753e+01 9.033905e+00 8.686417e-01
3.366055e+00 1.534541e+01 2.447084e-10
4.237613e+00 1.534541e+01 2.447084e-10
5.334838e+00 1.534541e+01 2.447139e-10
6.716163e+00 1.534541e+01 3.734617e-02
8.455149e+00 1.534541e+01 1.238210e-01
1.064440e+01 1.534541e+01 2.235802e-01
1.340051e+01 1.534541e+01 3.111997e-01
1.687024e+01 1.534541e+01 3.731359e-01
2.123837e+01 1.534541e+01 4.086244e-01
2.673753e+01 1.534541e+01 4.240286e-01


==> figures/data/synthetic/rec_ring_gr.dat <==
x y c
3.366055e+00 1.303321e-01 4.783907e-01
4.237613e+00 1.303321e-01 4.323585e-01
5.334838e+00 1.303321e-01 3.879355e-01
6.716163e+00 1.303321e-01 3.972236e-01
8.455149e+00 1.303321e-01 4.043227e-01
1.064440e+01 1.303321e-01 4.287336e-01
1.340051e+01 1.303321e-01 4.608850e-01
1.687024e+01 1.303321e-01 4.915104e-01
2.123837e+01 1.303321e-01 5.063913e-01
2.673753e+01 1.303321e-01 5.053633e-01
3.366055e+00 2.213882e-01 4.981980e-01
4.237613e+00 2.213882e-01 4.485899e-01
5.334838e+00 2.213882e-01 3.942046e-01
6.716163e+00 2.213882e-01 3.847999e-01
8.455149e+00 2.213882e-01 3.846393e-01
1.064440e+01 2.213882e-01 4.055247e-01
1.340051e+01 2.213882e-01 4.387106e-01
1.687024e+01 2.213882e-01 4.709628e-01
2.123837e+01 2.213882e-01 4.890871e-01
2.673753e+01 2.213882e-01 4.918980e-01
3.366055e+00 3.760603e-01 5.334503e-01
4.237613e+00 3.760603e-01 4.779475e-01
5.334838e+00 3.760603e-01 4.105380e-01
6.716163e+00 3.760603e-01 3.773143e-01
8.455149e+00 3.760603e-01 3.655108e-01
1.064440e+01 3.760603e-01 3.835402e-01
1.340051e+01 3.760603e-01 4.191369e-01
1.687024e+01 3.760603e-01 4.539279e-01
2.123837e+01 3.760603e-01 4.754123e-01
2.673753e+01 3.760603e-01 4.825078e-01
3.366055e+00 6.387935e-01 5.812385e-01
4.237613e+00 6.387935e-01 5.230515e-01
5.334838e+00 6.387935e-01 4.473731e-01
6.716163e+00 6.387935e-01 3.940602e-01
8.455149e+00 6.387935e-01 3.750264e-01
1.064440e+01 6.387935e-01 3.945482e-01
1.340051e+01 6.387935e-01 4.341734e-01
1.687024e+01 6.387935e-01 4.736923e-01
2.123837e+01 6.387935e-01 4.977029e-01
2.673753e+01 6.387935e-01 5.064796e-01
3.366055e+00 1.085084e+00 6.379937e-01
4.237613e+00 1.085084e+00 5.837203e-01
5.334838e+00 1.085084e+00 5.096646e-01
6.716163e+00 1.085084e+00 4.521644e-01
8.455149e+00 1.085084e+00 4.405464e-01
1.064440e+01 1.085084e+00 4.715413e-01
1.340051e+01 1.085084e+00 5.205683e-01
1.687024e+01 1.085084e+00 5.653180e-01
2.123837e+01 1.085084e+00 5.909335e-01
2.673753e+01 1.085084e+00 6.003407e-01
3.366055e+00 1.843175e+00 6.824606e-01
4.237613e+00 1.843175e+00 6.439143e-01
5.334838e+00 1.843175e+00 5.914170e-01
6.716163e+00 1.843175e+00 5.571054e-01
8.455149e+00 1.843175e+00 5.742333e-01
1.064440e+01 1.843175e+00 6.282410e-01
1.340051e+01 1.843175e+00 6.930482e-01
1.687024e+01 1.843175e+00 7.438015e-01
2.123837e+01 1.843175e+00 7.712087e-01
2.673753e+01 1.843175e+00 7.804160e-01
3.366055e+00 3.130902e+00 6.720822e-01
4.237613e+00 3.130902e+00 6.574013e-01
5.334838e+00 3.130902e+00 6.459569e-01
6.716163e+00 3.130902e+00 6.633400e-01
8.455149e+00 3.130902e+00 7.232522e-01
1.064440e+01 3.130902e+00 8.086707e-01
1.340051e+01 3.130902e+00 8.914721e-01
1.687024e+01 3.130902e+00 9.499141e-01
2.123837e+01 3.130902e+00 9.796696e-01
2.673753e+01 3.130902e+00 9.888632e-01
3.366055e+00 5.318296e+00 4.833982e-01
4.237613e+00 5.318296e+00 4.949660e-01
5.334838e+00 5.318296e+00 5.282801e-01
6.716163e+00 5.318296e+00 5.918119e-01
8.455149e+00 5.318296e+00 6.856851e-01
1.064440e+01 5.318296e+00 7.957656e-01
1.340051e+01 5.318296e+00 8.913001e-01
1.687024e+01 5.318296e+00 9.541986e-01
2.123837e+01 5.318296e+00 9.874415e-01
2.673753e+01 5.318296e+00 1.000000e+00
3.366055e+00 9.033905e+00 6.177589e-03
4.237613e+00 9.033905e+00 2.780579e-02
5.334838e+00 9.033905e+00 7.349065e-02
6.716163e+00 9.033905e+00 1.396705e-01
8.455149e+00 9.033905e+00 2.263040e-01
1.064440e+01 9.033905e+00 3.171236e-01
1.340051e+01 9.033905e+00 3.948357e-01
1.687024e+01 9.033905e+00 4.493439e-01
2.123837e+01 9.033905e+00 4.820539e-01
2.673753e+01 9.033905e+00 5.003252e-01
3.366055e+00 1.534541e+01 3.836448e-10
4.237613e+00 1.534541e+01 3.836448e-10
5.334838e+00 1.534541e+01 3.836448e-10
6.716163e+00 1.534541e+01 3.836448e-10
8.455149e+00 1.534541e+01 3.836448e-10
1.064440e+01 1.534541e+01 3.836448e-10
1.340051e+01 1.534541e+01 3.836448e-10
1.687024e+01 1.534541e+01 3.836448e-10
2.123837e+01 1.534541e+01 3.836448e-10
2.673753e+01 1.534541e+01 3.836448e-10


==> figures/data/synthetic/true_column.dat <==
x y c
3.366055e+00 1.303321e-01 1.000000e-02
4.237613e+00 1.303321e-01 1.000000e-02
5.334838e+00 1.303321e-01 1.000000e-02
6.716163e+00 1.303321e-01 1.000000e-02
8.455149e+00 1.303321e-01 1.000000e-02
1.064440e+01 1.303321e-01 1.000000e-02
1.340051e+01 1.303321e-01 1.000000e-02
1.687024e+01 1.303321e-01 1.000000e-02
2.123837e+01 1.303321e-01 1.000000e-02
2.673753e+01 1.303321e-01 1.000000e-02
3.366055e+00 2.213882e-01 1.000000e-02
4.237613e+00 2.213882e-01 1.000000e-02
5.334838e+00 2.213882e-01 1.000000e-02
6.716163e+00 2.213882e-01 1.000000e-02
8.455149e+00 2.213882e-01 1.000000e-02
1.064440e+01 2.213882e-01 1.000000e-02
1.340051e+01 2.213882e-01 1.000000e-02
1.687024e+01 2.213882e-01 1.000000e-02
2.123837e+01 2.213882e-01 1.000000e-02
2.673753e+01 2.213882e-01 1.000000e-02
3.366055e+00 3.760603e-01 1.000000e-02
4.237613e+00 3.760603e-01 1.000000e-02
5.334838e+00 3.760603e-01 1.000000e-02
6.716163e+00 3.760603e-01 1.000000e-02
8.455149e+00 3.760603e-01 1.000000e-02
1.064440e+01 3.760603e-01 1.000000e-02
1.340051e+01 3.760603e-01 1.000000e-02
1.687024e+01 3.760603e-01 1.000000e-02
2.123837e+01 3.760603e-01 1.000000e-02
2.673753e+01 3.760603e-01 1.000000e-02
3.366055e+00 6.387935e-01 1.000000e-02
4.237613e+00 6.387935e-01 1.000000e-02
5.334838e+00 6.387935e-01 1.000000e-02
6.716163e+00 6.387935e-01 1.000000e-02
8.455149e+00 6.387935e-01 1.000000e-02
1.064440e+01 6.387935e-01 1.000000e-02
1.340051e+01 6.387935e-01 1.000000e-02
1.687024e+01 6.387935e-01 1.000000e-02
2.123837e+01 6.387935e-01 1.000000e-02
2.673753e+01 6.387935e-01 1.000000e-02
3.366055e+00 1.085084e+00 1.000000e+00
4.237613e+00 1.085084e+00 1.000000e+00
5.334838e+00 1.085084e+00 1.000000e-02
6.716163e+00 1.085084e+00 1.000000e-02
8.455149e+00 1.085084e+00 1.000000e-02
1.064440e+01 1.085084e+00 1.000000e-02
1.340051e+01 1.085084e+00 1.000000e-02
1.687024e+01 1.085084e+00 1.000000e-02
2.123837e+01 1.085084e+00 1.000000e-02
2.673753e+01 1.085084e+00 1.000000e-02
3.366055e+00 1.843175e+00 1.000000e+00
4.237613e+00 1.843175e+00 1.000000e+00
5.334838e+00 1.843175e+00 1.000000e-02
6.716163e+00 1.843175e+00 1.000000e-02
8.455149e+00 1.843175e+00 1.000000e-02
1.064440e+01 1.843175e+00 1.000000e-02
1.340051e+01 1.843175e+00 1.000000e-02
1.687024e+01 1.843175e+00 1.000000e-02
2.123837e+01 1.843175e+00 1.000000e-02
2.673753e+01 1.843175e+00 1.000000e-02
3.366055e+00 3.130902e+00 1.000000e+00
4.237613e+00 3.130902e+00 1.000000e+00
5.334838e+00 3.130902e+00 1.000000e-02
6.716163e+00 3.130902e+00 1.000000e-02
8.455149e+00 3.130902e+00 1.000000e-02
1.064440e+01 3.130902e+00 1.000000e-02
1.340051e+01 3.130902e+00 1.000000e-02
1.687024e+01 3.130902e+00 1.000000e-02
2.123837e+01 3.130902e+00 1.000000e-02
2.673753e+01 3.130902e+00 1.000000e-02
3.366055e+00 5.318296e+00 1.000000e-02
4.237613e+00 5.318296e+00 1.000000e-02
5.334838e+00 5.318296e+00 1.000000e-02
6.716163e+00 5.318296e+00 1.000000e-02
8.455149e+00 5.318296e+00 1.000000e-02
1.064440e+01 5.318296e+00 1.000000e-02
1.340051e+01 5.318296e+00 1.000000e-02
1.687024e+01 5.318296e+00 1.000000e-02
2.123837e+01 5.318296e+00 1.000000e-02
2.673753e+01 5.318296e+00 1.000000e-02
3.366055e+00 9.033905e+00 1.000000e-02
4.237613e+00 9.033905e+00 1.000000e-02
5.334838e+00 9.033905e+00 1.000000e-02
6.716163e+00 9.033905e+00 1.000000e-02
8.455149e+00 9.033905e+00 1.000000e-02
1.064440e+01 9.033905e+00 1.000000e-02
1.340051e+01 9.033905e+00 1.000000e-02
1.687024e+01 9.033905e+00 1.000000e-02
2.123837e+01 9.033905e+00 1.000000e-02
2.673753e+01 9.033905e+00 1.000000e-02
3.366055e+00 1.534541e+01 1.000000e-02
4.237613e+00 1.534541e+01 1.000000e-02
5.334838e+00 1.534541e+01 1.000000e-02
6.716163e+00 1.534541e+01 1.000000e-02
8.455149e+00 1.534541e+01 1.000000e-02
1.064440e+01 1.534541e+01 1.000000e-02
1.340051e+01 1.534541e+01 1.000000e-02
1.687024e+01 1.534541e+01 1.000000e-02
2.123837e+01 1.534541e+01 1.000000e-02
2.673753e+01 1.534541e+01 1.000000e-02


==> figures/data/synthetic/true_lamppost.dat <==
x y c
3.366055e+00 1.303321e-01 5.225895e-02
4.237613e+00 1.303321e-01 2.282445e-02
5.334838e+00 1.303321e-01 6.140707e-03
6.716163e+00 1.303321e-01 7.665509e-04
8.455149e+00 1.303321e-01 2.833407e-05
1.064440e+01 1.303321e-01 1.521858e-07
1.340051e+01 1.303321e-01 3.843879e-11
1.687024e+01 1.303321e-01 7.637497e-17
2.123837e+01 1.303321e-01 7.017420e-26
2.673753e+01 1.303321e-01 3.340847e-40
3.366055e+00 2.213882e-01 5.832484e-02
4.237613e+00 2.213882e-01 2.547376e-02
5.334838e+00 2.213882e-01 6.853481e-03
6.716163e+00 2.213882e-01 8.555273e-04
8.455149e+00 2.213882e-01 3.162291e-05
1.064440e+01 2.213882e-01 1.698505e-07
1.340051e+01 2.213882e-01 4.290052e-11
1.687024e+01 2.213882e-01 8.524008e-17
2.123837e+01 2.213882e-01 7.831957e-26
2.673753e+01 2.213882e-01 3.728631e-40
3.366055e+00 3.760603e-01 6.995254e-02
4.237613e+00 3.760603e-01 3.055224e-02
5.334838e+00 3.760603e-01 8.219799e-03
6.716163e+00 3.760603e-01 1.026086e-03
8.455149e+00 3.760603e-01 3.792728e-05
1.064440e+01 3.760603e-01 2.037121e-07
1.340051e+01 3.760603e-01 5.145321e-11
1.687024e+01 3.760603e-01 1.022336e-16
2.123837e+01 3.760603e-01 9.393345e-26
2.673753e+01 3.760603e-01 4.471975e-40
3.366055e+00 6.387935e-01 9.396328e-02
4.237613e+00 6.387935e-01 4.103909e-02
5.334838e+00 6.387935e-01 1.104119e-02
6.716163e+00 6.387935e-01 1.378283e-03
8.455149e+00 6.387935e-01 5.094557e-05
1.064440e+01 6.387935e-01 2.736349e-07
1.340051e+01 6.387935e-01 6.911418e-11
1.687024e+01 6.387935e-01 1.373247e-16
2.123837e+01 6.387935e-01 1.261755e-25
2.673753e+01 6.387935e-01 6.006950e-40
3.366055e+00 1.085084e+00 1.490972e-01
4.237613e+00 1.085084e+00 6.511922e-02
5.334838e+00 1.085084e+00 1.751973e-02
6.716163e+00 1.085084e+00 2.187006e-03
8.455149e+00 1.085084e+00 8.083843e-05
1.064440e+01 1.085084e+00 4.341932e-07
1.340051e+01 1.085084e+00 1.096677e-10
1.687024e+01 1.085084e+00 2.179014e-16
2.123837e+01 1.085084e+00 2.002103e-25
2.673753e+01 1.085084e+00 9.531593e-40
3.366055e+00 1.843175e+00 2.914085e-01
4.237613e+00 1.843175e+00 1.272746e-01
5.334838e+00 1.843175e+00 3.424206e-02
6.716163e+00 1.843175e+00 4.274473e-03
8.455149e+00 1.843175e+00 1.579976e-04
1.064440e+01 1.843175e+00 8.486245e-07
1.340051e+01 1.843175e+00 2.143439e-10
1.687024e+01 1.843175e+00 4.258852e-16
2.123837e+01 1.843175e+00 3.913082e-25
2.673753e+01 1.843175e+00 1.862937e-39
3.366055e+00 3.130902e+00 6.544063e-01
4.237613e+00 3.130902e+00 2.858163e-01
5.334838e+00 3.130902e+00 7.689626e-02
6.716163e+00 3.130902e+00 9.599041e-03
8.455149e+00 3.130902e+00 3.548099e-04
1.064440e+01 3.130902e+00 1.905728e-06
1.340051e+01 3.130902e+00 4.813450e-10
1.687024e+01 3.130902e+00 9.563962e-16
2.123837e+01 3.130902e+00 8.787479e-25
2.673753e+01 3.130902e+00 4.183535e-39
3.366055e+00 5.318296e+00 1.000000e+00
4.237613e+00 5.318296e+00 4.367567e-01
5.334838e+00 5.318296e+00 1.175054e-01
6.716163e+00 5.318296e+00 1.466832e-02
8.455149e+00 5.318296e+00 5.421859e-04
1.064440e+01 5.318296e+00 2.912147e-06
1.340051e+01 5.318296e+00 7.355446e-10
1.687024e+01 5.318296e+00 1.461472e-15
2.123837e+01 5.318296e+00 1.342817e-24
2.673753e+01 5.318296e+00 6.392870e-39
3.366055e+00 9.033905e+00 1.324720e-01
4.237613e+00 9.033905e+00 5.785802e-02
5.334838e+00 9.033905e+00 1.556617e-02
6.716163e+00 9.033905e+00 1.943141e-03
8.455149e+00 9.033905e+00 7.182444e-05
1.064440e+01 9.033905e+00 3.857779e-07
1.340051e+01 9.033905e+00 9.743904e-11
1.687024e+01 9.033905e+00 1.936040e-16
2.123837e+01 9.033905e+00 1.778856e-25
2.673753e+01 9.033905e+00 8.468761e-40
3.366055e+00 1.534541e+01 1.567898e-06
4.237613e+00 1.534541e+01 6.847901e-07
5.334838e+00 1.534541e+01 1.842365e-07
6.716163e+00 1.534541e+01 2.299843e-08
8.455149e+00 1.534541e+01 8.500925e-10
1.064440e+01 1.534541e+01 4.565951e-12
1.340051e+01 1.534541e+01 1.153259e-15
1.687024e+01 1.534541e+01 2.291439e-21
2.123837e+01 1.534541e+01 2.105400e-30
2.673753e+01 1.534541e+01 1.002337e-44


==> figures/data/synthetic/true_ring.dat <==
x y c
3.366055e+00 1.303321e-01 1.098442e-01
4.237613e+00 1.303321e-01 1.649450e-01
5.334838e+00 1.303321e-01 2.440605e-01
6.716163e+00 1.303321e-01 3.304526e-01
8.455149e+00 1.303321e-01 3.579964e-01
1.064440e+01 1.303321e-01 2.455596e-01
1.340051e+01 1.303321e-01 7.164528e-02
1.687024e+01 1.303321e-01 4.576144e-03
2.123837e+01 1.303321e-01 2.140071e-05
2.673753e+01 1.303321e-01 1.224175e-09
3.366055e+00 2.213882e-01 1.171379e-01
4.237613e+00 2.213882e-01 1.758974e-01
5.334838e+00 2.213882e-01 2.602661e-01
6.716163e+00 2.213882e-01 3.523947e-01
8.455149e+00 2.213882e-01 3.817675e-01
1.064440e+01 2.213882e-01 2.618648e-01
1.340051e+01 2.213882e-01 7.640255e-02
1.687024e+01 2.213882e-01 4.880001e-03
2.123837e+01 2.213882e-01 2.282173e-05
2.673753e+01 2.213882e-01 1.305460e-09
3.366055e+00 3.760603e-01 1.300351e-01
4.237613e+00 3.760603e-01 1.952642e-01
5.334838e+00 3.760603e-01 2.889223e-01
6.716163e+00 3.760603e-01 3.911945e-01
8.455149e+00 3.760603e-01 4.238013e-01
1.064440e+01 3.760603e-01 2.906970e-01
1.340051e+01 3.760603e-01 8.481471e-02
1.687024e+01 3.760603e-01 5.417305e-03
2.123837e+01 3.760603e-01 2.533447e-05
2.673753e+01 3.760603e-01 1.449196e-09
3.366055e+00 6.387935e-01 1.531664e-01
4.237613e+00 6.387935e-01 2.299988e-01
5.334838e+00 6.387935e-01 3.403172e-01
6.716163e+00 6.387935e-01 4.607822e-01
8.455149e+00 6.387935e-01 4.991892e-01
1.064440e+01 6.387935e-01 3.424076e-01
1.340051e+01 6.387935e-01 9.990197e-02
1.687024e+01 6.387935e-01 6.380962e-03
2.123837e+01 6.387935e-01 2.984109e-05
2.673753e+01 6.387935e-01 1.706986e-09
3.366055e+00 1.085084e+00 1.944304e-01
4.237613e+00 1.085084e+00 2.919619e-01
5.334838e+00 1.085084e+00 4.320008e-01
6.716163e+00 1.085084e+00 5.849198e-01
8.455149e+00 1.085084e+00 6.336739e-01
1.064440e+01 1.085084e+00 4.346544e-01
1.340051e+01 1.085084e+00 1.268162e-01
1.687024e+01 1.085084e+00 8.100033e-03
2.123837e+01 1.085084e+00 3.788047e-05
2.673753e+01 1.085084e+00 2.166858e-09
3.366055e+00 1.843175e+00 2.601235e-01
4.237613e+00 1.843175e+00 3.906084e-01
5.334838e+00 1.843175e+00 5.779628e-01
6.716163e+00 1.843175e+00 7.825492e-01
8.455149e+00 1.843175e+00 8.477761e-01
1.064440e+01 1.843175e+00 5.815130e-01
1.340051e+01 1.843175e+00 1.696641e-01
1.687024e+01 1.843175e+00 1.083683e-02
2.123837e+01 1.843175e+00 5.067931e-05
2.673753e+01 1.843175e+00 2.898984e-09
3.366055e+00 3.130902e+00 3.068304e-01
4.237613e+00 3.130902e+00 4.607448e-01
5.334838e+00 3.130902e+00 6.817399e-01
6.716163e+00 3.130902e+00 9.230612e-01
8.455149e+00 3.130902e+00 1.000000e+00
1.064440e+01 3.130902e+00 6.859275e-01
1.340051e+01 3.130902e+00 2.001285e-01
1.687024e+01 3.130902e+00 1.278265e-02
2.123837e+01 3.130902e+00 5.977912e-05
2.673753e+01 3.130902e+00 3.419516e-09
3.366055e+00 5.318296e+00 1.570596e-01
4.237613e+00 5.318296e+00 2.358449e-01
5.334838e+00 5.318296e+00 3.489673e-01
6.716163e+00 5.318296e+00 4.724942e-01
8.455149e+00 5.318296e+00 5.118774e-01
1.064440e+01 5.318296e+00 3.511108e-01
1.340051e+01 5.318296e+00 1.024412e-01
1.687024e+01 5.318296e+00 6.543152e-03
2.123837e+01 5.318296e+00 3.059958e-05
2.673753e+01 5.318296e+00 1.750373e-09
3.366055e+00 9.033905e+00 3.246043e-03
4.237613e+00 9.033905e+00 4.874345e-03
5.334838e+00 9.033905e+00 7.212313e-03
6.716163e+00 9.033905e+00 9.765316e-03
8.455149e+00 9.033905e+00 1.057927e-02
1.064440e+01 9.033905e+00 7.256615e-03
1.340051e+01 9.033905e+00 2.117214e-03
1.687024e+01 9.033905e+00 1.352312e-04
2.123837e+01 9.033905e+00 6.324197e-07
2.673753e+01 9.033905e+00 3.617600e-11
3.366055e+00 1.534541e+01 1.636900e-09
4.237613e+00 1.534541e+01 2.458013e-09
5.334838e+00 1.534541e+01 3.636993e-09
6.716163e+00 1.534541e+01 4.924410e-09
8.455149e+00 1.534541e+01 5.334869e-09
1.064440e+01 1.534541e+01 3.659333e-09
1.340051e+01 1.534541e+01 1.067659e-09
1.687024e+01 1.534541e+01 6.819378e-11
2.123837e+01 1.534541e+01 3.189138e-13
2.673753e+01 1.534541e+01 1.824267e-17

